Best Linear Approximation of Wiener Systems Using Multilevel Signals: Theory and Experiments

The problem of measuring the best linear approximation of a nonlinear system by means of multilevel excitation sequences is analyzed. A comparison between different types of sequences applied at the input of Wiener systems is provided by numerical simulations and by experiments on a practical circuit including an analog filter and a clipping nonlinearity. The performance of the sequences is compared with a white Gaussian noise signal for reference purposes. The theoretical characterization of the best linear approximation when using randomized constrained sequences is derived analytically for the cubic nonlinearity case. Numerical and experimental results show that the randomized constrained approach for designing ternary sequences has a low sensitivity to both even and odd order nonlinearities, resulting in a response close to the actual response of the underlying linear system.

==> data/data_clip_A1_1.txt <==
26.247,-0.053702,-64.401,179.06,0.052522,-0.0042372
131.23,-0.056676,-65.543,175.32,0.02726,-0.029492
183.73,-0.076062,-47.537,173.5,0.018592,-0.088469
288.71,-0.16141,-52.244,169.81,0.020851,-0.084928
341.21,-0.19781,-51.407,168,0.0027237,-0.1004
446.19,-0.35611,-54.696,164.45,0.027643,-0.1113
498.69,-0.4474,-55.424,162.79,0.040813,-0.1831
603.67,-0.58559,-55.906,159.37,0.0020255,-0.13739
656.17,-0.6624,-46.783,157.69,-0.01915,-0.0946
761.15,-0.92724,-45.915,154.64,0.032963,-0.19562
813.65,-0.9738,-50.132,153.05,-0.034301,-0.11945
918.64,-1.2583,-53.654,150.19,0.0098355,-0.18383
971.13,-1.3949,-58.226,148.9,0.020642,-0.28376
1076.1,-1.6181,-50.908,146.08,-0.016726,-0.14402
1128.6,-1.797,-52.752,144.93,0.028097,-0.26561
1233.6,-2.0158,-48.845,142.42,-0.027219,-0.19681
1286.1,-2.2039,-50.73,141.44,0.021462,-0.37962
1391.1,-2.4616,-47.608,139.11,-0.0030615,-0.25863
1443.6,-2.6065,-50.791,138.12,-0.00049767,-0.32292
1548.6,-2.8988,-60.151,136.14,0.005821,-0.35962
1601,-3.0384,-51.377,135.13,0.0022014,-0.30278
1706,-3.2989,-51.171,133.23,-0.023701,-0.22262
1758.5,-3.4553,-52.215,132.47,-0.010098,-0.32224
1863.5,-3.7392,-54.02,131.01,-0.010469,-0.51608
1916,-3.8789,-54.131,129.98,-0.01202,-0.26844
2021,-4.0943,-58.899,128.15,-0.076914,0.064199
2073.5,-4.2847,-57.044,127.84,-0.025465,-0.33942
2178.5,-4.5182,-61.421,126.01,-0.06701,0.13791
2231,-4.6723,-54.961,125.56,-0.04904,-0.058117
2336,-4.9415,-53.616,124.31,-0.04887,-0.052435
2388.5,-5.0844,-56.104,123.75,-0.03881,-0.077419
2493.4,-5.326,-54.823,122.83,-0.059631,-0.29062
2545.9,-5.4644,-57.892,122.03,-0.050829,-0.027229
2650.9,-5.6923,-55.061,121.11,-0.078417,-0.14077
2703.4,-5.8401,-52.482,120.67,-0.056601,-0.19293
2808.4,-6.0852,-53.76,119.39,-0.060037,0.13662
2860.9,-6.2336,-56.548,119.17,-0.034109,-0.095634
2965.9,-6.4636,-63.104,118.04,-0.045573,0.1646
3018.4,-6.6181,-62.146,117.75,-0.010014,0.039161
3123.4,-6.8033,-58.978,117.03,-0.059347,-0.046269
3175.9,-6.957,-54.677,116.57,-0.021141,0.029589
3280.8,-7.1613,-50.005,115.91,-0.044539,-0.051614
3333.3,-7.4491,-41.34,114.97,0.13101,0.53354
3438.3,-7.4985,-54.534,114.69,-0.040616,0.13183
3490.8,-7.6289,-56.763,114.27,-0.019108,0.22193
3595.8,-7.7965,-54.505,113.86,-0.066237,-0.0061366
3648.3,-7.9661,-55.263,113.28,-0.0023473,0.26656
3753.3,-8.1305,-53.317,112.7,-0.046446,0.26231
3805.8,-8.2439,-57.609,112.37,-0.035801,0.29944
3910.8,-8.4175,-55.148,112.09,-0.064737,0.037678
3963.3,-8.5118,-53.652,111.55,-0.07021,0.30543
4068.2,-8.7092,-61.902,110.8,-0.069689,0.54255
4120.7,-8.8371,-57.032,110.93,-0.03883,0.16233
4225.7,-9.0122,-61.374,110.66,-0.055116,-0.046677
4278.2,-9.1388,-58.555,110.09,-0.022844,0.29484
4383.2,-9.3128,-66.152,109.92,-0.035016,0.0061144
4435.7,-9.4051,-55.057,109.49,-0.034533,0.21905
4540.7,-9.5691,-59.685,109.12,-0.051663,0.17414
4593.2,-9.6826,-60.049,108.3,-0.027539,0.78169
4698.2,-9.8283,-54.856,108.61,-0.058203,0.077718
4750.7,-9.9939,-55.65,107.7,0.020403,0.79685
4855.6,-10.109,-61.567,107.76,-0.036336,0.35486
4908.1,-10.253,-61.784,106.98,0.022952,0.95757
5013.1,-10.389,-54.803,107.3,-0.0082614,0.2835
5065.6,-10.548,-59.042,106.38,0.068337,1.0344
5170.6,-10.572,-55.401,107.33,-0.071332,-0.2532
5223.1,-10.801,-54.755,105.82,0.077148,1.0981
5328.1,-10.833,-54.588,106.55,-0.050123,0.047956
5380.6,-11.109,-53.365,105.03,0.14694,1.4156
5485.6,-11.129,-59.173,105.75,0.012042,0.39283
5538.1,-11.407,-52.032,104.87,0.21293,1.1269
5643,-11.318,-51.466,105.66,-0.028126,0.053352
5695.5,-11.638,-60.363,104.44,0.21698,1.1342
5800.5,-11.494,-47.787,105.21,-0.074943,0.093291
5853,-11.701,-50.74,104.74,0.058854,0.42935
5958,-11.731,-59.528,104.58,-0.056112,0.33371
6010.5,-11.998,-46.833,104.51,0.13912,0.28328
6115.5,-11.986,-50.596,104.41,-0.014422,0.13499
6168,-12.472,-54.75,104,0.40141,0.42829
6273,-12.119,-48.47,104.17,-0.090104,0.021139
6325.5,-12.535,-50.623,104.08,0.25727,-0.002767
6430.4,-12.268,-46.853,103.88,-0.14522,-0.025826
6482.9,-12.819,-47.067,104.15,0.33917,-0.40331
6587.9,-12.476,-48.345,103.09,-0.13672,0.44654
6640.4,-13.155,-63.139,104.84,0.47699,-1.4081
6745.4,-12.826,-49.239,103.1,0.018071,0.13147
6797.9,-13.221,-65.8,104.68,0.34809,-1.5476
6902.9,-12.993,-47.77,103.18,-0.0065676,-0.24582
6955.4,-13.345,-52.825,104.84,0.28179,-2.0022
7060.4,-13.13,-50.648,102.65,-0.057462,0.0054893
7112.9,-13.517,-56.095,105.03,0.268,-2.4613
7217.8,-13.27,-52.364,101.84,-0.10177,0.54628
7270.3,-13.561,-54.717,104.51,0.12851,-2.2081
7375.3,-13.492,-60.247,101.74,-0.060032,0.38911
7427.8,-13.79,-51.067,105.14,0.17845,-3.097
7532.8,-13.685,-55.228,101.7,-0.04439,0.18073
7585.3,-13.852,-56.596,104.43,0.06379,-2.637
7690.3,-13.808,-58.451,101.21,-0.095556,0.43218
7742.8,-13.943,-56.259,103.46,-0.01743,-1.8964
7847.8,-13.984,-56.646,100.33,-0.089783,1.0769
7900.3,-14.049,-61.706,103.03,-0.081252,-1.6931
8005.2,-14.16,-62.626,100.96,-0.082374,0.22882
8057.7,-14.209,-65.639,103.54,-0.087688,-2.4274
8162.7,-14.304,-65.239,101.35,-0.10284,-0.37776
8215.2,-14.31,-57.61,103.69,-0.15104,-2.7856
8320.2,-14.491,-56.827,99.872,-0.077054,0.89869
8372.7,-14.491,-59.079,102.39,-0.13084,-1.6878
8477.7,-14.68,-63.429,99.704,-0.047874,0.86945
8530.2,-14.509,-52.269,102.93,-0.27129,-2.4233
8635.2,-14.807,-51.633,100.19,-0.076791,0.19257
8687.7,-14.881,-52.029,100.13,-0.055101,0.18858
8792.7,-14.97,-54.454,99.679,-0.067708,0.5193
8845.1,-15.086,-52.772,100.04,-0.0031283,0.094007
8950.1,-15.073,-52.994,99.831,-0.11622,0.1888
9002.6,-15.138,-50.264,100.49,-0.1013,-0.52467
9107.6,-15.226,-51.828,99.777,-0.11205,0.071375
9160.1,-15.155,-52.435,100.4,-0.23243,-0.60784
9265.1,-15.604,-58.201,98.716,0.11906,0.96522
9317.6,-15.371,-52.559,99.693,-0.16257,-0.066136
9422.6,-15.545,-50.443,99.35,-0.084888,0.1699
9475.1,-15.677,-51.076,99.543,-0.00014475,-0.074927
9580.1,-15.738,-49.604,98.573,-0.03378,0.7918
9632.5,-15.837,-53.811,99.633,0.018632,-0.31905
9737.5,-15.816,-54.21,99.156,-0.095649,0.057256
9790,-15.851,-48.371,99.342,-0.10727,-0.17824
9895,-15.941,-54.274,98.431,-0.10821,0.63545
9947.5,-16.005,-46.866,99.53,-0.089959,-0.51119
10052,-16.007,-51.239,98.55,-0.17841,0.37491
10105,-16.24,-54.337,99.413,0.009441,-0.53485
10210,-16.156,-50.433,98.563,-0.16383,0.22383
10262,-16.294,-47.39,98.828,-0.069806,-0.085574
10367,-16.349,-53.711,97.783,-0.10314,0.86989
10420,-16.566,-50.547,99.141,0.07084,-0.53152
10525,-16.521,-59.136,97.947,-0.061114,0.57592
10577,-16.569,-48.925,98.637,-0.055921,-0.15652
10682,-16.589,-50.06,98.591,-0.12235,-0.19372
10735,-16.951,-59.297,98.61,0.19801,-0.25433
10840,-16.566,-49.054,98.422,-0.27137,-0.14738
10892,-16.795,-48.991,98.612,-0.084301,-0.37783
10997,-16.757,-48.331,97.438,-0.20622,0.71764
11050,-16.969,-50.736,98.873,-0.035663,-0.75629
11155,-17.065,-56.501,97.377,-0.020959,0.66291
11207,-17.121,-52.929,98.477,-0.0060002,-0.47532
11312,-17.168,-53.547,97.747,-0.040271,0.1798
11365,-17.212,-48.495,98.187,-0.036197,-0.29728
11470,-16.775,-49.031,96.623,-0.5534,1.1944
11522,-17.428,-55.936,98.613,0.059466,-0.83185
11627,-17.091,-52.763,95.953,-0.35635,1.7572
11680,-17.531,-47.579,99.12,0.044352,-1.4448
11785,-17.032,-61.187,94.608,-0.53278,2.9979
11837,-17.437,-55.605,97.682,-0.1664,-0.11051
11942,-17.243,-47.834,94.337,-0.43819,3.1676
11995,-17.663,-54.052,98.003,-0.056554,-0.53177
12100,-17.47,-47.564,95.192,-0.32595,2.2132
12152,-17.896,-51.692,99.136,0.062803,-1.7629
12257,-17.629,-56.034,93.905,-0.2799,3.4041
12310,-17.87,-59.562,98.282,-0.076282,-1.0044
12415,-17.688,-63.413,92.141,-0.33313,5.0739
12467,-18.003,-52.42,97.334,-0.054576,-0.14975
12572,-17.795,-50.726,90.692,-0.33621,6.4315
12625,-18.224,-55.784,97.215,0.056168,-0.12161
12730,-18.085,-54.54,91.557,-0.15573,5.4771
12782,-18.218,-56.103,98.185,-0.058451,-1.181
12887,-18.307,-61.208,89.395,-0.041393,7.5518
12940,-18.303,-57.17,96.621,-0.08123,0.29659
13045,-18.537,-54.246,89.522,0.081853,7.339
13097,-18.389,-52.16,95.747,-0.10182,1.0861
13202,-18.832,-67.642,88.892,0.27093,7.885
13255,-18.701,-62.241,95.67,0.10442,1.0804
13360,-19.257,-53.457,86.76,0.59147,9.9357
13412,-18.668,-53.099,98.128,-0.032641,-1.4592
13517,-19.544,-50.024,89.881,0.77471,6.735
13570,-18.663,-47.175,97.579,-0.14083,-0.98887
13675,-19.644,-49.959,91.523,0.77252,5.0158
13727,-18.847,-47.45,96.653,-0.058202,-0.14038
13832,-20.333,-65.363,89.938,1.3597,6.5242
13885,-19.217,-50.836,95.969,0.21065,0.46859
13990,-19.812,-45.603,94.198,0.73869,2.1898
14042,-19.163,-53.895,96.712,0.056592,-0.34852
14147,-19.752,-46.908,95.298,0.57902,1.0173
14199,-19.251,-42.708,96.882,0.04544,-0.59086
14304,-20.795,-50.128,94.727,1.5247,1.5171
14357,-19.476,-45.614,96.019,0.17303,0.20082
14462,-20.975,-49.849,95.143,1.6068,1.0309
14514,-19.859,-49.421,96.354,0.45877,-0.20314
14619,-21.075,-45.766,97.497,1.6104,-1.3918
14672,-19.541,-46.813,96.1,0.044901,-0.017297
14777,-20.804,-43.08,98.453,1.2447,-2.4148
14829,-19.375,-48.671,95.787,-0.21617,0.2293
14934,-20.856,-43.837,98.474,1.2015,-2.5007
14987,-20.064,-41.807,96.638,0.37886,-0.68631
15092,-20.722,-44.075,99.549,0.97426,-3.6404
15144,-20.088,-49.58,96.73,0.30957,-0.84182
15249,-20.73,-45.333,99.757,0.88982,-3.9112
15302,-19.863,-44.118,96.003,-0.0080013,-0.1781
15407,-20.666,-49.097,99.827,0.7338,-4.0431
15459,-20.118,-48.706,95.937,0.15514,-0.1732
15564,-20.235,-47.013,97.368,0.21143,-1.6445
15617,-20.042,-48.386,95.683,-0.011692,0.020544
15722,-20.384,-46.875,98.222,0.27061,-2.5576
15774,-20.097,-44.668,94.997,-0.045902,0.648
15879,-20.321,-46.2,97.299,0.11804,-1.6925
15932,-20.561,-61.118,100.89,0.32816,-5.2995
16037,-20.405,-48.183,98.52,0.11317,-2.971
16089,-20.302,-48.295,95.224,-0.018659,0.30599
16194,-20.6,-51.288,97.594,0.2208,-2.1011
16247,-20.675,-50.863,96.948,0.2668,-1.4734
16352,-20.823,-60.833,96.271,0.35641,-0.83306
16404,-20.439,-52.975,94.933,-0.055763,0.4873
16509,-20.713,-50.292,96.302,0.16051,-0.91808
16562,-20.743,-49.947,95.09,0.16172,0.27679
16667,-21.161,-26.761,89.445,0.52243,5.8863
16719,-20.794,-44.634,92.624,0.12745,2.6901
16824,-21.087,-52.764,91.314,0.36381,3.9657
16877,-20.782,-51.6,92.449,0.031221,2.8136
16982,-21.41,-52.798,90.647,0.60298,4.5815
17034,-21.15,-59.049,94.547,0.31516,0.66423
17139,-21.302,-50.915,90.525,0.41127,4.6537
17192,-21.107,-47.294,95.684,0.18895,-0.52237
17297,-21.113,-44.9,90.968,0.13921,4.1611
17349,-21.05,-45.773,93.319,0.049629,1.7942
17454,-21.574,-47.031,91.103,0.51865,3.9776
17507,-21.201,-43.337,89.539,0.11806,5.5253
17612,-22.192,-44.853,89.594,1.0555,5.4393
17664,-21.695,-41.043,90.91,0.53111,4.107
17769,-22.043,-40.514,90.798,0.82557,4.1881
17822,-21.573,-47.643,96.335,0.32843,-1.3641
17927,-22.951,-45.847,84.757,1.6535,10.184
17979,-21.316,-45.735,94.991,-0.0084442,-0.065479
18084,-24.215,-39.675,82.846,2.8377,12.05
18136,-23.451,-40.354,80.947,2.047,13.933
18241,-24.556,-44.724,82.976,3.0996,11.875
18294,-23.873,-36.963,86.424,2.3898,8.4127
18399,-26.127,-43.146,80.011,4.5917,14.797
18451,-26.444,-42.619,77.679,4.8834,17.114
18556,-27.402,-37.454,80.313,5.7891,14.451
18609,-27.102,-34.559,81.757,5.4633,12.993
18714,-30.825,-41.66,74.432,9.1349,20.29
18766,-25.59,-37.892,89.739,3.8743,4.9693
18871,-40,-44.069,98.452,18.233,-3.7713
18924,-29.024,-35.641,96.396,7.2315,-1.7299
19029,-46.112,-47.806,142.97,24.269,-48.331
19081,-37.756,-45.459,141.89,15.888,-47.26
19186,-27.543,-34.301,106.53,5.6251,-11.928
19239,-30.808,-40.236,212.47,8.8641,-117.88
19344,-32.376,-36.13,162.28,10.382,-67.717
19396,-27.182,-29.632,213.34,5.1634,-118.79
19501,-19.121,-26.437,234.45,-2.9474,-139.93
19554,-18.372,-28.452,226.47,-3.7203,-131.97
19659,-18.408,-25.428,222.9,-3.7344,-128.42
19711,-13.897,-26.354,226.13,-8.2697,-131.66
19816,-9.0557,-17.897,225.79,-13.16,-131.34
19869,-5.5846,-24.99,226.28,-16.655,-131.85
19974,11.187,-6.8375,222.53,-33.476,-128.13


==> data/data_clip_A1_2.txt <==
26.247,-0.057834,-38.245,179.14,0.056654,-0.088646
131.23,-0.089181,-39.123,175.34,0.059765,-0.055198
183.73,-0.11397,-37.795,173.47,0.056503,-0.048939
288.71,-0.1893,-37.64,169.85,0.048741,-0.12509
341.21,-0.25313,-38.541,168.09,0.058046,-0.18677
446.19,-0.38446,-38.052,164.48,0.055984,-0.14262
498.69,-0.45265,-37.745,162.79,0.046066,-0.1835
603.67,-0.62893,-37.842,159.43,0.045368,-0.20232
656.17,-0.73127,-38.373,157.8,0.04972,-0.20357
761.15,-0.94359,-38.364,154.71,0.049321,-0.26738
813.65,-1.0455,-38.303,153.21,0.03743,-0.27893
918.64,-1.286,-38.651,150.31,0.037465,-0.30484
971.13,-1.4246,-38.157,149.03,0.050412,-0.41619
1076.1,-1.669,-38.301,146.32,0.03417,-0.3849
1128.6,-1.8022,-37.962,145.03,0.033277,-0.3669
1233.6,-2.084,-38.457,142.67,0.040948,-0.45032
1286.1,-2.2047,-38.413,141.46,0.022286,-0.3971
1391.1,-2.4987,-37.223,139.26,0.034026,-0.41234
1443.6,-2.6381,-38.562,138.25,0.031148,-0.45295
1548.6,-2.9066,-38.416,136.19,0.013678,-0.40194
1601,-3.0538,-38.003,135.36,0.017542,-0.5289
1706,-3.3497,-38.085,133.54,0.02715,-0.52598
1758.5,-3.4823,-38.121,132.63,0.016861,-0.48404
1863.5,-3.7589,-38.074,131.1,0.0092205,-0.59798
1916,-3.8844,-38.207,130.25,-0.0065247,-0.54092
2021,-4.1578,-38.932,128.81,-0.013423,-0.59537
2073.5,-4.3137,-38.668,128.05,0.0035389,-0.54525
2178.5,-4.5871,-39.059,126.73,0.0018729,-0.5818
2231,-4.7151,-38.738,125.92,-0.0062408,-0.42151
2336,-4.9602,-38.831,124.85,-0.030138,-0.59078
2388.5,-5.0864,-39.023,124.36,-0.036863,-0.69192
2493.4,-5.3591,-38.386,123.04,-0.026629,-0.50204
2545.9,-5.4609,-39.111,122.54,-0.054327,-0.54119
2650.9,-5.7315,-38.983,121.48,-0.039194,-0.50536
2703.4,-5.8676,-39.255,121.12,-0.02916,-0.6453
2808.4,-6.1011,-39.104,120.09,-0.044113,-0.55858
2860.9,-6.2118,-38.868,119.78,-0.055906,-0.70665
2965.9,-6.4555,-39.297,118.93,-0.053672,-0.71967
3018.4,-6.5692,-39.448,118.25,-0.058991,-0.4622
3123.4,-6.8073,-38.346,117.49,-0.055356,-0.50364
3175.9,-6.9051,-40.375,117.07,-0.073097,-0.46345
3280.8,-7.1085,-39.592,116.34,-0.09741,-0.48074
3333.3,-7.2371,-39.605,115.95,-0.080964,-0.43898
3438.3,-7.4475,-40.123,115.22,-0.091584,-0.39408
3490.8,-7.5651,-39.444,114.72,-0.082942,-0.22587
3595.8,-7.782,-40.903,114.46,-0.080656,-0.60814
3648.3,-7.9019,-40.117,113.92,-0.066547,-0.36699
3753.3,-8.0852,-40.315,113.35,-0.091744,-0.39233
3805.8,-8.1771,-40.804,113.03,-0.10259,-0.35473
3910.8,-8.3642,-39.771,112.48,-0.11807,-0.35472
3963.3,-8.4778,-40.024,112.25,-0.10431,-0.38966
4068.2,-8.6677,-39.883,111.81,-0.11123,-0.46177
4120.7,-8.7775,-40.871,111.35,-0.098398,-0.25305
4225.7,-8.9709,-40.457,110.86,-0.096437,-0.24323
4278.2,-9.0547,-41.109,110.76,-0.10698,-0.37415
4383.2,-9.2332,-40.83,110.12,-0.11462,-0.18726
4435.7,-9.3001,-40.224,109.92,-0.13956,-0.20817
4540.7,-9.4959,-41.301,109.55,-0.12489,-0.25727
4593.2,-9.5853,-41.286,109.03,-0.12486,0.049694
4698.2,-9.7628,-40.373,108.72,-0.12368,-0.033173
4750.7,-9.8301,-40.807,108.49,-0.14344,0.0057387
4855.6,-10.004,-41.664,108.04,-0.14126,0.083355
4908.1,-10.113,-41.615,108.02,-0.11723,-0.079865
5013.1,-10.267,-42.398,107.4,-0.1303,0.18316
5065.6,-10.363,-41.822,107.37,-0.11676,0.036434
5170.6,-10.515,-41.777,106.91,-0.12846,0.16679
5223.1,-10.612,-41.868,106.92,-0.11156,-0.0090813
5328.1,-10.77,-42.03,106.39,-0.11362,0.20854
5380.6,-10.823,-41.887,106.15,-0.13871,0.29333
5485.6,-10.977,-42.166,105.92,-0.14049,0.22134
5538.1,-11.072,-41.722,105.85,-0.12197,0.14911
5643,-11.215,-42.379,105.42,-0.13031,0.29322
5695.5,-11.268,-41.582,105.25,-0.15238,0.32126
5800.5,-11.465,-43.015,105.2,-0.10371,0.10435
5853,-11.514,-42.559,104.8,-0.12814,0.3784
5958,-11.651,-41.865,104.36,-0.13599,0.55465
6010.5,-11.737,-41.938,104.39,-0.12199,0.40628
6115.5,-11.889,-43.854,104.15,-0.11149,0.39451
6168,-11.941,-42.626,103.91,-0.12933,0.51927
6273,-12.111,-43.636,103.86,-0.097482,0.33121
6325.5,-12.166,-43.015,103.5,-0.11104,0.58432
6430.4,-12.28,-42.834,103.48,-0.13274,0.37532
6482.9,-12.381,-42.862,103.27,-0.09846,0.47883
6587.9,-12.469,-42.768,103.16,-0.14361,0.37672
6640.4,-12.554,-43.292,102.74,-0.12446,0.68903
6745.4,-12.684,-43.868,102.75,-0.1238,0.48349
6797.9,-12.747,-43.001,102.61,-0.12564,0.51713
6902.9,-12.851,-43.667,102.38,-0.1487,0.55698
6955.4,-12.937,-43.542,102.33,-0.1261,0.51033
7060.4,-13.062,-43.735,101.93,-0.12591,0.72906
7112.9,-13.142,-43.156,102.24,-0.10739,0.32211
7217.8,-13.245,-43.514,101.83,-0.12697,0.56024
7270.3,-13.336,-44.096,101.59,-0.096293,0.70425
7375.3,-13.441,-43.478,101.5,-0.11155,0.62414
7427.8,-13.487,-43.729,101.49,-0.12445,0.54912
7532.8,-13.613,-44.738,101.2,-0.11664,0.68335
7585.3,-13.669,-44.891,100.92,-0.11929,0.87447
7690.3,-13.814,-44.148,100.9,-0.089451,0.7359
7742.8,-13.827,-43.919,100.76,-0.13409,0.80539
7847.8,-13.959,-44.003,100.53,-0.1155,0.88358
7900.3,-14.033,-44.228,100.69,-0.097687,0.64601
8005.2,-14.14,-44.641,100.56,-0.10153,0.63301
8057.7,-14.188,-44.54,100.33,-0.10953,0.791
8162.7,-14.304,-44.298,100.32,-0.10291,0.65863
8215.2,-14.373,-44.505,100.25,-0.087974,0.65352
8320.2,-14.449,-45.003,100.09,-0.11923,0.67833
8372.7,-14.518,-45.113,99.911,-0.10417,0.79325
8477.7,-14.635,-44.48,99.801,-0.092714,0.77234
8530.2,-14.678,-44.695,99.955,-0.10162,0.55401
8635.2,-14.77,-45.402,99.481,-0.11401,0.90169
8687.7,-14.837,-45.495,99.724,-0.098587,0.59638
8792.7,-14.903,-45.435,99.638,-0.13466,0.55994
8845.1,-14.968,-45.114,99.167,-0.12062,0.97138
8950.1,-15.096,-45.169,99.189,-0.093834,0.83111
9002.6,-15.134,-45.206,99.23,-0.10564,0.73176
9107.6,-15.249,-45.35,99.209,-0.08962,0.63919
9160.1,-15.261,-44.372,99.002,-0.12673,0.7894
9265.1,-15.406,-45.303,98.969,-0.07942,0.71238
9317.6,-15.405,-45.121,98.654,-0.12825,0.97331
9422.6,-15.52,-45.424,98.409,-0.10908,1.1109
9475.1,-15.564,-45.193,98.619,-0.1135,0.84845
9580.1,-15.681,-45.04,98.343,-0.091057,1.0211
9632.5,-15.696,-45.064,98.088,-0.12216,1.2254
9737.5,-15.802,-45.318,98.179,-0.10987,1.0347
9790,-15.846,-45.841,98.325,-0.11236,0.83848
9895,-15.929,-44.741,98.216,-0.12049,0.85074
9947.5,-16.005,-45.847,98.039,-0.09024,0.97999
10052,-16.068,-44.737,97.837,-0.11751,1.0879
10105,-16.097,-45.634,98.009,-0.13406,0.86913
10210,-16.186,-46.099,97.768,-0.13372,1.019
10262,-16.28,-45.064,97.559,-0.084278,1.1829
10367,-16.372,-45.007,97.673,-0.07956,0.97993
10420,-16.398,-45.861,97.449,-0.098057,1.1601
10525,-16.449,-45.209,97.49,-0.13328,1.0338
10577,-16.543,-45.97,97.363,-0.082546,1.1181
10682,-16.59,-45.577,97.496,-0.12086,0.90081
10735,-16.623,-45.524,97.133,-0.13082,1.2229
10840,-16.706,-45.344,97.19,-0.13151,1.0843
10892,-16.716,-45.81,96.912,-0.16358,1.3228
10997,-16.834,-46.354,96.911,-0.12921,1.2441
11050,-16.889,-45.894,96.708,-0.11491,1.4082
11155,-16.985,-45.246,96.818,-0.10137,1.2213
11207,-16.958,-46.058,96.927,-0.16897,1.0749
11312,-17.056,-46.396,96.47,-0.15215,1.4565
11365,-17.13,-45.258,96.614,-0.11819,1.2758
11470,-17.196,-45.454,96.408,-0.13266,1.4085
11522,-17.243,-45.5,96.312,-0.12504,1.4689
11627,-17.307,-45.563,96.31,-0.14056,1.4001
11680,-17.356,-45.145,96.175,-0.13086,1.4996
11785,-17.428,-45.368,96.099,-0.13678,1.5071
11837,-17.492,-46.206,96.12,-0.11201,1.4522
11942,-17.574,-45.772,95.979,-0.10649,1.5256
11995,-17.594,-45.482,95.994,-0.12493,1.4771
12100,-17.644,-45.878,95.924,-0.15106,1.4811
12152,-17.756,-45.399,95.886,-0.077337,1.4869
12257,-17.805,-45.695,95.832,-0.10411,1.4766
12310,-17.846,-44.687,95.435,-0.099769,1.8422
12415,-17.943,-44.72,95.608,-0.077301,1.6066
12467,-17.954,-44.704,95.603,-0.10364,1.5816
12572,-17.996,-45.61,95.475,-0.13519,1.6481
12625,-18.057,-44.674,95.439,-0.11112,1.6542
12730,-18.126,-45.175,94.982,-0.11462,2.0515
12782,-18.151,-44.282,95.401,-0.12618,1.6035
12887,-18.192,-45.293,95.053,-0.15703,1.8935
12940,-18.313,-44.815,95.207,-0.07157,1.7111
13045,-18.312,-44.832,95.077,-0.14385,1.784
13097,-18.391,-44.321,95.087,-0.10022,1.7463
13202,-18.424,-44.379,94.785,-0.13779,1.9923
13255,-18.484,-44.473,94.782,-0.11245,1.9677
13360,-18.616,-44.783,94.854,-0.050081,1.8416
13412,-18.557,-44.16,94.727,-0.14396,1.9422
13517,-18.67,-44.266,94.328,-0.099797,2.288
13570,-18.687,-43.999,94.538,-0.11633,2.052
13675,-18.833,-43.768,94.448,-0.038615,2.0902
13727,-18.779,-43.762,94.136,-0.1268,2.3765
13832,-18.877,-44.433,94.557,-0.096124,1.9058
13885,-18.889,-43.421,94.135,-0.11715,2.3023
13990,-18.971,-43.449,94.053,-0.10189,2.3346
14042,-19.062,-43.956,94.423,-0.044311,1.9408
14147,-19.067,-44.181,94.109,-0.10545,2.2062
14199,-19.074,-44.12,93.658,-0.13145,2.6333
14304,-19.192,-43.491,94.183,-0.078556,2.0605
14357,-19.229,-44.183,93.734,-0.074563,2.4859
14462,-19.229,-43.703,93.602,-0.13864,2.5719
14514,-19.306,-44.184,93.516,-0.09431,2.6352
14619,-19.365,-43.528,93.641,-0.099765,2.4649
14672,-19.417,-43.475,93.268,-0.079367,2.8155
14777,-19.434,-43.341,92.907,-0.12591,3.1321
14829,-19.508,-42.886,93.042,-0.082909,2.975
14934,-19.592,-43.484,93.027,-0.062364,2.9465
14987,-19.628,-42.735,92.98,-0.057865,2.9719
15092,-19.633,-42.146,92.848,-0.11524,3.0608
15144,-19.711,-42.984,92.885,-0.067335,3.003
15249,-19.761,-42.566,92.843,-0.079646,3.0031
15302,-19.795,-42.648,92.53,-0.076454,3.295
15407,-19.87,-43.041,92.577,-0.062762,3.2074
15459,-19.805,-43.363,92.098,-0.15782,3.6663
15564,-19.95,-42.61,91.935,-0.073039,3.7885
15617,-19.965,-42.631,91.565,-0.088123,4.1392
15722,-19.99,-42.077,91.586,-0.1237,4.0784
15774,-20.094,-41.465,91.33,-0.049611,4.3147
15879,-20.197,-42.332,90.967,-0.0059535,4.6395
15932,-20.073,-42.432,90.793,-0.15909,4.7946
16037,-20.242,-42.271,90.214,-0.049592,5.3352
16089,-20.275,-42.29,90.611,-0.045397,4.9194
16194,-20.349,-42.565,90.402,-0.029809,5.0916
16247,-20.416,-41.307,90.029,0.0076538,5.4462
16352,-20.538,-41.006,89.499,0.071293,5.9393
16404,-20.521,-41.431,88.963,0.025629,6.4573
16509,-20.734,-42.05,89.492,0.18186,5.8922
16562,-20.685,-42.192,89.409,0.10349,5.958
16667,-20.743,-41.738,88.226,0.10461,7.1059
16719,-20.836,-40.551,88.839,0.16941,6.4754
16824,-20.949,-42.023,88.203,0.22651,7.0764
16877,-21.036,-41.055,87.429,0.28475,7.8338
16982,-21.223,-40.382,87.209,0.41636,8.0198
17034,-21.175,-40.825,86.78,0.34035,8.4313
17139,-21.457,-40.387,86.202,0.56601,8.9763
17192,-21.49,-40.995,86.332,0.57199,8.8293
17297,-21.655,-40.459,85.311,0.68171,9.8181
17349,-21.76,-41.061,85.88,0.75907,9.233
17454,-21.855,-40.823,84.975,0.79907,10.106
17507,-22.085,-39.83,84.321,1.0025,10.743
17612,-22.212,-38.811,83.907,1.0746,11.126
17664,-22.396,-39.821,83.672,1.2317,11.346
17769,-22.742,-39.392,83.533,1.5242,11.453
17822,-22.869,-39.77,82.536,1.6248,12.435
17927,-23.2,-39.015,81.875,1.9025,13.065
17979,-23.29,-39.335,81.717,1.9654,13.208
18084,-23.818,-37.527,82.603,2.4404,12.292
18136,-24.119,-38.866,80.925,2.7149,13.955
18241,-24.53,-38.3,81.354,3.0734,13.497
18294,-25.28,-38.378,80.558,3.797,14.278
18399,-25.407,-37.761,80.585,3.8724,14.222
18451,-25.973,-37.792,81.361,4.4117,13.431
18556,-26.931,-37.226,82.194,5.318,12.57
18609,-27.918,-36.946,82.135,6.2794,12.615
18714,-29.539,-36.251,83.217,7.8487,11.505
18766,-30.419,-36.205,81.92,8.7034,12.788
18871,-31.881,-36.17,88.858,10.114,5.8223
18924,-33.42,-36.908,96.624,11.628,-1.9578
19029,-37.596,-36.182,129.19,15.753,-34.555
19081,-36.434,-36.36,154.3,14.566,-59.671
19186,-32.988,-34.197,197.45,11.07,-102.85
19239,-29.857,-33.073,202.9,7.9136,-108.31
19344,-25.96,-31.049,214.11,3.9669,-119.55
19396,-24.119,-31.111,217.53,2.1007,-122.98
19501,-20.768,-28.334,219.62,-1.3,-125.1
19554,-18.584,-27.271,219.68,-3.5086,-125.18
19659,-15.142,-25.263,219.85,-6.9995,-125.37
19711,-13.181,-23.677,218.42,-8.9859,-123.95
19816,-8.4208,-19.541,220.43,-13.795,-125.99
19869,-4.9328,-16.434,216.43,-17.307,-122
19974,9.6594,-3.5127,216.8,-31.948,-122.4


==> data/data_clip_A1_3.txt <==
26.247,0.0066446,-30.541,179.13,-0.0078251,-0.079597
131.23,-0.023728,-30.326,175.27,-0.0056875,0.019953
183.73,-0.060557,-29.908,173.4,0.0030883,0.016889
288.71,-0.14269,-29.518,169.63,0.0021316,0.091027
341.21,-0.19539,-29.504,167.7,0.00030784,0.20402
446.19,-0.32636,-30.523,164.33,-0.0021143,0.0091668
498.69,-0.38636,-30.249,162.57,-0.020226,0.033187
603.67,-0.57305,-30.905,159.2,-0.010512,0.036037
656.17,-0.66522,-30.396,157.61,-0.016333,-0.014271
761.15,-0.88998,-29.116,154.5,-0.0042877,-0.060294
813.65,-0.99957,-30.272,153.05,-0.0085277,-0.12368
918.64,-1.2387,-30.789,150.08,-0.0098254,-0.066287
971.13,-1.3817,-29.172,148.74,0.0074225,-0.12374
1076.1,-1.6483,-31.164,145.88,0.013552,0.059238
1128.6,-1.7448,-29.611,144.68,-0.024108,-0.014354
1233.6,-2.0595,-30.591,142.31,0.016535,-0.088126
1286.1,-2.1938,-29.581,141.2,0.01136,-0.13899
1391.1,-2.4842,-30.176,138.73,0.019543,0.11507
1443.6,-2.6031,-30.475,137.86,-0.0038511,-0.063464
1548.6,-2.8845,-30.744,135.79,-0.0084943,-0.010123
1601,-3.0666,-29.871,135,0.030339,-0.16708
1706,-3.2924,-30.492,133.07,-0.0302,-0.057159
1758.5,-3.4702,-30.077,132.12,0.0047855,0.02479
1863.5,-3.7609,-30.827,130.28,0.011229,0.21732
1916,-3.8609,-30.962,129.48,-0.029957,0.22859
2021,-4.1458,-30.428,128.22,-0.025412,-0.0027911
2073.5,-4.3027,-30.444,127.37,-0.007385,0.13914
2178.5,-4.5982,-31.383,126.36,0.012986,-0.21403
2231,-4.7332,-30.591,125.82,0.011922,-0.31781
2336,-4.9975,-31.366,124.04,0.0071476,0.21808
2388.5,-5.1522,-29.466,123.68,0.028938,-0.010463
2493.4,-5.3765,-30.005,122.7,-0.0092175,-0.16131
2545.9,-5.5408,-30.481,121.94,0.025588,0.06167
2650.9,-5.7927,-31.653,120.87,0.021974,0.09941
2703.4,-5.9089,-31.129,120.74,0.012194,-0.26848
2808.4,-6.1423,-31.122,119.53,-0.0029225,0.0041658
2860.9,-6.2556,-31.231,119.13,-0.012078,-0.055629
2965.9,-6.537,-31.017,118.08,0.027835,0.12556
3018.4,-6.5826,-31.41,118.09,-0.045547,-0.30138
3123.4,-6.8565,-31.692,116.95,-0.0061802,0.036628
3175.9,-6.9585,-31.617,116.63,-0.019705,-0.029992
3280.8,-7.2216,-31.62,115.94,0.015687,-0.079926
3333.3,-7.3164,-31.321,115.61,-0.0016266,-0.10682
3438.3,-7.537,-31.406,114.92,-0.0020798,-0.10203
3490.8,-7.6158,-31.184,114.81,-0.032239,-0.32099
3595.8,-7.8932,-31.047,113.95,0.030511,-0.098041
3648.3,-7.9552,-30.991,113.44,-0.013255,0.10895
3753.3,-8.1048,-31.84,112.92,-0.072155,0.041259
3805.8,-8.279,-32.331,112.95,-0.00065198,-0.27865
3910.8,-8.4684,-31.765,112.02,-0.01388,0.10387
3963.3,-8.5743,-32.003,111.73,-0.0077657,0.12379
4068.2,-8.7417,-32.038,111.46,-0.03724,-0.11329
4120.7,-8.9026,-32.101,111.18,0.026634,-0.088908
4225.7,-9.0744,-31.701,110.04,0.0071269,0.57445
4278.2,-9.1914,-32.165,110.71,0.029673,-0.32754
4383.2,-9.3531,-32.594,109.89,0.00524,0.042336
4435.7,-9.3893,-31.084,109.69,-0.05034,0.019869
4540.7,-9.632,-32.399,109.03,0.011238,0.25772
4593.2,-9.684,-30.891,109.08,-0.026176,0.0043637
4698.2,-9.8323,-32.172,108.94,-0.054235,-0.25182
4750.7,-9.9964,-31.762,108.65,0.022847,-0.1603
4855.6,-10.13,-32.097,107.88,-0.014852,0.23545
4908.1,-10.259,-31.879,108,0.028886,-0.0653
5013.1,-10.361,-33.078,107.76,-0.036151,-0.17494
5065.6,-10.496,-32.717,107.61,0.016234,-0.19816
5170.6,-10.628,-32.1,106.97,-0.015305,0.10705
5223.1,-10.695,-32.836,106.99,-0.029278,-0.071086
5328.1,-10.928,-32.667,106.42,0.044777,0.17909
5380.6,-11.009,-33.504,106.67,0.046759,-0.2278
5485.6,-11.196,-32.851,106.4,0.078394,-0.26016
5538.1,-11.24,-32.589,105.85,0.046037,0.14536
5643,-11.316,-32.981,105.93,-0.030042,-0.21997
5695.5,-11.382,-33.617,106.09,-0.038941,-0.51459
5800.5,-11.629,-32.918,105.37,0.059619,-0.068349
5853,-11.653,-33.027,105.21,0.010435,-0.040106
5958,-11.898,-32.427,104.81,0.11149,0.10341
6010.5,-11.909,-32.918,105.18,0.050612,-0.39283
6115.5,-12.016,-33.207,104.95,0.015528,-0.40244
6168,-12.036,-34.254,104.5,-0.033902,-0.072362
6273,-12.235,-32.825,104.51,0.02578,-0.3165
6325.5,-12.313,-34.09,104.48,0.035485,-0.39542
6430.4,-12.447,-33.145,104.55,0.034119,-0.69192
6482.9,-12.494,-33.834,103.79,0.013806,-0.036136
6587.9,-12.632,-34.066,103.74,0.018925,-0.20057
6640.4,-12.718,-34.376,103.63,0.039577,-0.19491
6745.4,-12.798,-33.044,103.01,-0.0099434,0.2226
6797.9,-12.835,-33.29,103.06,-0.037634,0.070087
6902.9,-13.066,-32.8,103.22,0.066193,-0.28629
6955.4,-13.107,-34.026,103.69,0.044537,-0.8457
7060.4,-13.27,-34.792,102.78,0.082656,-0.12317
7112.9,-13.318,-33.881,102.27,0.068365,0.29592
7217.8,-13.413,-34.091,102.75,0.041642,-0.36183
7270.3,-13.471,-33.865,102.25,0.038577,0.044485
7375.3,-13.592,-34.212,102.29,0.039975,-0.16805
7427.8,-13.665,-34.474,102.03,0.053529,0.0092487
7532.8,-13.837,-34.765,102.28,0.10722,-0.40151
7585.3,-13.825,-32.927,102.13,0.03698,-0.33554
7690.3,-14.036,-34.666,101.69,0.13222,-0.047833
7742.8,-14.084,-34.728,101.55,0.12325,0.013028
7847.8,-14.141,-34.362,100.88,0.066422,0.52738
7900.3,-14.092,-34.021,100.8,-0.038128,0.53391
8005.2,-14.322,-34.003,101.16,0.079686,0.033413
8057.7,-14.307,-35.129,100.81,0.009515,0.30983
8162.7,-14.404,-35.718,100.98,-0.0022417,-0.0011219
8215.2,-14.566,-34.263,100.7,0.10558,0.2056
8320.2,-14.533,-35.055,101.09,-0.035393,-0.32154
8372.7,-14.626,-34.23,100.32,0.0037692,0.38456
8477.7,-14.769,-34.597,100.93,0.041381,-0.35994
8530.2,-14.784,-34.803,100.62,0.0034525,-0.11181
8635.2,-14.874,-34.899,100.13,-0.010539,0.24877
8687.7,-15.061,-34.549,100.11,0.1254,0.20853
8792.7,-15.019,-34.101,100.01,-0.019097,0.18553
8845.1,-15.08,-35.261,99.713,-0.0083503,0.42479
8950.1,-15.259,-33.683,99.679,0.069958,0.34098
9002.6,-15.224,-35.355,99.97,-0.015444,-0.0074661
9107.6,-15.407,-35.263,99.886,0.068998,-0.038188
9160.1,-15.493,-34.571,99.818,0.10519,-0.026094
9265.1,-15.529,-35.421,100.23,0.044066,-0.55307
9317.6,-15.57,-34.892,99.337,0.036274,0.29017
9422.6,-15.655,-35.236,99.929,0.025841,-0.40848
9475.1,-15.642,-34.729,100.21,-0.035305,-0.73909
9580.1,-15.836,-34.592,100.13,0.064791,-0.76578
9632.5,-15.776,-35.038,99.392,-0.042522,-0.078878
9737.5,-16.076,-35.345,99.466,0.16474,-0.2526
9790,-15.982,-34.118,99.053,0.024193,0.1109
9895,-16.084,-35.481,99.832,0.034055,-0.76516
9947.5,-16.163,-34.886,98.761,0.067543,0.25801
10052,-16.245,-34.772,99.046,0.058979,-0.12173
10105,-16.224,-35.91,98.841,-0.0063454,0.037087
10210,-16.393,-34.436,99.02,0.073661,-0.23336
10262,-16.504,-35.475,99.181,0.14012,-0.43876
10367,-16.505,-35.056,98.524,0.053365,0.12945
10420,-16.543,-35.167,98.523,0.047379,0.086853
10525,-16.636,-35.404,97.762,0.053981,0.76132
10577,-16.645,-36.018,98.677,0.020074,-0.19567
10682,-16.864,-36.026,98.851,0.15307,-0.45349
10735,-16.845,-36.029,98.376,0.092125,-0.02036
10840,-17.034,-34.873,98.517,0.19629,-0.24198
10892,-16.972,-35.774,98.491,0.09253,-0.2564
10997,-16.97,-35.921,98.259,0.0068723,-0.10394
11050,-17.116,-35.101,97.999,0.11131,0.11748
11155,-17.075,-36.024,98.352,-0.01173,-0.31267
11207,-17.176,-34.751,98.094,0.048829,-0.09291
11312,-17.345,-35.448,97.829,0.1362,0.097418
11365,-17.326,-35.58,98.484,0.077577,-0.59468
11470,-17.406,-35.344,97.767,0.077215,0.049644
11522,-17.46,-35.824,97.764,0.091231,0.017241
11627,-17.556,-34.982,97.899,0.10833,-0.18908
11680,-17.503,-35.677,98.101,0.015989,-0.42625
11785,-17.715,-34.824,97.957,0.15028,-0.35089
11837,-17.763,-35.218,97.74,0.15889,-0.16805
11942,-17.869,-35.825,98.239,0.18783,-0.73453
11995,-17.81,-36.634,98.006,0.091189,-0.5349
12100,-17.889,-35.471,98.164,0.092991,-0.75818
12152,-17.997,-35.059,97.822,0.16347,-0.44921
12257,-18.152,-34.84,96.785,0.24327,0.52387
12310,-18.193,-36.699,97.285,0.24634,-0.0074005
12415,-18.189,-34.867,97.329,0.16821,-0.11377
12467,-18.301,-35.499,96.748,0.24311,0.43572
12572,-18.313,-35.757,96.843,0.18177,0.2806
12625,-18.225,-35.837,96.806,0.057062,0.28767
12730,-18.474,-35.949,97.665,0.23372,-0.63149
12782,-18.427,-35.425,96.594,0.14997,0.41064
12887,-18.589,-34.983,97.168,0.23981,-0.22143
12940,-18.559,-36.034,97.856,0.17433,-0.9385
13045,-18.571,-35.985,95.714,0.11532,1.1471
13097,-18.746,-34.747,96.797,0.25458,0.035438
13202,-18.656,-35.775,97.243,0.094788,-0.4654
13255,-18.746,-35.986,97.004,0.14983,-0.25432
13360,-18.917,-34.925,96.527,0.2514,0.16902
13412,-18.872,-35.775,97.21,0.17183,-0.54085
13517,-19.191,-36.069,96.815,0.42114,-0.19833
13570,-19.116,-34.384,96.309,0.31231,0.28092
13675,-19.14,-35.268,96.635,0.26813,-0.096045
13727,-19.143,-36.241,96.157,0.2377,0.35627
13832,-19.198,-35.207,96.795,0.2252,-0.33262
13885,-19.262,-33.787,96.974,0.25515,-0.53708
13990,-19.375,-35.37,95.738,0.30156,0.65025
14042,-19.561,-34.529,96.956,0.45413,-0.59285
14147,-19.483,-34.776,96.149,0.31059,0.16613
14199,-19.63,-35.244,96.489,0.42451,-0.19803
14304,-19.506,-35.012,95.399,0.2347,0.84457
14357,-19.792,-35.25,96.95,0.48881,-0.72977
14462,-19.804,-34.83,96.424,0.43633,-0.24966
14514,-20.033,-35.445,96.515,0.6329,-0.36384
14619,-19.981,-35.107,95.534,0.51663,0.57165
14672,-19.874,-34.397,96.193,0.37722,-0.10994
14777,-20.044,-34.557,96.718,0.48472,-0.6798
14829,-20.073,-34.328,98.002,0.48181,-1.9855
14934,-20.344,-34.73,95.921,0.69,0.052103
14987,-20.048,-34.213,96.602,0.36216,-0.65019
15092,-20.258,-34.493,97.032,0.51,-1.1231
15144,-20.288,-34.493,97.331,0.509,-1.443
15249,-20.411,-34.531,96.612,0.5702,-0.76641
15302,-20.462,-34.172,96.249,0.59089,-0.42424
15407,-20.569,-33.924,97.081,0.63703,-1.2965
15459,-20.647,-33.459,97.498,0.68428,-1.7344
15564,-20.707,-33.666,96.755,0.68372,-1.0316
15617,-20.697,-34.227,97.599,0.64372,-1.8953
15722,-20.795,-33.69,97.243,0.68166,-1.5786
15774,-20.912,-33.731,98.324,0.76869,-2.6789
15879,-20.988,-33.572,96.478,0.78501,-0.87172
15932,-21.053,-33.4,96.007,0.82047,-0.42033
16037,-21.144,-32.601,97.05,0.85235,-1.5008
16089,-21.294,-33.438,96.606,0.97276,-1.0759
16194,-21.45,-33.712,97.416,1.0706,-1.9225
16247,-21.357,-33.724,97.521,0.94888,-2.0464
16352,-21.395,-33.098,98.173,0.92834,-2.7347
16404,-21.809,-32.85,97.173,1.3139,-1.7528
16509,-21.755,-32.688,99.223,1.2026,-3.8388
16562,-21.829,-33.335,97.595,1.2475,-2.228
16667,-22.046,-33.013,97.906,1.4083,-2.5745
16719,-22.283,-33.546,98.533,1.6163,-3.2185
16824,-22.115,-32.254,98.769,1.3924,-3.4892
16877,-22.148,-33.672,98.609,1.3972,-3.3467
16982,-22.621,-31.498,97.55,1.8143,-2.3216
17034,-22.67,-31.99,99.822,1.8348,-4.6104
17139,-22.761,-32.643,99.824,1.87,-4.6455
17192,-22.793,-31.784,101.23,1.8749,-6.0642
17297,-22.859,-31.945,101.32,1.886,-6.1911
17349,-23.376,-31.296,102.91,2.3749,-7.7988
17454,-23.578,-31.282,103.62,2.5223,-8.5346
17507,-23.422,-31.205,100.9,2.339,-5.8363
17612,-23.891,-30.45,105.71,2.7541,-10.682
17664,-23.959,-31.299,106.39,2.7952,-11.368
17769,-24.075,-31.184,106.45,2.857,-11.464
17822,-24.501,-31.368,110.28,3.256,-15.313
17927,-24.985,-30.703,112.04,3.6871,-17.103
17979,-24.8,-31.618,113.55,3.4755,-18.625
18084,-24.452,-29.842,117.9,3.0747,-23.006
18136,-25.033,-29.755,116.39,3.629,-21.514
18241,-25.963,-28.818,126.21,4.5069,-31.358
18294,-25.809,-29.307,124.55,4.3261,-29.712
18399,-25.165,-28.636,130.5,3.6302,-35.692
18451,-25.321,-28.168,134.16,3.7597,-39.369
18556,-26.151,-28.305,148.12,4.5381,-53.356
18609,-25.207,-27.938,144.53,3.5686,-49.781
18714,-24.829,-27.36,157.2,3.1391,-62.482
18766,-24.436,-26.45,164.61,2.7205,-69.9
18871,-24.245,-25.634,161.35,2.4785,-66.673
18924,-22.772,-25.744,174.35,0.97967,-79.679
19029,-21.462,-24.815,178.79,-0.3803,-84.146
19081,-20.398,-24.439,183.25,-1.4697,-88.619
19186,-19.188,-23.781,183.29,-2.7299,-88.695
19239,-18.866,-22.574,186.11,-3.0779,-91.527
19344,-16.525,-20.307,189.73,-5.4688,-95.168
19396,-15.642,-19.923,190.63,-6.3759,-96.086
19501,-13.337,-18.581,191.09,-8.7308,-96.566
19554,-12.028,-17.622,191.91,-10.065,-97.406
19659,-9.0023,-15.773,194.41,-13.14,-99.932
19711,-7.3182,-13.239,190.73,-14.848,-96.264
19816,-3.1415,-10.791,199.15,-19.074,-104.7
19869,-0.39123,-6.4308,193.96,-21.849,-99.526
19974,13.495,6.1295,193.97,-35.783,-99.563


==> data/data_clip_A1_4.txt <==
39.139,-0.061517,-40.765,178.6,0.058892,-0.012011
195.69,-0.1515,-43.208,173.02,0.086363,-0.030441
273.97,-0.1362,-41.757,170.31,0.0094266,-0.079641
430.53,-0.36309,-41.284,165.03,0.056503,-0.16082
508.81,-0.44333,-39.008,162.43,0.020866,-0.15412
665.36,-0.74444,-39.704,157.57,0.045118,-0.25746
743.64,-0.90059,-40.913,155.26,0.043249,-0.29785
900.2,-1.2686,-41.452,150.88,0.063483,-0.37032
978.47,-1.4264,-39.073,148.79,0.03432,-0.36768
1135,-1.823,-43.308,144.92,0.037535,-0.41712
1213.3,-2.0155,-41.001,143.02,0.025962,-0.33538
1369.9,-2.375,-40.558,139.53,-0.032345,-0.24955
1448.1,-2.6572,-40.76,138.23,0.037844,-0.5328
1604.7,-3.0519,-39.927,135.43,0.0057423,-0.66412
1683,-3.2443,-40.817,133.9,-0.015409,-0.50308
1839.5,-3.6657,-42.901,131.37,-0.019168,-0.50904
1917.8,-3.8788,-43.059,130.08,-0.016915,-0.39021
2074.4,-4.3383,-41.669,128.19,0.025861,-0.69705
2152.6,-4.5091,-46.551,127.06,-0.0087872,-0.58274
2309.2,-4.8711,-48.347,125.16,-0.051079,-0.58938
2387.5,-5.1149,-48.615,124.49,-0.0058404,-0.80883
2544,-5.439,-45.743,122.13,-0.071565,-0.10837
2622.3,-5.6178,-48.411,121.34,-0.083713,-0.098493
2778.9,-6.007,-49.368,119.93,-0.06884,-0.13821
2857.1,-6.1929,-49.169,119.56,-0.066151,-0.45187
3013.7,-6.5566,-49.915,118.25,-0.060987,-0.42308
3092,-6.7195,-49.858,116.69,-0.073524,0.52848
3248.5,-7.0505,-51.531,116.08,-0.085828,0.0020311
3326.8,-7.2259,-50.885,115.39,-0.078306,0.16537
3483.4,-7.5315,-48.906,114.91,-0.10114,-0.37245
3561.6,-7.7261,-49.161,113.71,-0.067211,0.35424
3718.2,-8.0134,-50.549,113.13,-0.094348,0.02177
3796.5,-8.1933,-50.67,112.59,-0.068289,0.13694
3953,-8.5044,-48.943,111.76,-0.058313,0.14912
4031.3,-8.6528,-46.089,111.49,-0.057282,0.028633
4187.9,-8.9285,-46.887,110.37,-0.070185,0.41527
4266.1,-9.0882,-47.68,110.19,-0.051901,0.24342
4422.7,-9.4073,-50.116,109.76,-0.0096769,0.0049866
4501,-9.5376,-49.119,109.18,-0.015093,0.265
4657.5,-9.7556,-46.006,108.49,-0.063055,0.34585
4735.8,-9.8594,-47.421,108.49,-0.089583,0.055267
4892.4,-10.128,-47.068,107.8,-0.07671,0.19309
4970.6,-10.243,-43.727,107.61,-0.08663,0.11221
5127.2,-10.528,-46.682,106.96,-0.048624,0.25645
5205.5,-10.682,-45.899,106.39,-0.015109,0.57647
5362,-10.931,-49.259,106.17,-0.002961,0.33176
5440.3,-10.906,-48.1,105.95,-0.14454,0.31899
5596.9,-11.229,-48.634,105.77,-0.050693,0.069038
5675.1,-11.349,-48.876,105.58,-0.042505,0.05106
5831.7,-11.593,-50.307,104.95,-0.019724,0.27376
5910,-11.761,-50.48,104.55,0.039927,0.48084
6066.5,-11.916,-49.525,104.37,-0.018197,0.29411
6144.8,-12.035,-48.439,104.28,-0.0042097,0.20326
6301.4,-12.154,-47.841,103.72,-0.091623,0.41581
6379.6,-12.32,-48.143,103.97,-0.027815,-0.0069871
6536.2,-12.516,-48.098,103.69,-0.031629,-0.050143
6614.5,-12.621,-47.615,103.39,-0.025204,0.098878
6771,-12.723,-48.911,102.7,-0.11712,0.47995
6849.3,-12.885,-49.467,102.9,-0.049924,0.13258
7005.9,-13.045,-51.824,102.45,-0.077791,0.2981
7084.1,-13.128,-50.414,102.55,-0.088172,0.06756
7240.7,-13.366,-52.818,102.64,-0.031898,-0.29074
7319,-13.445,-50.691,102.03,-0.04335,0.18735
7475.5,-13.612,-57.086,101.62,-0.053194,0.34422
7553.8,-13.669,-52.146,101.76,-0.083554,0.084867
7710.4,-13.84,-51.706,101.52,-0.085344,0.088713
7788.6,-13.914,-53.2,101.29,-0.09651,0.20555
7945.2,-14.178,-49.914,100.8,-0.00062845,0.47094
8023.5,-14.197,-48.853,100.53,-0.06401,0.63794
8180,-14.343,-51.626,100.4,-0.081374,0.55674
8258.3,-14.415,-49.089,100.52,-0.090723,0.33571
8414.9,-14.551,-52.368,99.928,-0.11388,0.72328
8493.2,-14.679,-50.33,99.938,-0.063987,0.61671
8649.7,-14.895,-50.781,99.896,-0.0035481,0.46877
8728,-14.956,-56.786,100.04,-0.019091,0.23318
8884.5,-15.112,-50.533,99.601,-0.014477,0.49258
8962.8,-15.16,-51.084,99.305,-0.041905,0.70055
9119.4,-15.262,-52.033,99.036,-0.086916,0.79965
9197.7,-15.401,-53.037,99.249,-0.021658,0.50316
9354.2,-15.436,-53.362,99.072,-0.13073,0.51794
9432.5,-15.603,-49.66,98.899,-0.035628,0.6109
9589,-15.739,-52.318,98.564,-0.040347,0.79162
9667.3,-15.702,-57.6,98.577,-0.14772,0.70329
9823.9,-15.93,-51.058,98.234,-0.057889,0.89801
9902.2,-16.05,-50.448,98.782,-0.0055317,0.27849
10059,-16.07,-58.216,97.908,-0.12122,1.0111
10137,-16.243,-52.874,98.989,-0.015124,-0.13902
10294,-16.295,-50.439,97.942,-0.095131,0.77337
10372,-16.386,-52.147,98.158,-0.069158,0.49141
10528,-16.52,-53.479,98.084,-0.064625,0.43664
10607,-16.676,-50.899,97.954,0.027102,0.5035
10763,-16.705,-50.537,97.503,-0.071179,0.83048
10841,-16.771,-50.735,97.351,-0.067673,0.92208
10998,-16.786,-51.378,97.815,-0.17751,0.33972
11076,-17.017,-51.274,98.087,-0.0079526,0.0097061
11233,-17.082,-49.575,97.547,-0.065354,0.43618
11311,-17.094,-51.183,97.469,-0.11378,0.45857
11468,-17.245,-50.055,97.152,-0.082421,0.66685
11546,-17.316,-53.173,97.136,-0.070431,0.62853
11703,-17.426,-56.553,97.028,-0.077985,0.63156
11781,-17.393,-54.928,96.706,-0.16944,0.90276
11937,-17.618,-52.119,96.994,-0.059424,0.51378
12016,-17.585,-51.066,96.845,-0.14998,0.61306
12172,-17.767,-50.694,96.569,-0.080601,0.7918
12250,-17.847,-51.071,96.066,-0.056765,1.2471
12407,-18.048,-52.51,96.064,0.032397,1.1553
12485,-18.061,-49.437,96.27,-0.0089831,0.90368
12642,-18.03,-52.413,96.568,-0.15022,0.51486
12720,-18.067,-49.205,97.209,-0.16668,-0.17005
12877,-18.271,-49.054,95.548,-0.070293,1.4043
12955,-18.28,-50.018,95.377,-0.11497,1.5326
13112,-18.405,-49.917,95.739,-0.096008,1.0863
13190,-18.419,-49.111,96.335,-0.13396,0.44893
13346,-18.538,-49.234,95.897,-0.1191,0.80538
13425,-18.54,-52.578,95.94,-0.16857,0.72319
13581,-18.716,-52.499,95.459,-0.094732,1.1258
13659,-18.805,-51.451,94.716,-0.057373,1.8297
13816,-18.815,-50.608,96.126,-0.14786,0.34402
13894,-18.88,-51.009,95.411,-0.13265,1.0216
14051,-19.022,-50.395,95.149,-0.089826,1.2105
14129,-18.972,-54.385,95.222,-0.18972,1.1016
14286,-19.226,-49.734,94.569,-0.032705,1.6833
14364,-19.298,-52.248,94.894,-0.0095303,1.3228
14521,-19.31,-51.065,95.327,-0.093729,0.82152
14599,-19.325,-52.451,94.868,-0.12701,1.2467
14755,-19.488,-47.719,94.352,-0.058755,1.6954
14834,-19.572,-49.108,94.878,-0.021419,1.1364
14990,-19.731,-49.576,94.251,0.043578,1.6992
15068,-19.675,-47.498,94.574,-0.059161,1.3439
15225,-19.668,-49.897,94.689,-0.15836,1.1666
15303,-19.74,-49.735,94.669,-0.13231,1.1556
15460,-19.886,-49.723,93.711,-0.077211,2.0528
15538,-19.886,-52.38,94.893,-0.12188,0.84046
15695,-19.993,-45.148,93.696,-0.10484,1.9781
15773,-19.908,-47.061,94.977,-0.23448,0.66829
15930,-20.053,-47.164,94.134,-0.17868,1.4539
16008,-20.008,-51.597,95.219,-0.26749,0.34105
16164,-19.956,-47.729,94.252,-0.40676,1.252
16243,-20.291,-49.725,92.66,-0.11533,2.8167
16399,-20.223,-47.372,94.775,-0.26903,0.64705
16477,-20.365,-42.821,95.315,-0.1707,0.079855
16634,-20.441,-44.466,93.794,-0.17964,1.5478
16712,-20.44,-44.286,93.778,-0.22276,1.5378
16869,-20.698,-43.183,94.29,-0.04898,0.97465
16947,-20.638,-42.878,92.893,-0.15123,2.3464
17104,-20.661,-43.092,93.364,-0.21058,1.8258
17182,-20.451,-43.773,91.332,-0.46206,3.8326
17339,-20.575,-42.435,92.886,-0.42043,2.2305
17417,-20.573,-42.297,90.162,-0.463,4.9298
17573,-20.414,-45.014,90.573,-0.7032,4.4713
17652,-20.877,-43.379,90.467,-0.28088,4.5542
17808,-20.907,-43.271,89.694,-0.33107,5.2807
17886,-21.098,-44.309,91.043,-0.17983,3.9093
18043,-20.994,-47.969,87.602,-0.36272,7.3045
18121,-21.307,-43.709,87.287,-0.089442,7.5975
18278,-21.401,-44.605,87.195,-0.073884,7.6454
18356,-21.36,-47.979,85.35,-0.1535,9.4691
18513,-22.075,-44.319,80.563,0.4838,14.213
18591,-22.142,-44.103,84.26,0.51199,10.495
18748,-22.776,-43.215,79.748,1.0695,14.965
18826,-23.041,-48.955,76.979,1.2961,17.714
18982,-23.841,-41.875,71.685,2.0205,22.966
19061,-24.017,-39.461,76.28,2.159,18.351
19217,-26.519,-45.466,70.827,4.5862,23.764
19295,-27.487,-39.154,67.56,5.517,27.012
19452,-30.199,-34.125,69.649,8.154,24.883
19530,-39.881,-34.062,34.384,17.8,60.129
19687,-31.47,-32.561,-115.55,9.3147,210.03
19765,-22.262,-26.833,-109.76,0.070583,204.22
19922,-8.2039,-15.25,-113.28,-14.06,207.7


==> data/data_clip_A1_5.txt <==
39.216,-0.030373,-42.1,178.52,0.027738,0.06675
196.08,-0.12427,-40.007,173.09,0.058875,-0.11674
274.51,-0.18005,-36.905,170.35,0.052784,-0.13691
431.37,-0.34207,-35.556,164.95,0.034318,-0.1075
509.8,-0.54369,-37.525,162.5,0.11965,-0.25419
666.67,-0.81145,-41.413,157.54,0.1096,-0.26339
745.1,-0.86852,-36.823,155.21,0.0081227,-0.2908
901.96,-1.2223,-41.277,150.92,0.013053,-0.4548
980.39,-1.4489,-39.58,148.72,0.052114,-0.35271
1137.3,-1.8272,-43.594,144.88,0.035986,-0.42972
1215.7,-1.9786,-36.373,142.9,-0.017193,-0.27655
1372.5,-2.4567,-42.365,139.83,0.042154,-0.60301
1451,-2.7671,-52.374,138.64,0.13994,-0.99389
1607.8,-3.0343,-42.996,135.31,-0.02052,-0.60259
1686.3,-3.2833,-45.15,134.17,0.014592,-0.82422
1843.1,-3.6102,-46.734,130.86,-0.084449,-0.055244
1921.6,-3.8415,-40.039,129.71,-0.064266,-0.080282
2078.4,-4.2633,-38.668,127.94,-0.059816,-0.49987
2156.9,-4.4899,-40.638,127.29,-0.038957,-0.86857
2313.7,-4.8829,-53.046,124.89,-0.050783,-0.3687
2392.2,-5.0541,-39.949,123.5,-0.078445,0.13115
2549,-5.5245,-41.535,123.11,0.0017655,-1.1356
2627.5,-5.5825,-47.882,120.68,-0.13146,0.51773
2784.3,-6.0629,-44.366,121.19,-0.025763,-1.4498
2862.7,-6.2101,-51.762,119.43,-0.06194,-0.37413
3019.6,-6.5572,-54.845,117.62,-0.073713,0.15595
3098,-6.7566,-62.051,117.42,-0.049892,-0.24683
3254.9,-7.0525,-49.215,116.34,-0.097511,-0.29462
3333.3,-7.2266,-56.318,115.59,-0.091495,-0.086927
3490.2,-7.6026,-47.632,113.73,-0.044123,0.76228
3568.6,-7.7575,-50.843,113.8,-0.050032,0.21457
3725.5,-8.0261,-53.061,112.6,-0.09601,0.51537
3803.9,-8.2216,-45.521,112.77,-0.054491,-0.089883
3960.8,-8.4941,-49.554,111.3,-0.083285,0.5744
4039.2,-8.6894,-51.876,111.08,-0.035486,0.3998
4196.1,-8.9586,-56.866,111.06,-0.055037,-0.31646
4274.5,-9.0778,-50.57,110.5,-0.077203,-0.1004
4431.4,-9.3096,-44.315,109.92,-0.12253,-0.18876
4509.8,-9.4069,-46.651,109.45,-0.16091,-0.038423
4666.7,-9.7319,-40.268,108.34,-0.10206,0.46654
4745.1,-9.9013,-56.245,108.26,-0.063059,0.25581
4902,-10.172,-42.737,108.12,-0.047984,-0.16344
4980.4,-10.321,-57.438,107.64,-0.024718,0.049442
5137.3,-10.482,-44.463,106.84,-0.10965,0.34214
5215.7,-10.73,-49.115,106.61,0.017832,0.32662
5372.5,-10.869,-41.718,106.06,-0.080852,0.40695
5451,-11.131,-50.936,105.86,0.065056,0.38126
5607.8,-11.272,-54.24,105.51,-0.022846,0.29884
5686.3,-11.284,-49.01,105.42,-0.12302,0.17581
5843.1,-11.574,-45.675,104.65,-0.054338,0.55119
5921.6,-11.797,-43.337,104.97,0.060427,0.037107
6078.4,-11.878,-45.637,104.53,-0.072692,0.10271
6156.9,-11.93,-50.65,104.4,-0.12568,0.051403
6313.7,-12.343,-50.561,104.17,0.0811,-0.058743
6392.2,-12.283,-47.207,103.7,-0.08097,0.23552
6549,-12.54,-49.389,102.96,-0.02372,0.65577
6627.5,-12.652,-46.79,103.86,-0.010299,-0.39765
6784.3,-12.878,-48.473,103.62,0.022464,-0.45872
6862.7,-12.847,-53.342,103.15,-0.10458,-0.13596
7019.6,-13.134,-47.814,102.84,-0.0055843,-0.1166
7098,-13.131,-55.748,102.08,-0.10102,0.51388
7254.9,-13.275,-51.687,101.54,-0.13975,0.78715
7333.3,-13.319,-76.292,102.84,-0.18602,-0.64494
7490.2,-13.643,-56.096,100.72,-0.039188,1.2283
7568.6,-13.698,-50.706,101.58,-0.07158,0.24111
7725.5,-13.86,-52.33,101.32,-0.082338,0.27205
7803.9,-14.003,-54.006,101.74,-0.023532,-0.26819
7960.8,-14.182,-51.088,100.11,-0.013242,1.1427
8039.2,-14.288,-51.796,99.836,0.01078,1.3063
8196.1,-14.298,-47.104,100.11,-0.14312,0.81859
8274.5,-14.285,-64.398,100.68,-0.23721,0.1527
8431.4,-14.587,-47.417,100.26,-0.094615,0.36891
8509.8,-14.766,-49.715,100.04,0.0066031,0.49693
8666.7,-14.829,-45.723,100.17,-0.086336,0.17037
8745.1,-14.971,-49.099,100.32,-0.020844,-0.06349
8902,-15.062,-52.306,99.942,-0.081217,0.13169
8980.4,-15.042,-50.187,100.23,-0.17658,-0.24677
9137.3,-15.223,-64.019,99.201,-0.14343,0.61495
9215.7,-15.392,-51.842,99.004,-0.047457,0.72958
9372.5,-15.497,-58.985,98.49,-0.087187,1.0806
9451,-15.566,-52.905,98.78,-0.089463,0.71187
9607.8,-15.83,-50.908,98.114,0.033303,1.2234
9686.3,-15.728,-48.37,98.755,-0.13809,0.50733
9843.1,-15.962,-49.481,97.759,-0.041973,1.3557
9921.6,-15.925,-57.732,98.721,-0.14727,0.32185
10078,-16.162,-63.514,98.902,-0.045485,-0.0004142
10157,-16.252,-52.045,97.42,-0.023169,1.4131
10314,-16.467,-52.997,98.246,0.060059,0.45201
10392,-16.365,-50.138,97.159,-0.10759,1.4733
10549,-16.581,-59.461,97.734,-0.021451,0.76953
10627,-16.679,-61.48,97.918,0.012589,0.52242
10784,-16.736,-56.454,97.693,-0.05688,0.62413
10863,-16.86,-58.635,98.121,0.0039143,0.13572
11020,-16.862,-55.315,98.462,-0.11811,-0.32292
11098,-16.905,-48.49,97.819,-0.13714,0.26236
11255,-16.92,-52.708,97.057,-0.24373,0.91084
11333,-17.043,-51.876,97.322,-0.18143,0.58961
11490,-17.164,-51.389,96.396,-0.17982,1.4073
11569,-17.24,-53.027,97.239,-0.1636,0.51052
11725,-17.563,-59.707,98.68,0.042343,-1.035
11804,-17.582,-54.096,96.992,0.002671,0.6011
11961,-17.608,-57.945,95.667,-0.0868,1.8253
12039,-17.647,-54.916,95.435,-0.10462,2.0083
12196,-17.662,-52.065,96.34,-0.20287,1.0064
12275,-17.758,-54.472,96.339,-0.163,0.95935
12431,-17.925,-58.907,96.247,-0.10713,0.95799
12510,-18.101,-54.737,94.921,0.013238,2.2379
12667,-18.112,-54.282,98.187,-0.084843,-1.1174
12745,-18.347,-49.221,95.885,0.095689,1.1398
12902,-18.344,-63.981,96.135,-0.015098,0.80299
12980,-18.203,-46.697,96.251,-0.20882,0.64433
13137,-18.427,-51.497,96.578,-0.090504,0.23345
13216,-18.334,-48.721,95.956,-0.23684,0.81452
13373,-18.447,-52.941,95.528,-0.22743,1.1614
13451,-18.633,-49.622,95.516,-0.09306,1.1338
13608,-18.716,-47.532,95.495,-0.11274,1.0758
13686,-18.639,-53.815,94.557,-0.24053,1.9761
13843,-18.872,-50.658,96.675,-0.10838,-0.21783
13922,-18.963,-48.782,95.158,-0.067262,1.2615
14078,-18.938,-46.717,94.466,-0.1919,1.88
14157,-19.187,-52.59,94.956,0.0078103,1.3545
14314,-19.142,-54.816,96.198,-0.13437,0.041665
14392,-19.238,-52.582,94.849,-0.087453,1.3555
14549,-19.256,-52.684,93.559,-0.16505,2.5766
14627,-19.482,-54.247,95.077,0.012612,1.0247
14784,-19.378,-48.829,94.284,-0.1858,1.7511
14863,-19.535,-56.452,95.985,-0.076315,0.017357
15020,-19.611,-47.663,95.331,-0.094339,0.6076
15098,-19.487,-45.86,95.154,-0.26492,0.75217
15255,-19.637,-44.042,95.062,-0.20678,0.78195
15333,-19.988,-47.52,94.53,0.098296,1.2832
15490,-19.971,-46.748,96.243,-0.009889,-0.49071
15569,-19.883,-44.506,95.379,-0.14285,0.34298
15725,-19.89,-48.696,94.678,-0.22581,0.98541
15804,-19.65,-51.186,93.792,-0.51052,1.8417
15961,-20.091,-47.714,93.039,-0.15767,2.5374
16039,-20.383,-50.128,94.096,0.090436,1.4524
16196,-20.021,-44.66,93.209,-0.35909,2.2833
16275,-20.581,-46.398,94.871,0.15763,0.59392
16431,-20.473,-47.077,92.856,-0.037413,2.5549
16510,-20.532,-49.26,92.337,-0.021058,3.0474
16667,-20.581,-46.565,94.337,-0.056968,0.99464
16745,-20.368,-44.106,94.157,-0.31216,1.1482
16902,-20.404,-50.659,91.605,-0.3609,3.6489
16980,-20.783,-51.692,92.18,-0.023288,3.0485
17137,-20.748,-43.331,92.367,-0.142,2.8115
17216,-20.058,-46.099,91.813,-0.87304,3.341
17373,-21.056,-45.9,93.208,0.042661,1.8978
17451,-20.387,-39.022,88.969,-0.66667,6.1122
17608,-21.201,-41.386,90.191,0.066225,4.8428
17686,-20.952,-44.149,89.816,-0.22291,5.1946
17843,-20.664,-41.587,90.036,-0.59122,4.9286
17922,-20.755,-44.676,90.259,-0.54088,4.6829
18078,-21.727,-44.365,86.876,0.35273,8.0206
18157,-21.733,-48.565,86.579,0.31847,8.2954
18314,-21.225,-45.184,84.042,-0.26742,10.789
18392,-21.604,-47.271,84.991,0.072552,9.8175
18549,-21.73,-45.959,75.748,0.1207,19.018
18627,-22.097,-45.627,80.105,0.44888,14.64
18784,-22.915,-46.483,78.664,1.1906,16.039
18863,-23.139,-41.995,80.603,1.3763,14.08
19020,-23.153,-38.888,72.259,1.3147,22.383
19098,-24.117,-39.881,69.888,2.2406,24.734
19255,-27.489,-41.951,69.067,5.5377,25.514
19333,-29.789,-35.419,57.734,7.8003,36.829
19490,-36.205,-37.084,-38.267,14.142,132.79
19569,-35.791,-39.941,-32.895,13.691,127.4
19725,-26.254,-26.058,-100.03,4.0813,194.49
19804,-19.119,-22.373,-111.55,-3.091,206
19961,-1.3644,-9.976,-111.78,-20.918,206.19


==> data/data_clip_A2_1.txt <==
26.247,-0.93449,-37.401,178.77,0.93331,0.2859
131.23,-0.56586,-34.394,175.89,0.53645,-0.6029
183.73,-0.59787,-26.413,173.61,0.5404,-0.19616
288.71,-0.71459,-34.88,170.25,0.57404,-0.52799
341.21,-0.44477,-30.459,168.82,0.24969,-0.91575
446.19,-0.87175,-28.456,165.92,0.54328,-1.5823
498.69,-1.2553,-28.984,165.66,0.84872,-3.0565
603.67,-0.73421,-25.94,160.94,0.15065,-1.7129
656.17,-0.53457,-30.153,159.56,-0.14698,-1.966
761.15,-1.3115,-25.535,156.79,0.4172,-2.3432
813.65,-0.87948,-28.909,154.63,-0.12863,-1.699
918.64,-1.5599,-30.275,152.35,0.31142,-2.3357
971.13,-2.0751,-31.547,151.56,0.7009,-2.9461
1076.1,-1.9067,-30.033,148.22,0.27192,-2.279
1128.6,-2.5951,-33.512,146.83,0.82618,-2.1706
1233.6,-2.0803,-30.315,144.88,0.037292,-2.6547
1286.1,-2.8708,-26.853,144.83,0.68833,-3.7639
1391.1,-2.9339,-27.953,141.77,0.46922,-2.9269
1443.6,-2.9606,-27.192,141.52,0.35367,-3.7315
1548.6,-3.6096,-43.683,140.37,0.71664,-4.5842
1601,-3.3823,-26.84,137.96,0.34605,-3.1291
1706,-3.286,-28.548,137.27,-0.036626,-4.2627
1758.5,-3.7006,-28.407,135.43,0.23516,-3.2884
1863.5,-3.8448,-29.914,136.45,0.095165,-5.9486
1916,-4.0908,-32.871,133.46,0.19995,-3.751
2021,-3.5006,-28.695,130.65,-0.6706,-2.4333
2073.5,-4.0377,-38.816,130.58,-0.27243,-3.0742
2178.5,-3.7235,-27.353,129.16,-0.86176,-3.0174
2231,-4.5152,-29.493,126.61,-0.20616,-1.1146
2336,-4.6164,-33.152,128.93,-0.37399,-4.6677
2388.5,-5.1091,-35.3,127.09,-0.01416,-3.4227
2493.4,-5.0537,-30.152,128.29,-0.33201,-5.7489
2545.9,-5.5157,-41.397,123.15,0.00051889,-1.1469
2650.9,-5.2737,-32.218,126.37,-0.49699,-5.3963
2703.4,-6.102,-36.945,124.11,0.2053,-3.6335
2808.4,-5.5909,-36.299,122.62,-0.55432,-3.0939
2860.9,-6.1575,-34.412,120.43,-0.11023,-1.3509
2965.9,-6.1797,-35.805,122.93,-0.32951,-4.723
3018.4,-6.596,-34.23,119.7,-0.032125,-1.9136
3123.4,-6.3164,-31.307,122.9,-0.54623,-5.9124
3175.9,-7.2308,-51.405,120.28,0.25261,-3.6815
3280.8,-5.9617,-32.154,119.32,-1.2442,-3.4549
3333.3,-4.9471,-18.425,115.75,-2.371,-0.23794
3438.3,-6.6492,-31.137,117.46,-0.88991,-2.6372
3490.8,-7.1112,-33.139,110.94,-0.53688,3.5538
3595.8,-6.6004,-33.883,117.44,-1.2623,-3.5876
3648.3,-7.9822,-31.924,113.1,0.013703,0.45156
3753.3,-7.1201,-33.05,114.5,-1.0568,-1.5411
3805.8,-8.035,-41.42,109.65,-0.24466,3.0221
3910.8,-7.0891,-37.558,114.7,-1.3932,-2.5723
3963.3,-8.5787,-34.721,113.56,-0.0034038,-1.7004
4068.2,-7.6838,-39.824,112.05,-1.0951,-0.70645
4120.7,-8.8091,-41.04,109.99,-0.066828,1.1037
4225.7,-7.6145,-38.105,114.13,-1.4529,-3.5186
4278.2,-8.8256,-34.818,106.62,-0.33612,3.7569
4383.2,-8.1433,-38.962,116.3,-1.2046,-6.3646
4435.7,-9.428,-36.926,109.92,-0.011657,-0.20745
4540.7,-7.9051,-33.31,110.18,-1.7157,-0.89375
4593.2,-9.7682,-34.934,102.97,0.058057,6.1097
4698.2,-8.0794,-37.103,108.14,-1.8071,0.5507
4750.7,-10.212,-41.23,98.101,0.23895,10.392
4855.6,-8.4339,-42.57,105.42,-1.7114,2.6948
4908.1,-10.553,-43.573,99.038,0.32328,8.8984
5013.1,-8.8867,-37.628,108.24,-1.5108,-0.65265
5065.6,-11.017,-43.335,102.85,0.53705,4.5654
5170.6,-8.8843,-36.189,106.44,-1.759,0.63613
5223.1,-11.361,-43.46,96.065,0.63742,10.85
5328.1,-8.9848,-36.496,104.85,-1.8984,1.7448
5380.6,-11.669,-40.987,94.799,0.70729,11.645
5485.6,-9.4562,-35.206,104.61,-1.661,1.5383
5538.1,-12.394,-37.992,101.93,1.1996,4.0668
5643,-9.4062,-34.022,106.88,-1.9395,-1.1658
5695.5,-12.607,-34.441,96.106,1.1861,9.4699
5800.5,-9.8273,-43.171,101.43,-1.7416,3.8722
5853,-12.568,-35.534,101.34,0.92625,3.833
5958,-9.8066,-37.409,99.75,-1.9804,5.1669
6010.5,-13.923,-42.318,95.696,2.064,9.0957
6115.5,-10.03,-38.359,100.28,-1.9706,4.2679
6168,-14.945,-38.125,86.484,2.8748,17.944
6273,-10.072,-34.128,102.24,-2.1371,1.9533
6325.5,-14.181,-38.227,100.72,1.9034,3.3628
6430.4,-10.044,-31.955,103.91,-2.3685,-0.05402
6482.9,-15.593,-32.356,99.071,3.1127,4.6791
6587.9,-10.913,-40.658,97.519,-1.6995,6.019
6640.4,-15.681,-37.574,102.92,3.0031,0.5168
6745.4,-11.018,-35.523,94.573,-1.7904,8.6579
6797.9,-15.242,-35.225,104.36,2.3696,-1.2328
6902.9,-10.407,-28.662,96.843,-2.5931,6.0942
6955.4,-16.449,-43.012,108.26,3.3858,-5.4197
7060.4,-10.827,-38.067,95.901,-2.3607,6.7542
7112.9,-15.708,-32.481,113.84,2.4584,-11.28
7217.8,-11.069,-29.348,96.167,-2.3029,6.2189
7270.3,-16.052,-29.646,117.02,2.6194,-14.726
7375.3,-11.576,-40.782,94.115,-1.9768,8.0119
7427.8,-16.05,-38.6,116.99,2.4381,-14.943
7532.8,-11.773,-33.664,91.617,-1.9562,10.262
7585.3,-15.533,-31.114,119.57,1.7452,-17.777
7690.3,-11.103,-29.485,92.284,-2.8009,9.3561
7742.8,-16.068,-27.635,117.06,2.107,-15.497
7847.8,-11.523,-27.255,92.289,-2.5513,9.1212
7900.3,-15.746,-29.611,118.56,1.6157,-17.227
8005.2,-12.011,-42.195,90.905,-2.2306,10.284
8057.7,-16.879,-32.772,118.31,2.5814,-17.19
8162.7,-12.423,-33.556,86.667,-1.9832,14.309
8215.2,-16.44,-38.051,119.92,1.979,-19.011
8320.2,-12.013,-34.851,88.313,-2.5551,12.458
8372.7,-14.995,-32.705,117.53,0.37294,-16.821
8477.7,-12.733,-42.345,87.988,-1.9946,12.585
8530.2,-15.16,-37.856,116.51,0.38033,-15.997
8635.2,-13.108,-37.372,86.208,-1.7762,14.175
8687.7,-15.233,-35.889,115.69,0.29717,-15.366
8792.7,-12.727,-40.963,85.513,-2.3113,14.685
8845.1,-14.521,-30.491,116.13,-0.56818,-15.989
8950.1,-12.331,-28.156,82.704,-2.858,17.316
9002.6,-15.258,-36.506,116.35,0.019197,-16.388
9107.6,-12.897,-39.598,82.451,-2.4412,17.397
9160.1,-15.74,-35.54,120.3,0.3523,-20.504
9265.1,-12.492,-32.777,82.114,-2.9933,17.567
9317.6,-15.45,-43.755,116.42,-0.083035,-16.797
9422.6,-13.901,-32.283,80.41,-1.7281,19.111
9475.1,-15.262,-36.214,115.57,-0.4148,-16.107
9580.1,-14.026,-31.653,77.932,-1.7452,21.432
9632.5,-15.655,-38.045,118.51,-0.1634,-19.195
9737.5,-13.951,-49.591,77.75,-1.961,21.463
9790,-15.429,-33.635,116.95,-0.52926,-17.781
9895,-14.06,-28.856,76.743,-1.9893,22.323
9947.5,-14.362,-36.193,111.47,-1.7336,-12.456
10052,-14.877,-28.682,77.437,-1.3086,21.488
10105,-14.77,-39.591,113.27,-1.4607,-14.388
10210,-14.595,-41.756,71.692,-1.7245,27.095
10262,-14.873,-37.656,112.42,-1.4906,-13.675
10367,-14.408,-33.735,69.408,-2.044,29.245
10420,-14.868,-37.209,108.54,-1.6274,-9.9328
10525,-15.19,-40.444,70.174,-1.3926,28.35
10577,-14.729,-34.718,107.44,-1.8968,-8.9576
10682,-15.672,-42.01,68.118,-1.0387,30.28
10735,-14.717,-43.002,113.05,-2.0361,-14.689
10840,-15.265,-35.687,67.329,-1.5729,30.945
10892,-14.87,-41.657,111.44,-2.0101,-13.208
10997,-16.659,-33.75,67.706,-0.30429,30.45
11050,-14.934,-43.599,112.74,-2.0702,-14.627
11155,-17.174,-34.913,68.866,0.087238,29.173
11207,-14.838,-36.568,105.39,-2.289,-7.3888
11312,-17.951,-36.106,61.198,0.74223,36.728
11365,-14.692,-40.705,99.278,-2.557,-1.3878
11470,-18.29,-36.765,67.482,0.96179,30.335
11522,-14.847,-40.561,99.818,-2.5214,-2.037
11627,-18.623,-37.513,65.338,1.1754,32.372
11680,-14.901,-44.52,103.54,-2.5861,-5.8656
11785,-18.36,-46.909,56.963,0.7952,40.643
11837,-14.998,-43.833,97.118,-2.6056,0.45379
11942,-19.236,-32.499,54.393,1.5547,43.112
11995,-14.897,-43.204,95.289,-2.8218,2.182
12100,-20.482,-33.287,64.19,2.6869,33.216
12152,-14.966,-37.121,97.588,-2.8672,-0.21482
12257,-21.804,-32.589,63.432,3.8954,33.877
12310,-14.99,-39.622,100.43,-2.9562,-3.1558
12415,-21.567,-46.756,71.812,3.5467,25.403
12467,-15.535,-42.908,88.832,-2.523,8.3525
12572,-22.082,-40.15,74.164,3.9506,22.959
12625,-15.465,-43.017,88.412,-2.703,8.6814
12730,-22.799,-42.051,81.515,4.558,15.519
12782,-15.422,-45.009,88.301,-2.8546,8.7036
12887,-22.461,-39.931,96.171,4.1118,0.77531
12940,-15.609,-41.868,88.539,-2.7759,8.3789
13045,-23.549,-43.892,96.073,5.0932,0.78763
13097,-15.857,-37.291,88.786,-2.6337,8.0473
13202,-22.046,-36.914,108.35,3.4847,-11.568
13255,-16.586,-41.992,78.834,-2.0106,17.916
13360,-21.743,-36.26,108.82,3.0769,-12.122
13412,-16.64,-42.896,76.674,-2.0602,19.996
13517,-21.032,-36.436,104.18,2.2625,-7.5587
13570,-16.04,-33.368,83.414,-2.7639,13.176
13675,-20.238,-34.386,111.39,1.3662,-14.855
13727,-16.591,-42.076,78.78,-2.3148,17.733
13832,-21.802,-43.138,99.069,2.8287,-2.6067
13885,-16.926,-35.24,75.077,-2.0802,21.361
13990,-20.4,-38.889,103.26,1.3271,-6.8745
14042,-17.75,-41.693,72.4,-1.3561,23.963
14147,-18.849,-46.855,109.74,-0.32313,-13.43
14199,-18.177,-39.482,69.679,-1.0289,26.612
14304,-19.097,-34.006,102.78,-0.17375,-6.5364
14357,-17.249,-33.349,74.292,-2.0542,21.928
14462,-18.116,-32.499,99.153,-1.2523,-2.9788
14514,-18.286,-32.11,68.866,-1.114,27.285
14619,-20.146,-38.99,96.671,0.68169,-0.56569
14672,-19.387,-40.548,67.273,-0.10977,28.81
14777,-20.367,-46.08,96.103,0.80749,-0.064665
14829,-19.305,-37.576,66.342,-0.28679,29.675
14934,-19.373,-36.839,95.689,-0.28108,0.28382
14987,-19.78,-35.595,64.663,0.094383,31.289
15092,-20.418,-40.164,95.638,0.66976,0.27119
15144,-21.439,-36.999,58.279,1.6607,37.609
15249,-21.214,-33.817,92.387,1.3732,3.4584
15302,-22.685,-36.149,59.486,2.8139,36.339
15407,-21.453,-36.107,95.914,1.5212,-0.13027
15459,-22.181,-39.355,66.577,2.2181,29.187
15564,-18.762,-40.862,99.137,-1.261,-3.4137
15617,-19.989,-30.256,67.66,-0.064506,28.044
15722,-19.692,-37.682,98.418,-0.4211,-2.7532
15774,-21.228,-39.181,65.455,1.0843,30.19
15879,-19.134,-31.539,99.709,-1.0684,-4.1024
15932,-22.657,-39.069,61.034,2.4242,34.553
16037,-17.998,-35.299,99.81,-2.2937,-4.261
16089,-24.488,-30.468,64.027,4.1673,31.503
16194,-20.392,-29.209,103.75,0.012805,-8.2525
16247,-25.501,-31.283,61.749,5.093,33.726
16352,-18.664,-30.565,96.077,-1.8018,-0.6389
16404,-25.66,-32.526,67.668,5.1649,27.753
16509,-20.107,-33.943,101.12,-0.44513,-5.7403
16562,-24.233,-28.074,64.096,3.6522,31.27
16667,-19.393,-29.929,184.1,-1.245,-88.768
16719,-28.81,-29.677,68.943,8.144,26.371
16824,-18.373,-34.971,98.263,-2.3503,-2.9832
16877,-25.318,-31.436,63.157,4.5673,32.105
16982,-17.856,-34.086,91.093,-2.9515,4.1357
17034,-23.509,-30.394,57.523,2.6741,37.689
17139,-19.24,-28.781,99.368,-1.6509,-4.1901
17192,-26.698,-37.937,59.86,5.7799,35.302
17297,-17.36,-37.436,89.848,-3.6136,5.2811
17349,-27.021,-34.508,69.786,6.02,25.327
17454,-18.764,-40.032,91.656,-2.2912,3.4249
17507,-26.295,-30.698,75.686,5.2124,19.379
17612,-18.183,-26.328,91.256,-2.9543,3.7769
17664,-32.832,-34.055,63.199,11.668,31.818
17769,-18.8,-45.906,84.716,-2.4177,10.27
17822,-44.05,-31.637,235.05,22.806,-140.08
17927,-19.129,-35.202,102.59,-2.1692,-7.652
17979,-29.329,-32.012,242.78,8.0042,-147.85
18084,-19.329,-31.381,94.423,-2.0485,0.47178
18136,-35.743,-32.729,87.406,14.339,7.4748
18241,-20.06,-33.598,83.185,-1.3967,11.666
18294,-42.627,-38.833,-1.9293,21.144,96.765
18399,-20.173,-29.993,72.106,-1.3615,22.701
18451,-23.585,-31.248,13.355,2.0237,81.438
18556,-21.712,-27.11,93.41,0.099293,1.3539
18609,-23.422,-32.384,-42.464,1.7833,137.21
18714,-24.288,-27.841,88.103,2.5982,6.619
18766,-21.847,-33,266.23,0.1315,-171.52
18871,-21.111,-28.655,374.54,-0.65601,-279.86
18924,-17.856,-21.411,266.81,-3.936,-172.15
19029,-34.869,-32.985,391.93,13.026,-297.29
19081,-17.516,-28.755,267.21,-4.3519,-172.58
19186,-15.002,-22.742,227.95,-6.9162,-133.35
19239,-14.073,-21.815,246.94,-7.8703,-152.36
19344,-12.043,-19.858,211.61,-9.9507,-117.05
19396,-9.5552,-18.668,251.05,-12.463,-156.5
19501,-11.16,-18.647,177.64,-10.908,-83.117
19554,-7.7384,-19.308,231.41,-14.354,-136.9
19659,-3.6928,-17.055,213.49,-18.449,-119.01
19711,-1.8406,-20.798,235.55,-20.326,-141.09
19816,0.84224,-10.053,208.37,-23.058,-113.92
19869,5.3829,-11.788,203.43,-27.623,-109
19974,18.894,0.63731,207.34,-41.183,-112.94


==> data/data_clip_A2_2.txt <==
26.247,-0.21125,-27.066,179.26,0.21007,-0.20493
131.23,-0.26122,-27.065,175.39,0.2318,-0.102
183.73,-0.27627,-26.497,173.87,0.21881,-0.45528
288.71,-0.3491,-26.188,170.18,0.20854,-0.46401
341.21,-0.40387,-26.498,168.66,0.20879,-0.76257
446.19,-0.57086,-25.366,165.02,0.24238,-0.67392
498.69,-0.58664,-25.865,163.39,0.18006,-0.7852
603.67,-0.76166,-26.975,160.13,0.17809,-0.89441
656.17,-0.87988,-25.982,158.48,0.19833,-0.88188
761.15,-1.0994,-25.803,155.27,0.2051,-0.82182
813.65,-1.2088,-26.234,153.78,0.20074,-0.85132
918.64,-1.3985,-26.986,151,0.14997,-0.99355
971.13,-1.5824,-26.193,149.87,0.2082,-1.26
1076.1,-1.783,-26.374,146.88,0.14823,-0.94608
1128.6,-1.9146,-26.052,145.96,0.14567,-1.2991
1233.6,-2.2475,-26.237,143.87,0.20454,-1.647
1286.1,-2.3441,-26.916,142.28,0.16169,-1.2176
1391.1,-2.6481,-25.395,140.34,0.18343,-1.4883
1443.6,-2.732,-26.342,139.29,0.125,-1.5006
1548.6,-3.0149,-26.017,137.34,0.12193,-1.5515
1601,-3.1195,-25.771,136.72,0.083312,-1.8943
1706,-3.4852,-26.597,134.8,0.1626,-1.793
1758.5,-3.5473,-25.824,133.99,0.081872,-1.847
1863.5,-3.8919,-26.201,132.47,0.14226,-1.9694
1916,-3.9116,-26.257,131.88,0.020668,-2.168
2021,-4.223,-26.26,130.58,0.051766,-2.3637
2073.5,-4.4182,-26.424,129.49,0.10807,-1.9897
2178.5,-4.617,-26.124,128.9,0.031762,-2.7517
2231,-4.6953,-26.473,127.55,-0.026036,-2.0494
2336,-4.9823,-26.877,126.81,-0.0080033,-2.5498
2388.5,-5.0851,-26.998,126.36,-0.038119,-2.687
2493.4,-5.393,-26.681,125.01,0.0073011,-2.4715
2545.9,-5.4054,-27.174,124.49,-0.10979,-2.4904
2650.9,-5.6598,-26.905,123.11,-0.11094,-2.1414
2703.4,-5.8623,-26.437,122.91,-0.034448,-2.4363
2808.4,-6.0655,-26.506,121.78,-0.079728,-2.2509
2860.9,-6.2647,-26.572,121.51,-0.0029962,-2.4321
2965.9,-6.3291,-26.997,121.19,-0.18005,-2.9849
3018.4,-6.5212,-26.704,120.44,-0.107,-2.6478
3123.4,-6.7088,-26.658,119.53,-0.15383,-2.541
3175.9,-6.7389,-26.95,118.85,-0.23926,-2.2468
3280.8,-6.9975,-26.346,118.35,-0.20834,-2.4839
3333.3,-7.0618,-26.976,118.16,-0.25624,-2.6533
3438.3,-7.205,-27.241,117.52,-0.33409,-2.6943
3490.8,-7.3909,-27.305,116.01,-0.25713,-1.5211
3595.8,-7.66,-27.592,116.63,-0.20271,-2.773
3648.3,-7.7219,-27.047,115.12,-0.24661,-1.5729
3753.3,-7.8957,-27.38,115.42,-0.28123,-2.4618
3805.8,-7.9014,-27.109,115.13,-0.37825,-2.4591
3910.8,-8.1077,-26.959,114.62,-0.37452,-2.4926
3963.3,-8.3355,-27.037,114.24,-0.24654,-2.3826
4068.2,-8.429,-27.622,114.08,-0.34992,-2.7351
4120.7,-8.5242,-27.876,113.03,-0.35178,-1.9331
4225.7,-8.6869,-26.854,112.52,-0.38042,-1.9101
4278.2,-8.7693,-26.917,112.65,-0.39234,-2.2641
4383.2,-9.0046,-27.517,111.85,-0.3432,-1.9169
4435.7,-8.9408,-27.516,111.53,-0.49886,-1.8218
4540.7,-9.1751,-26.834,111.45,-0.4457,-2.1643
4593.2,-9.2092,-27.641,110.68,-0.50098,-1.5961
4698.2,-9.3837,-27.932,110.41,-0.50283,-1.7278
4750.7,-9.3968,-27.075,110.1,-0.57672,-1.6052
4855.6,-9.6267,-28.483,109.2,-0.51862,-1.0812
4908.1,-9.6613,-27.521,109.33,-0.56879,-1.3948
5013.1,-9.8004,-27.888,108.43,-0.59707,-0.84997
5065.6,-9.9059,-27.985,108.51,-0.57424,-1.0989
5170.6,-10.117,-27.901,108.51,-0.52654,-1.4377
5223.1,-10.27,-27.76,107.66,-0.45399,-0.74776
5328.1,-10.308,-28.012,106.84,-0.57524,-0.23934
5380.6,-10.259,-28.328,106.89,-0.70312,-0.44369
5485.6,-10.476,-27.725,106.79,-0.64158,-0.64772
5538.1,-10.534,-27.697,107.06,-0.66019,-1.064
5643,-10.628,-28.213,106.09,-0.71818,-0.37514
5695.5,-10.759,-27.927,105.32,-0.66127,0.25104
5800.5,-11.067,-27.869,106.18,-0.50211,-0.87006
5853,-10.894,-28.699,105.85,-0.7479,-0.67495
5958,-10.925,-28.16,104.89,-0.86154,0.029763
6010.5,-11.175,-27.942,104.83,-0.68334,-0.034881
6115.5,-11.397,-29.211,104.93,-0.60296,-0.3825
6168,-11.22,-28.309,104.13,-0.85012,0.30294
6273,-11.454,-28.964,104.47,-0.75436,-0.27519
6325.5,-11.626,-28.126,102.89,-0.65153,1.1884
6430.4,-11.584,-27.922,103.2,-0.82843,0.65671
6482.9,-11.785,-29.244,103.34,-0.69484,0.40949
6587.9,-11.83,-27.947,103.47,-0.78286,0.068925
6640.4,-12.016,-28.763,102.61,-0.66184,0.82864
6745.4,-12.162,-29.031,102.37,-0.64667,0.86394
6797.9,-12.122,-29.156,102.88,-0.75028,0.25158
6902.9,-12.105,-28.321,100.95,-0.8949,1.985
6955.4,-12.31,-28.863,102.21,-0.75242,0.63129
7060.4,-12.266,-29.392,102.31,-0.92123,0.34598
7112.9,-12.534,-29.778,102.06,-0.71551,0.50411
7217.8,-12.362,-28.686,101.84,-1.0097,0.5483
7270.3,-12.611,-29.143,100.7,-0.82163,1.5965
7375.3,-12.711,-29.203,100.96,-0.8417,1.1699
7427.8,-12.72,-28.378,101.09,-0.89179,0.9526
7532.8,-12.79,-28.799,100.1,-0.93922,1.7735
7585.3,-12.857,-29.642,100.09,-0.93045,1.7106
7690.3,-13.075,-29.19,100.34,-0.82835,1.3038
7742.8,-12.933,-29.02,98.634,-1.0277,2.9286
7847.8,-13.096,-29.007,98.861,-0.97797,2.5493
7900.3,-13.265,-29.441,99.194,-0.86584,2.1415
8005.2,-13.233,-29.275,97.607,-1.0085,3.5818
8057.7,-13.47,-29.168,97.746,-0.82753,3.3711
8162.7,-13.409,-29.383,97.868,-0.99729,3.1082
8215.2,-13.582,-29.752,97.253,-0.87847,3.6536
8320.2,-13.477,-29.694,97.602,-1.0914,3.1691
8372.7,-13.643,-29.037,97.845,-0.97928,2.859
8477.7,-13.894,-29.486,97.003,-0.83363,3.5702
8530.2,-13.703,-29.559,96.736,-1.0772,3.7729
8635.2,-13.782,-29.999,96.284,-1.1023,4.0987
8687.7,-13.903,-29.728,96.741,-1.0328,3.5788
8792.7,-14.138,-29.973,96.216,-0.90004,3.9822
8845.1,-14.204,-29.16,95.715,-0.88454,4.4233
8950.1,-13.965,-29.665,95.028,-1.2241,4.9921
9002.6,-14.088,-29.27,96.028,-1.1515,3.934
9107.6,-14.345,-30.692,95.866,-0.9933,3.9821
9160.1,-14.245,-29.543,95.905,-1.1425,3.8867
9265.1,-14.518,-29.073,94.467,-0.9666,5.2144
9317.6,-14.323,-29.451,94.131,-1.2107,5.4966
9422.6,-14.592,-29.759,93.283,-1.0373,6.2369
9475.1,-14.586,-29.531,93.822,-1.0911,5.6463
9580.1,-14.773,-30.448,93.814,-0.99835,5.5501
9632.5,-14.736,-29.927,92.424,-1.0821,6.8891
9737.5,-14.93,-30.051,92.402,-0.98159,6.8117
9790,-14.765,-30.653,93.116,-1.1931,6.0481
9895,-14.884,-30.618,92.142,-1.1654,6.9244
9947.5,-15.02,-30.934,93.575,-1.0757,5.4438
10052,-14.994,-30.175,91.327,-1.192,7.5981
10105,-15.148,-30.563,92.827,-1.0824,6.0518
10210,-15.139,-30.202,91.251,-1.1812,7.5359
10262,-15.306,-30.332,91.16,-1.0579,7.5822
10367,-15.382,-31.072,90.881,-1.0696,7.7722
10420,-15.332,-29.972,90.227,-1.1631,8.3823
10525,-15.513,-30.806,90.385,-1.0691,8.1383
10577,-15.756,-30.767,90.044,-0.86955,8.4371
10682,-15.319,-29.996,90.396,-1.392,8.0015
10735,-15.848,-30.246,88.507,-0.90564,9.8492
10840,-15.656,-30.369,87.788,-1.1817,10.486
10892,-15.878,-30.779,88.425,-1.0016,9.8094
10997,-15.772,-30.693,88.197,-1.1905,9.9587
11050,-15.904,-30.85,88.929,-1.1007,9.187
11155,-16.201,-30.997,86.441,-0.88522,11.599
11207,-16.204,-31.06,87.055,-0.92345,10.946
11312,-16.184,-30.457,86.854,-1.024,11.072
11365,-16.279,-30.728,86.986,-0.97009,10.903
11470,-16.24,-30.401,86.89,-1.0883,10.927
11522,-16.48,-31.374,85.198,-0.88845,12.583
11627,-16.386,-31.071,85.277,-1.062,12.433
11680,-16.479,-30.984,86.314,-1.0076,11.361
11785,-16.76,-31.403,85.599,-0.80511,12.007
11837,-16.707,-30.637,85.083,-0.89716,12.489
11942,-16.887,-31.638,85.259,-0.79373,12.245
11995,-16.821,-31.345,83.734,-0.89811,13.737
12100,-16.975,-30.803,84.074,-0.82032,13.331
12152,-16.976,-31.342,84.389,-0.85747,12.984
12257,-17.103,-31.784,83.598,-0.80535,13.712
12310,-17.131,-31.068,81.842,-0.81532,15.436
12415,-17.285,-31.396,82.052,-0.73517,15.163
12467,-17.372,-31.534,82.705,-0.6859,14.479
12572,-17.322,-31.544,81.805,-0.80896,15.319
12625,-17.481,-31.348,82.237,-0.68641,14.856
12730,-17.689,-30.915,81.468,-0.55191,15.566
12782,-17.376,-31.631,81.599,-0.90107,15.405
12887,-17.617,-31.781,79.767,-0.73122,17.18
12940,-17.662,-32.352,81.804,-0.72207,15.113
13045,-17.91,-31.429,79.508,-0.5457,17.353
13097,-18.019,-31.96,81.174,-0.47175,15.659
13202,-18.09,-31.134,79.122,-0.47124,17.656
13255,-18.383,-31.656,78.616,-0.21348,18.134
13360,-18.425,-32.314,78.373,-0.24139,18.323
13412,-18.263,-31.404,78.412,-0.43737,18.257
13517,-18.43,-31.555,77.62,-0.33959,18.996
13570,-18.487,-31.917,77.677,-0.31622,18.913
13675,-18.552,-31.422,77.053,-0.31963,19.485
13727,-18.603,-32.43,77.363,-0.3031,19.15
13832,-18.796,-32.483,78.211,-0.17701,18.251
13885,-18.89,-32.244,76.007,-0.11637,20.431
13990,-19.089,-31.656,75.741,0.015593,20.647
14042,-19.036,-32.345,76.536,-0.070108,19.827
14147,-19.315,-32.241,75.174,0.14198,21.141
14199,-19.245,-32.202,73.626,0.039205,22.665
14304,-19.347,-32.072,73.389,0.07581,22.855
14357,-19.544,-32.813,74.899,0.24036,21.321
14462,-19.597,-32.084,73.462,0.22852,22.712
14514,-19.811,-32.035,73.071,0.41066,23.08
14619,-19.837,-32.296,73.25,0.37217,22.856
14672,-20.119,-31.956,72.952,0.62227,23.131
14777,-20.139,-32.525,71.954,0.57912,24.084
14829,-20.196,-32.344,69.647,0.60474,26.369
14934,-20.525,-32.202,72.486,0.87049,23.487
14987,-20.522,-31.991,70.322,0.83651,25.63
15092,-20.693,-32.337,72.281,0.94525,23.628
15144,-20.769,-31.738,68.847,0.98993,27.041
15249,-21.215,-31.528,71.165,1.3744,24.681
15302,-21.229,-31.556,69.866,1.3576,25.959
15407,-21.448,-31.462,69.346,1.516,26.438
15459,-21.215,-31.864,68.065,1.2524,27.699
15564,-21.555,-31.974,65.388,1.5314,30.336
15617,-21.829,-31.823,66.712,1.7751,28.992
15722,-21.941,-31.724,64.535,1.8272,31.13
15774,-21.965,-31.331,63.724,1.8219,31.921
15879,-22.565,-31.844,64.301,2.362,31.306
15932,-22.43,-31.993,62.082,2.1977,33.505
16037,-22.837,-31.401,59.057,2.5451,36.492
16089,-23.006,-31.393,60.555,2.6848,34.976
16194,-23.583,-31.138,60.872,3.2035,34.621
16247,-23.265,-31.119,61.837,2.8567,33.638
16352,-24,-31.335,56.338,3.5336,39.1
16404,-24.045,-31.368,58.569,3.5497,36.851
16509,-25.353,-31.697,51.633,4.8008,43.751
16562,-25.318,-30.468,55.546,4.7365,39.821
16667,-25.329,-31.114,52.745,4.6913,42.587
16719,-25.96,-31.433,52.259,5.2937,43.055
16824,-26.517,-31.45,49.915,5.7939,45.365
16877,-26.97,-31.077,50.115,6.2194,45.147
16982,-27.002,-31.262,47.083,6.1944,48.146
17034,-28.736,-31.544,46.646,7.9011,48.566
17139,-29.207,-31.767,40.68,8.3166,54.498
17192,-29.306,-30.789,36.553,8.3882,58.609
17297,-31.142,-32.117,25.376,10.169,69.753
17349,-32.795,-31.916,28.58,11.794,66.533
17454,-32.777,-32.37,5.6773,11.722,89.403
17507,-34.357,-31.654,14.795,13.274,80.27
17612,-35.556,-31.31,-7.4243,14.419,102.46
17664,-35.47,-31.004,-31.793,14.306,126.81
17769,-33.068,-30.435,-59.78,11.85,154.77
17822,-34.772,-30.306,-66.627,13.527,161.6
17927,-31.166,-29.513,-83.305,9.8683,178.25
17979,-30.511,-29.994,-87.161,9.1869,182.09
18084,-26.733,-28.742,-102.4,5.3552,197.29
18136,-27.178,-28.888,-98.691,5.7745,193.57
18241,-23.988,-27.681,-107.36,2.5316,202.21
18294,-23.708,-27.673,-112.46,2.2253,207.29
18399,-21.511,-26.863,-113.4,-0.024411,208.21
18451,-20.68,-25.395,-118.06,-0.88064,212.85
18556,-18.983,-25.38,-120.05,-2.6294,214.82
18609,-18.7,-24.322,-123.59,-2.9384,218.34
18714,-16.839,-23.433,-125.79,-4.8507,220.51
18766,-15.917,-23.532,-129.4,-5.799,224.1
18871,-14.23,-22.04,-130.25,-7.5367,224.93
18924,-13.366,-22.016,-129.82,-8.426,224.48
19029,-12.266,-21.5,-137.24,-9.5765,231.88
19081,-11.109,-20.594,-137.11,-10.759,231.73
19186,-9.8012,-18.963,-142.43,-12.117,237.03
19239,-9.0536,-18.538,-144.02,-12.89,238.61
19344,-7.2314,-17.94,-147.7,-14.762,242.26
19396,-6.4502,-17.25,-149.26,-15.568,243.8
19501,-3.6714,-14.962,-154.54,-18.396,249.06
19554,-2.9762,-14.2,-153.29,-19.116,247.8
19659,-0.24858,-12.037,-157.49,-21.893,251.97
19711,1.0791,-10.105,-159.39,-23.246,253.86
19816,5.4008,-6.5265,-164.18,-27.616,258.63
19869,7.7488,-4.1365,-165.24,-29.989,259.67
19974,21.975,10.517,-169.41,-44.263,263.82


==> data/data_clip_A2_3.txt <==
26.247,-0.0050003,-20.681,178.78,0.0038198,0.27853
131.23,-0.0505,-20.701,175.1,0.021084,0.18491
183.73,-0.01635,-21.036,173.5,-0.041119,-0.086503
288.71,-0.14298,-21.565,169.48,0.002421,0.2448
341.21,-0.12516,-20.53,167.48,-0.069926,0.42186
446.19,-0.34721,-20.976,164.56,0.01874,-0.21704
498.69,-0.48678,-21.562,162.43,0.080195,0.17073
603.67,-0.53485,-20.772,159.75,-0.048711,-0.52148
656.17,-0.64221,-22.156,157.51,-0.03934,0.090553
761.15,-0.86279,-20.252,154.39,-0.031485,0.052029
813.65,-1.0281,-20.475,152.48,0.02001,0.445
918.64,-1.2176,-21.28,150.27,-0.030868,-0.26255
971.13,-1.3714,-21.07,148.24,-0.0028058,0.37451
1076.1,-1.6331,-21.596,146.03,-0.0016828,-0.094737
1128.6,-1.8181,-20.69,144.48,0.049234,0.17949
1233.6,-2.1358,-21.861,142.5,0.092787,-0.28002
1286.1,-2.1393,-21.732,140.88,-0.043166,0.18166
1391.1,-2.3962,-20.959,138.79,-0.068486,0.057138
1443.6,-2.5696,-19.811,138.69,-0.037406,-0.89643
1548.6,-2.8263,-21.752,136.05,-0.066616,-0.26458
1601,-3.1265,-21.815,134.47,0.090272,0.36238
1706,-3.3911,-21.941,132.39,0.068479,0.61906
1758.5,-3.5278,-22.182,132.44,0.06244,-0.29515
1863.5,-3.712,-21.951,131.22,-0.037608,-0.71964
1916,-3.7831,-21.744,129.42,-0.10775,0.28874
2021,-4.0937,-21.906,128.38,-0.077515,-0.16052
2073.5,-4.2932,-20.905,127.31,-0.01693,0.19034
2178.5,-4.518,-21.443,126.05,-0.067251,0.091196
2231,-4.722,-21.881,125.87,0.00074209,-0.3741
2336,-4.8988,-21.995,124.86,-0.091578,-0.60168
2388.5,-5.155,-21.609,122.73,0.031766,0.93881
2493.4,-5.4021,-22.38,122.97,0.016386,-0.42974
2545.9,-5.5383,-22.536,121.72,0.023088,0.28581
2650.9,-5.7715,-22.082,120.4,0.00077389,0.5684
2703.4,-5.95,-22.175,120.74,0.053233,-0.26727
2808.4,-6.074,-22.29,119.53,-0.071241,0.0038721
2860.9,-6.2862,-22.903,118.45,0.018509,0.62236
2965.9,-6.6374,-22.275,118,0.12824,0.20494
3018.4,-6.66,-22.33,117.74,0.031862,0.052367
3123.4,-6.9001,-23.217,116.8,0.037433,0.18822
3175.9,-7.1406,-21.865,116.9,0.16241,-0.29824
3280.8,-7.1919,-22.681,115.64,-0.013999,0.21858
3333.3,-7.2915,-22.714,116.05,-0.026568,-0.54459
3438.3,-7.4586,-22.906,115.7,-0.080526,-0.87922
3490.8,-7.7261,-22.272,114.49,0.078012,0.003765
3595.8,-7.9413,-21.956,113.24,0.078571,0.61641
3648.3,-8.0486,-22.733,112.77,0.080089,0.77563
3753.3,-8.256,-23.699,112.56,0.079062,0.39523
3805.8,-8.3058,-22.56,113.16,0.026089,-0.48332
3910.8,-8.4532,-22.701,112.02,-0.02903,0.10233
3963.3,-8.5617,-22.614,111.27,-0.020345,0.59272
4068.2,-8.6902,-23.146,111.24,-0.088651,0.10698
4120.7,-8.963,-23.803,110.85,0.087031,0.24727
4225.7,-8.9468,-23.231,110.67,-0.12055,-0.055966
4278.2,-9.1659,-23.033,110.72,0.0042137,-0.33819
4383.2,-9.3109,-23.532,109.17,-0.036891,0.76192
4435.7,-9.5886,-23.253,110.05,0.149,-0.33755
4540.7,-9.7664,-22.883,110.06,0.1456,-0.77367
4593.2,-9.7555,-22.639,108.44,0.045332,0.64496
4698.2,-10.112,-23.209,107.73,0.22521,0.95655
4750.7,-10.027,-23.572,107.72,0.05345,0.77306
4855.6,-10.323,-23.636,107.82,0.1776,0.29552
4908.1,-10.163,-24.137,106.67,-0.067297,1.2672
5013.1,-10.441,-23.711,107.65,0.043588,-0.069429
5065.6,-10.428,-23.86,106.52,-0.052484,0.89458
5170.6,-10.526,-23.32,107.42,-0.11723,-0.34611
5223.1,-10.743,-23.968,107.38,0.018527,-0.46475
5328.1,-10.906,-23.723,108.01,0.022708,-1.4142
5380.6,-11.138,-24.219,106.09,0.17582,0.35446
5485.6,-11.2,-24.345,105.72,0.082519,0.426
5538.1,-11.106,-24.345,106.72,-0.088419,-0.71912
5643,-11.367,-24.338,107.09,0.021214,-1.3763
5695.5,-11.344,-23.392,106.18,-0.07714,-0.60709
5800.5,-11.533,-24.022,106.16,-0.036118,-0.85401
5853,-11.461,-24.526,105.04,-0.18154,0.13622
5958,-11.682,-24.29,105.76,-0.10491,-0.84743
6010.5,-12.114,-24.437,104.06,0.25548,0.7302
6115.5,-11.962,-24.207,103.86,-0.038238,0.68591
6168,-11.904,-24.151,104.32,-0.16585,0.11148
6273,-12.498,-23.697,103.65,0.2893,0.54576
6325.5,-12.173,-24.525,103.49,-0.10453,0.59358
6430.4,-12.597,-24.804,104.82,0.18404,-0.95697
6482.9,-12.399,-24.053,103.49,-0.080715,0.26349
6587.9,-12.699,-25.106,103.68,0.086605,-0.14644
6640.4,-12.734,-24.914,105.65,0.055971,-2.2131
6745.4,-12.861,-24.627,103.21,0.052905,0.016605
6797.9,-12.905,-25.349,101.52,0.032713,1.6128
6902.9,-13.154,-26.065,102.8,0.15372,0.14074
6955.4,-13.053,-24.953,102.08,-0.009448,0.76613
7060.4,-13.211,-25.171,102.66,0.023771,-0.0032743
7112.9,-13.3,-25.357,102.77,0.050751,-0.20078
7217.8,-13.375,-25.35,100.12,0.0027891,2.2706
7270.3,-13.317,-25.639,102.17,-0.11583,0.12743
7375.3,-13.476,-26.008,102.8,-0.075992,-0.67439
7427.8,-13.689,-25.751,103.59,0.076772,-1.5448
7532.8,-13.692,-25.219,101.85,-0.037989,0.031852
7585.3,-13.748,-25.981,101.77,-0.039693,0.024683
7690.3,-14.104,-25.457,103.14,0.20027,-1.5019
7742.8,-13.883,-26.112,100.94,-0.077855,0.62644
7847.8,-13.858,-25.895,101.91,-0.21657,-0.50192
7900.3,-14.08,-25.585,102.98,-0.050289,-1.648
8005.2,-14.016,-24.963,102.19,-0.22637,-1.0011
8057.7,-14.365,-24.87,102.28,0.067471,-1.1674
8162.7,-14.324,-24.679,101.52,-0.082666,-0.5459
8215.2,-14.439,-25.822,101.29,-0.021587,-0.38722
8320.2,-14.651,-25.438,100.94,0.08244,-0.17287
8372.7,-14.659,-26.101,101.01,0.03705,-0.3034
8477.7,-14.819,-26.716,102.24,0.091417,-1.6647
8530.2,-14.696,-26.841,101.72,-0.083648,-1.2108
8635.2,-14.936,-26.462,100.29,0.051662,0.097101
8687.7,-15.019,-25.908,99.206,0.082932,1.1142
8792.7,-14.994,-26.786,99.988,-0.044149,0.21004
8845.1,-15.206,-26.247,100.49,0.11713,-0.34874
8950.1,-15.43,-26.306,100.56,0.24071,-0.53777
9002.6,-15.411,-27.388,100,0.17168,-0.042935
9107.6,-15.384,-26.232,100.81,0.045669,-0.96129
9160.1,-15.631,-26.921,99.702,0.24309,0.090164
9265.1,-15.465,-24.835,100.19,-0.019584,-0.50489
9317.6,-15.474,-26.895,98.153,-0.059448,1.4743
9422.6,-15.861,-26.696,99.986,0.23172,-0.46575
9475.1,-15.739,-26.017,99.965,0.062282,-0.49695
9580.1,-16.218,-26.922,98.948,0.44656,0.41663
9632.5,-15.77,-26.274,100.35,-0.04854,-1.0343
9737.5,-15.87,-26.746,98.374,-0.04191,0.83929
9790,-16.185,-26.626,100.16,0.22683,-0.99511
9895,-16.619,-25.877,99.184,0.56922,-0.11719
9947.5,-16.22,-25.631,97.327,0.12501,1.6925
10052,-16.14,-26.291,100.35,-0.045449,-1.4218
10105,-16.538,-26.02,97.818,0.30778,1.0599
10210,-16.619,-26.747,97.256,0.29965,1.5306
10262,-16.339,-26.586,99.611,-0.025298,-0.869
10367,-16.527,-26.778,98.082,0.075107,0.57138
10420,-16.767,-26.977,99.06,0.27123,-0.44999
10525,-16.625,-27.063,98.87,0.043012,-0.34633
10577,-16.992,-27.464,96.788,0.3669,1.6928
10682,-16.622,-26.498,97.664,-0.088454,0.73363
10735,-16.877,-27.688,98.02,0.12361,0.33548
10840,-17.002,-26.901,99.673,0.16458,-1.3985
10892,-17.083,-27.369,96.896,0.2035,1.3388
10997,-17.102,-27.465,98.163,0.1395,-0.0073639
11050,-17.401,-27.033,98.12,0.39677,-0.0039531
11155,-17.199,-27.608,98.318,0.11252,-0.27825
11207,-17.202,-26.807,98.946,0.07468,-0.94408
11312,-17.654,-26.603,98.644,0.44551,-0.71748
11365,-17.288,-26.942,99.461,0.039689,-1.5713
11470,-17.541,-27.658,97.986,0.21204,-0.16947
11522,-17.657,-26.704,94.6,0.28814,3.1814
11627,-17.646,-28.016,96.688,0.19833,1.0216
11680,-17.777,-26.64,99.78,0.28994,-2.1053
11785,-17.698,-28.044,97.845,0.13261,-0.23907
11837,-18.041,-27.145,97.225,0.43685,0.3463
11942,-18.239,-27.567,96.135,0.55765,1.3697
11995,-18.056,-27.126,97.261,0.33681,0.20975
12100,-18.037,-26.92,97.146,0.24169,0.2598
12152,-17.974,-26.959,98.088,0.14082,-0.71454
12257,-18.063,-27.968,97.654,0.15389,-0.34499
12310,-18.516,-27.029,95.36,0.57028,1.9178
12415,-18.482,-27.099,98.282,0.46151,-1.0666
12467,-18.467,-26.892,97.807,0.40961,-0.62233
12572,-18.817,-27.251,96.249,0.68615,0.87458
12625,-18.502,-27.882,97.548,0.33383,-0.45462
12730,-18.623,-27.497,97.312,0.38278,-0.27789
12782,-18.591,-27.422,98.344,0.31412,-1.3399
12887,-18.941,-27.136,96.911,0.59252,0.034979
12940,-19.013,-28.221,97.393,0.62853,-0.4752
13045,-18.769,-26.413,97.719,0.31296,-0.85815
13097,-19.104,-26.959,96.005,0.61281,0.82752
13202,-19.033,-28.046,98.106,0.47118,-1.3285
13255,-19.277,-26.864,97.818,0.68099,-1.0678
13360,-19.25,-27.141,95.794,0.58397,0.90169
13412,-19.417,-27.644,96.427,0.71651,0.24261
13517,-19.328,-27.69,99.359,0.55904,-2.7423
13570,-19.741,-27.85,98.146,0.93774,-1.5554
13675,-19.419,-27.696,96.86,0.54718,-0.3218
13727,-19.586,-26.801,100.17,0.68008,-3.6544
13832,-19.76,-27.964,98.243,0.7865,-1.7808
13885,-19.782,-27.909,100.1,0.77567,-3.6646
13990,-20.234,-27.806,99.556,1.1609,-3.168
14042,-20.086,-27.131,96.398,0.97917,-0.034719
14147,-20.106,-27.433,98.876,0.93383,-2.5607
14199,-20.131,-27.22,94.79,0.92583,1.5009
14304,-19.967,-27.159,97.747,0.69656,-1.5035
14357,-20.354,-27.483,97.319,1.0506,-1.0989
14462,-20.044,-27.433,96.317,0.6756,-0.14341
14514,-20.544,-27.178,95.741,1.1441,0.40949
14619,-20.823,-27.127,97.881,1.3588,-1.7757
14672,-20.672,-27.272,95.632,1.1761,0.45127
14777,-20.966,-27.14,97.028,1.4063,-0.98968
14829,-20.6,-27.132,97.51,1.0087,-1.4938
14934,-20.652,-27.089,99.21,0.99734,-3.2373
14987,-21.556,-27.343,97.519,1.8705,-1.5674
15092,-21.601,-27.53,98.022,1.853,-2.1132
15144,-21.702,-27.093,95.719,1.9235,0.1684
15249,-21.047,-27.097,99.598,1.2062,-3.7523
15302,-21.593,-27.233,99.15,1.7215,-3.325
15407,-21.656,-27.522,95.409,1.7237,0.37547
15459,-21.698,-26.269,98.04,1.7356,-2.276
15564,-21.839,-26.999,100.29,1.8153,-4.5693
15617,-22.279,-27.03,94.304,2.2252,1.3999
15722,-22.268,-27.069,100.38,2.1549,-4.7148
15774,-22.133,-27.164,101.56,1.9895,-5.9192
15879,-22.354,-27.389,96.813,2.1517,-1.2066
15932,-22.79,-27.417,102.04,2.5575,-6.4568
16037,-22.615,-26.399,99.679,2.3234,-4.1302
16089,-23.123,-26.954,102.29,2.8023,-6.7585
16194,-23.636,-26.73,96.434,3.2565,-0.94115
16247,-23.714,-26.926,101.39,3.3058,-5.9201
16352,-23.648,-26.066,104.71,3.1818,-9.275
16404,-24.026,-26.622,101.62,3.5306,-6.2033
16509,-24.254,-26.075,103.58,3.7013,-8.1942
16562,-24.072,-25.952,104.83,3.4912,-9.4682
16667,-25.139,-26.095,100.58,4.5011,-5.252
16719,-25.096,-26.231,104.73,4.4293,-9.4198
16824,-25.178,-25.251,103.45,4.455,-8.168
16877,-24.464,-25.292,104.63,3.7126,-9.3672
16982,-25.628,-26.026,112.21,4.8207,-16.979
17034,-26.782,-27.033,116.15,5.9466,-20.934
17139,-26.131,-26.353,118.24,5.2402,-23.066
17192,-26.729,-25.438,113.13,5.8105,-17.966
17297,-28.174,-26.071,124.41,7.2005,-29.278
17349,-27.208,-25.431,130.51,6.2068,-35.401
17454,-28.192,-24.526,129.9,7.1366,-34.822
17507,-28.01,-25.508,134.5,6.9275,-39.437
17612,-29.914,-24.61,149.45,8.7767,-54.414
17664,-28.842,-25.333,145.96,7.6776,-50.942
17769,-29.742,-23.731,156.54,8.5244,-61.557
17822,-28.239,-24.697,162.45,6.9943,-67.482
17927,-25.874,-21.751,165.51,4.576,-70.567
17979,-27.13,-23.923,181.58,5.8054,-86.658
18084,-26.328,-23.826,174.09,4.9504,-79.194
18136,-24.445,-22.596,190.28,3.041,-95.399
18241,-22.636,-22.243,189.3,1.1798,-94.448
18294,-23.007,-21.53,201.69,1.5244,-106.85
18399,-22.239,-21.633,198.83,0.70439,-104.03
18451,-21.414,-20.548,206.33,-0.14716,-111.54
18556,-19.172,-19.264,203.93,-2.4407,-109.17
18609,-18.623,-19.548,209.23,-3.0151,-114.48
18714,-16.676,-19.516,211.43,-5.0137,-116.71
18766,-16.295,-19.322,210.68,-5.4206,-115.97
18871,-14.574,-17.612,210.58,-7.1931,-115.9
18924,-14.427,-17.102,208.54,-7.3649,-113.88
19029,-12.76,-16.705,211.59,-9.0825,-116.95
19081,-11.565,-16.045,207.95,-10.303,-113.32
19186,-10.379,-14.786,206.95,-11.54,-112.35
19239,-9.2321,-13.342,208.97,-12.711,-114.38
19344,-7.4997,-13.271,208.1,-14.494,-113.54
19396,-6.2195,-11.555,204.01,-15.799,-109.46
19501,-4.865,-9.1437,201.82,-17.203,-107.3
19554,-3.6517,-9.8351,204.24,-18.441,-109.73
19659,-0.68689,-7.1262,202.15,-21.455,-107.66
19711,1.1062,-7.0267,201.11,-23.273,-106.64
19816,4.5678,-1.7907,197.1,-26.783,-102.65
19869,8.0407,0.4983,195.85,-30.281,-101.42
19974,21.817,15.731,194.8,-44.105,-100.39


==> data/data_clip_A2_4.txt <==
39.139,-0.26173,-23.3,178.72,0.25911,-0.12382
195.69,-0.72283,-23.017,172.69,0.65769,0.29706
273.97,-0.12036,-23.71,170.62,-0.0064147,-0.3814
430.53,-0.69052,-24.344,165.08,0.38393,-0.20984
508.81,-0.86479,-28.252,162.69,0.44232,-0.42007
665.36,-1.1833,-25.211,158.08,0.48398,-0.76902
743.64,-1.2249,-23.922,156.71,0.36759,-1.755
900.2,-1.8793,-26.09,152.01,0.67412,-1.5035
978.47,-2.0004,-22.669,149.43,0.60829,-1.0094
1135,-2.2589,-24.277,146.14,0.47344,-1.6351
1213.3,-2.3328,-22.429,143.75,0.34335,-1.0723
1369.9,-2.6843,-24.437,141.81,0.277,-2.5274
1448.1,-3.233,-22.123,139.54,0.61364,-1.8406
1604.7,-3.4711,-22.802,138.36,0.42492,-3.5967
1683,-3.6438,-22.527,136.75,0.38403,-3.3486
1839.5,-3.7718,-24.624,133.66,0.086926,-2.7963
1917.8,-4.2251,-27.136,132.94,0.3294,-3.259
2074.4,-5.0501,-22.559,129.51,0.73768,-2.0139
2152.6,-4.8573,-28.603,129.8,0.33945,-3.3226
2309.2,-4.6906,-23.292,129,-0.23153,-4.4332
2387.5,-5.7583,-26.925,128.56,0.63749,-4.8816
2544,-5.048,-23.127,123.85,-0.4625,-1.8309
2622.3,-5.2435,-23.305,124.25,-0.45808,-3.0076
2778.9,-6.0024,-26.256,123.68,-0.073423,-3.8872
2857.1,-6.3692,-24.703,122.72,0.11021,-3.6138
3013.7,-7.0209,-26.797,123.63,0.40332,-5.8001
3092,-6.9264,-22.628,120.36,0.13334,-3.1406
3248.5,-6.9434,-25.878,119.3,-0.19289,-3.2142
3326.8,-7.1646,-25.988,118.14,-0.13956,-2.5851
3483.4,-7.3016,-26.972,119.2,-0.33103,-4.6642
3561.6,-6.91,-24.77,116.53,-0.88329,-2.4675
3718.2,-8.2308,-26.801,117.54,0.12307,-4.3819
3796.5,-8.0944,-28.367,116.97,-0.1672,-4.2507
3953,-8.2067,-25.522,115.75,-0.35603,-3.8361
4031.3,-7.9251,-24.592,113.99,-0.78502,-2.4632
4187.9,-8.4483,-25.357,113.09,-0.55041,-2.3014
4266.1,-8.7896,-28.864,113.83,-0.35043,-3.3929
4422.7,-9.0565,-25.628,117.3,-0.3605,-7.5304
4501,-10.101,-28.12,116.7,0.54795,-7.2561
4657.5,-8.9862,-26.71,112.1,-0.83241,-3.2603
4735.8,-8.8798,-24.956,110.36,-1.0692,-1.8159
4892.4,-8.9558,-28.895,112.33,-1.2489,-4.3345
4970.6,-10.142,-28.543,117.51,-0.18858,-9.7895
5127.2,-9.6769,-26.917,110.58,-0.89932,-3.368
5205.5,-9.794,-28.387,105.51,-0.90304,1.4574
5362,-10.122,-31.393,109.16,-0.8118,-2.6632
5440.3,-10.022,-25.907,106.94,-1.0286,-0.66989
5596.9,-10.213,-28.974,111.48,-1.0667,-5.64
5675.1,-10.378,-32.332,111.18,-1.014,-5.554
5831.7,-10.475,-29.442,106.1,-1.137,-0.87191
5910,-10.904,-29.83,104.81,-0.81676,0.2235
6066.5,-10.991,-29.314,106.2,-0.94386,-1.5347
6144.8,-10.704,-30.866,107.59,-1.335,-3.1109
6301.4,-10.974,-29.329,103.7,-1.2715,0.43122
6379.6,-10.953,-29.607,100.75,-1.3942,3.2192
6536.2,-11.445,-29.315,106.94,-1.1025,-3.2962
6614.5,-10.968,-27.945,99.975,-1.6782,3.5096
6771,-11.638,-31.791,98.675,-1.2018,4.5069
6849.3,-11.568,-31.707,102.48,-1.3668,0.55765
7005.9,-11.843,-29.07,102.29,-1.2801,0.46019
7084.1,-11.484,-32.623,96.304,-1.7313,6.3096
7240.7,-12.186,-32.147,99.431,-1.2124,2.916
7319,-12.072,-28.171,99.335,-1.416,2.8836
7475.5,-11.779,-34.006,101.65,-1.8864,0.31419
7553.8,-12.311,-33.199,97.781,-1.4421,4.0655
7710.4,-12.173,-30.212,99.46,-1.7523,2.1495
7788.6,-12.387,-31.545,94.808,-1.6234,6.6874
7945.2,-13.092,-30.531,97.627,-1.0865,3.645
8023.5,-12.949,-28.889,96.907,-1.3119,4.2572
8180,-12.882,-30.847,97.291,-1.5422,3.6626
8258.3,-12.836,-30.186,89.756,-1.669,11.095
8414.9,-13.366,-31.18,84.679,-1.2981,15.972
8493.2,-12.887,-31.377,92.529,-1.8564,8.0256
8649.7,-13.344,-27.956,93.567,-1.5548,6.7982
8728,-13.645,-31.888,93.013,-1.3304,7.2603
8884.5,-13.53,-28.814,94.813,-1.5969,5.2809
8962.8,-13.166,-32.841,90.094,-2.0353,9.9118
9119.4,-13.693,-31.961,91.77,-1.6562,8.0657
9197.7,-14.323,-32.035,87.11,-1.0998,12.642
9354.2,-13.629,-29.294,93.701,-1.9381,5.8891
9432.5,-13.938,-37.04,90.849,-1.7002,8.6609
9589,-14.468,-30.947,86.541,-1.3117,12.815
9667.3,-13.775,-34.746,86.698,-2.0749,12.582
9823.9,-14.537,-29.175,84.746,-1.4509,14.387
9902.2,-14.18,-32.074,89.454,-1.8763,9.6064
10059,-14.871,-31.352,85.607,-1.3203,13.312
10137,-14.533,-32.649,89.561,-1.7247,9.2891
10294,-14.924,-29.213,83.832,-1.4662,14.884
10372,-14.806,-31.891,87.703,-1.6497,10.947
10528,-14.603,-33.624,87.448,-1.9817,11.072
10607,-15.861,-31.809,85.121,-0.78813,13.336
10763,-15.901,-31.181,81.955,-0.87526,16.379
10841,-16.555,-33.159,81.148,-0.28408,17.126
10998,-15.001,-35.626,81.991,-1.9625,16.164
11076,-15.352,-31.365,84.945,-1.6726,13.152
11233,-16.484,-32.814,81.385,-0.66254,16.599
11311,-15.318,-31.911,82.29,-1.8892,15.638
11468,-16.471,-28.546,79.97,-0.85589,17.848
11546,-16.181,-29.819,84.884,-1.2055,12.881
11703,-16.196,-28.949,84.675,-1.3082,12.985
11781,-15.618,-32.222,79.913,-1.9444,17.695
11937,-15.96,-28.671,83.284,-1.7172,14.224
12016,-15.8,-29.202,80.584,-1.9347,16.874
12172,-16.9,-32.166,80.916,-0.94737,16.445
12250,-17.294,-29.82,74.585,-0.6097,22.728
12407,-17.534,-32.087,75.37,-0.48156,21.849
12485,-16.671,-28.286,76.339,-1.3991,20.835
12642,-16.414,-31.456,81.688,-1.7656,15.395
12720,-16.555,-30.987,80.695,-1.6787,16.345
12877,-17.673,-31.601,80.58,-0.66903,16.372
12955,-16.303,-31.884,75.701,-2.0917,21.208
13112,-17.114,-32.672,72.564,-1.3867,24.261
13190,-17.394,-30.639,77.348,-1.1592,19.436
13346,-16.414,-29.419,75.587,-2.2431,21.116
13425,-16.775,-29.081,70.802,-1.9335,25.861
13581,-16.896,-28.538,71.218,-1.915,25.367
13659,-17.645,-33.173,71.405,-1.2166,25.14
13816,-17.536,-27.991,78.296,-1.4272,18.174
13894,-17.18,-27.493,69.391,-1.8332,27.042
14051,-17.773,-27.153,64.76,-1.3388,31.6
14129,-17.038,-31.683,70.458,-2.1238,25.865
14286,-18.26,-27.327,64.104,-0.99962,32.148
14364,-17.741,-28.249,67.626,-1.5667,28.592
14521,-17.18,-25.917,64.192,-2.2243,31.957
14599,-18.169,-27.77,63.955,-1.2825,32.159
14755,-18.195,-29.771,67.264,-1.3516,28.784
14834,-18.018,-29.009,67.075,-1.5762,28.94
14990,-19.194,-27.613,55.214,-0.49394,40.736
15068,-19.149,-26.953,57.943,-0.58498,37.975
15225,-17.873,-29.956,55.211,-1.9533,40.645
15303,-18.741,-29.8,59.606,-1.1315,36.218
15460,-18.611,-30.168,59.173,-1.3519,36.591
15538,-19.156,-29.507,46.976,-0.85195,48.758
15695,-18.456,-26.99,44.349,-1.6417,51.325
15773,-20.161,-28.478,44.278,0.018792,51.367
15930,-18.043,-29.035,38.816,-2.1882,56.772
16008,-18.813,-29.799,36.777,-1.4623,58.783
16164,-17.877,-28.126,33.884,-2.4861,61.62
16243,-19.408,-33.032,34.976,-0.99797,60.5
16399,-19.004,-30.589,28.561,-1.4886,66.861
16477,-20.546,-33.319,23.642,0.010684,71.753
16634,-20.041,-30.402,20.176,-0.57925,75.166
16712,-21.466,-29.858,16.49,0.80336,78.826
16869,-21.643,-30.432,8.7821,0.89573,86.483
16947,-21.535,-30.655,2.7496,0.74589,92.49
17104,-20.97,-28.728,-6.5788,0.097939,101.77
17182,-19.792,-31.537,-3.7684,-1.1215,98.933
17339,-21.373,-33.438,-10.881,0.37795,106
17417,-20.67,-32.117,-22.506,-0.36643,117.6
17573,-19.647,-32.509,-28.196,-1.4698,123.24
17652,-19.908,-30.887,-36.602,-1.2495,131.62
17808,-20.942,-32.753,-53.004,-0.29556,147.98
17886,-18.762,-32.72,-61.267,-2.5159,156.22
18043,-17.998,-28.559,-64.066,-3.3586,158.97
18121,-17.934,-28.13,-74.573,-3.4626,169.46
18278,-16.27,-27.186,-88.255,-5.2046,183.1
18356,-15.061,-27.403,-89.48,-6.4526,184.3
18513,-14.956,-28.603,-102,-6.6352,196.77
18591,-13.417,-24.273,-106.91,-8.2127,201.66
18748,-13.306,-23.629,-117.07,-8.4,211.78
18826,-11.335,-22.328,-115,-10.409,209.7
18982,-10.579,-22.01,-127.06,-11.241,221.71
19061,-8.44,-20.751,-128.81,-13.418,223.44
19217,-6.9654,-24.578,-137.86,-14.968,232.45
19295,-5.5076,-20.339,-142.99,-16.463,237.56
19452,-2.4046,-16.626,-146.21,-19.64,240.74
19530,-1.6594,-14.291,-153.42,-20.422,247.93
19687,2.0277,-13.209,-160.58,-24.183,255.05
19765,3.9938,-11.386,-167.17,-26.185,261.62
19922,13.369,1.7647,-173.92,-35.633,268.33


==> data/data_clip_A2_5.txt <==
39.216,-0.59336,-25.363,178.53,0.59073,0.059715
196.08,-0.47259,-20.203,173.3,0.40719,-0.32498
274.51,-0.66573,-22.059,170.79,0.53846,-0.57631
431.37,-1.0731,-24.452,166.12,0.7653,-1.2853
509.8,-1.3367,-21.051,163.78,0.91263,-1.5416
666.67,-1.685,-27.731,157.78,0.9831,-0.50674
745.1,-1.3296,-21.937,155.43,0.46923,-0.51223
901.96,-1.4613,-24.621,153.65,0.25201,-3.1881
980.39,-1.5512,-24.762,150.93,0.15441,-2.5582
1137.3,-1.7831,-23.464,145.36,-0.0080625,-0.90315
1215.7,-2.4702,-20.427,145.12,0.47443,-2.4892
1372.5,-2.3786,-23.865,142.02,-0.035952,-2.7922
1451,-3.7979,-25.664,140.51,1.1708,-2.8667
1607.8,-3.3248,-27.479,138.46,0.27005,-3.7496
1686.3,-3.7264,-27.669,135.16,0.45766,-1.8137
1843.1,-3.5629,-25.949,131.72,-0.1317,-0.91505
1921.6,-4.1731,-26.228,132.28,0.26731,-2.6514
2078.4,-4.0695,-23.536,131.97,-0.25364,-4.5324
2156.9,-4.7344,-20.398,129.7,0.20546,-3.2798
2313.7,-5.4464,-32.247,128.14,0.51266,-3.6197
2392.2,-5.4536,-23.729,126.21,0.32102,-2.5803
2549,-6.3508,-19.605,129.07,0.82802,-7.0994
2627.5,-4.8289,-28.632,124.48,-0.88509,-3.2844
2784.3,-6.9115,-18.117,126.59,0.82285,-6.851
2862.7,-6.1986,-33.112,122.76,-0.0734,-3.6972
3019.6,-6.4857,-26.874,119.65,-0.14522,-1.8706
3098,-7.3217,-25.283,120.44,0.51516,-3.2578
3254.9,-6.2906,-25.072,120.99,-0.8594,-4.9485
3333.3,-7.3048,-21.047,117.95,-0.013223,-2.4426
3490.2,-7.5269,-23.131,116.44,-0.11984,-1.9468
3568.6,-7.5944,-25.426,117.98,-0.21313,-3.9617
3725.5,-6.555,-23.565,114.4,-1.5672,-1.285
3803.9,-8.6077,-25.016,119.5,0.33157,-6.8199
3960.8,-7.343,-28.633,112.36,-1.2343,-0.48852
4039.2,-8.3132,-29.302,112.35,-0.41163,-0.87097
4196.1,-8.9552,-23.716,118.45,-0.058448,-7.7046
4274.5,-8.2464,-24.359,112.95,-0.90861,-2.548
4431.4,-9.4339,-29.978,112.04,0.0017819,-2.3141
4509.8,-8.2409,-27.453,114.77,-1.327,-5.3615
4666.7,-9.5349,-30.253,112.61,-0.29905,-3.8093
4745.1,-8.5465,-30.024,106.31,-1.4178,2.2051
4902,-10.354,-36.708,114.63,0.13418,-6.6753
4980.4,-8.6244,-27.134,105.1,-1.7213,2.5879
5137.3,-9.5689,-33.946,118.83,-1.0229,-11.644
5215.7,-9.6608,-27.778,109.44,-1.0518,-2.5063
5372.5,-10.18,-28.531,113.92,-0.77009,-7.4531
5451,-11.002,-28.961,112.88,-0.06434,-6.637
5607.8,-9.615,-23.852,102.65,-1.6801,3.1578
5686.3,-9.8194,-46.93,108.5,-1.5881,-2.9028
5843.1,-10.812,-25.686,108.22,-0.81594,-3.0226
5921.6,-10.825,-25.398,107.78,-0.91242,-2.7703
6078.4,-10.763,-41.06,101.76,-1.1878,2.8744
6156.9,-10.113,-30.923,109.77,-1.9423,-5.3173
6313.7,-10.883,-27.12,103.27,-1.3794,0.83188
6392.2,-11.64,-36.885,104.34,-0.72368,-0.39739
6549,-12.034,-32.474,107.15,-0.5293,-3.5393
6627.5,-10.953,-32.706,109.49,-1.7086,-6.0264
6784.3,-11.587,-36.088,108.13,-1.2692,-4.9745
6862.7,-11.342,-38.617,105.07,-1.6097,-2.0601
7019.6,-12.052,-41.731,101.83,-1.0879,0.89668
7098,-11.666,-31.562,92.323,-1.5662,10.267
7254.9,-11.709,-28.097,98.584,-1.7052,3.74
7333.3,-11.082,-27.755,105.25,-2.4229,-3.0521
7490.2,-13.289,-31.378,94.358,-0.39305,7.5866
7568.6,-12.27,-29.259,99.61,-1.4997,2.2129
7725.5,-11.656,-31.687,97.004,-2.2858,4.5839
7803.9,-12.829,-30.871,94.368,-1.1979,7.105
7960.8,-12.633,-28.996,98.138,-1.5621,3.1124
8039.2,-13.354,-34.055,90.483,-0.92352,10.66
8196.1,-13.301,-33.076,86.53,-1.1401,14.402
8274.5,-11.998,-32.198,93.835,-2.5235,6.9944
8431.4,-12.859,-28.356,95.72,-1.8222,4.9107
8509.8,-12.827,-33.993,100.26,-1.9331,0.27567
8666.7,-13.291,-31.884,99.752,-1.6239,0.59313
8745.1,-13.865,-38.486,95.07,-1.1264,5.1831
8902,-12.626,-29.889,94.328,-2.5176,5.7458
8980.4,-12.992,-30.887,96.212,-2.2262,3.7747
9137.3,-13.817,-29.169,83.988,-1.5489,15.828
9215.7,-13.138,-33.511,94.874,-2.3013,4.8588
9372.5,-14.988,-36.998,78.387,-0.5953,21.184
9451,-14.481,-32.161,86.039,-1.1743,13.453
9607.8,-14.173,-32.502,91.856,-1.6236,7.4815
9686.3,-14.113,-27.088,85.453,-1.7531,13.809
9843.1,-15.071,-34.781,84.127,-0.93353,14.987
9921.6,-15.418,-31.952,89.056,-0.65515,9.9863
10078,-14.251,-41.063,80.95,-1.9568,17.952
10157,-15.602,-32.687,82.196,-0.67265,16.637
10314,-15.109,-28.69,89.608,-1.2979,9.0902
10392,-14.674,-31.138,86.762,-1.7989,11.87
10549,-15.261,-33.509,82.821,-1.341,15.682
10627,-16.842,-34.235,77.237,0.17537,21.204
10784,-14.786,-30.602,88.63,-2.0069,9.687
10863,-16.11,-28.489,80.089,-0.74587,18.168
11020,-14.764,-33.694,83.207,-2.2167,14.932
11098,-15.173,-31.599,88.138,-1.8693,9.9432
11255,-15.718,-39.102,78.592,-1.4463,19.376
11333,-15.15,-29.452,79.861,-2.0741,18.05
11490,-15.4,-42.675,84.431,-1.944,13.372
11569,-15.792,-30.383,78.577,-1.6114,19.172
11725,-15.819,-29.299,85.507,-1.7016,12.138
11804,-17.495,-34.951,76.259,-0.083803,21.334
11961,-17.369,-32.315,78.834,-0.32592,18.659
12039,-16.609,-32.329,78.029,-1.1424,19.414
12196,-17.272,-30.771,73.198,-0.59313,24.148
12275,-17.148,-29.928,83.336,-0.77334,13.963
12431,-16.573,-29.978,77.957,-1.4592,19.248
12510,-17.263,-31.333,72.104,-0.82459,25.055
12667,-15.77,-34.994,80.524,-2.4268,16.545
12745,-17.005,-29.586,85.689,-1.2459,11.336
12902,-18.6,-35.199,78.508,0.24129,18.43
12980,-16.619,-26.69,70.636,-1.7928,26.259
13137,-16.454,-32.493,79.454,-2.0636,17.358
13216,-16.274,-29.913,75.759,-2.2967,21.012
13373,-15.992,-31.861,81.267,-2.6829,15.423
13451,-16.257,-26.603,68.883,-2.4688,27.767
13608,-16.898,-27.066,64.635,-1.9303,31.936
13686,-18.648,-32.347,76.652,-0.23101,19.881
13843,-16.421,-29.047,79.009,-2.5594,17.448
13922,-17.728,-24.916,66.02,-1.3022,30.399
14078,-17.439,-36.361,68.857,-1.69,27.489
14157,-17.398,-27.375,66.903,-1.7803,29.407
14314,-16.623,-32.682,76.47,-2.6538,19.77
14392,-19.08,-27.25,77.176,-0.24528,19.029
14549,-17.082,-32.163,59.785,-2.3396,36.351
14627,-17.293,-27.148,65.381,-2.1764,30.721
14784,-18.864,-28.383,63.437,-0.69999,32.599
14863,-15.787,-32.86,67.825,-3.8248,28.178
15020,-20.877,-27.397,61.325,1.1722,34.613
15098,-16.71,-34.365,47.843,-3.0418,48.064
15255,-19.66,-31.198,62.672,-0.18355,33.172
15333,-18.07,-24.004,50.639,-1.8196,45.174
15490,-17.795,-33.97,60.359,-2.1857,35.393
15569,-17.417,-31.783,43.355,-2.6089,52.367
15725,-19.916,-29.126,44.655,-0.19934,51.008
15804,-17.422,-24.443,41.978,-2.7379,53.656
15961,-19.989,-33.942,36.423,-0.25938,59.154
16039,-20.754,-41.074,47.147,0.46103,48.401
16196,-18.587,-27.693,33.954,-1.7929,61.539
16275,-20.354,-28.093,43.013,-0.069804,52.452
16431,-18.944,-28.604,26.685,-1.5664,68.726
16510,-22.716,-42.208,18.472,2.1632,76.912
16667,-21.31,-35.562,12.645,0.67162,82.686
16745,-18.402,-25.438,30.787,-2.2783,64.519
16902,-21.713,-39.164,-6.357,0.94811,101.61
16980,-20.807,-38.635,-7.4663,0.0007265,102.7
17137,-20.661,-26.365,4.9533,-0.22876,90.226
17216,-19.888,-30.233,-7.4891,-1.043,102.64
17373,-22.359,-31.601,-17.538,1.3461,112.64
17451,-20.242,-34.292,-22.122,-0.81179,117.2
17608,-21.531,-24.136,-35.958,0.39601,130.99
17686,-20.864,-33.536,-44.851,-0.31106,139.86
17843,-20.511,-39.26,-47.69,-0.74459,142.65
17922,-18.108,-38.338,-70.237,-3.187,165.18
18078,-19.644,-29.982,-85.139,-1.731,180.04
18157,-18.109,-33.912,-79.012,-3.3048,173.89
18314,-17.824,-33.493,-85.011,-3.6681,179.84
18392,-17.113,-30.803,-87.454,-4.4181,182.26
18549,-16.645,-28.044,-96.771,-4.9641,191.54
18627,-12.488,-24.597,-95.117,-9.1599,189.86
18784,-11.735,-19.749,-119.08,-9.9897,213.78
18863,-11.116,-23.243,-118.53,-10.646,213.21
19020,-7.3484,-19.684,-122.77,-14.49,217.41
19098,-7.2869,-24.017,-132.27,-14.589,226.89
19255,-7.2314,-13.857,-149.86,-14.72,244.44
19333,-6.9502,-15.558,-143.92,-15.038,238.48
19490,-4.2786,-14.26,-155.39,-17.784,249.91
19569,-1.2634,-19.08,-166.12,-20.836,260.62
19725,2.6857,-5.6625,-164.49,-24.859,258.96
19804,6.0432,-3.1146,-165.44,-28.253,259.89
19961,20.148,4.22,-177.48,-42.431,271.89


==> data/data_clip_linear.txt <==
0,0,180,0,0
19.608,-0.00065885,179.29,0,0
39.216,-0.0026348,178.59,0,0
58.824,-0.0059261,177.88,0,0
78.431,-0.01053,177.18,0,0
98.039,-0.016441,176.48,0,0
117.65,-0.023656,175.77,0,0
137.25,-0.032167,175.07,0,0
156.86,-0.041967,174.37,0,0
176.47,-0.053046,173.67,0,0
196.08,-0.065396,172.98,0,0
215.69,-0.079005,172.28,0,0
235.29,-0.093862,171.59,0,0
254.9,-0.10995,170.9,0,0
274.51,-0.12726,170.22,0,0
294.12,-0.14578,169.53,0,0
313.73,-0.16549,168.85,0,0
333.33,-0.18637,168.17,0,0
352.94,-0.20841,167.5,0,0
372.55,-0.23158,166.83,0,0
392.16,-0.25588,166.16,0,0
411.76,-0.28128,165.5,0,0
431.37,-0.30775,164.84,0,0
450.98,-0.33529,164.18,0,0
470.59,-0.36387,163.53,0,0
490.2,-0.39346,162.88,0,0
509.8,-0.42405,162.24,0,0
529.41,-0.45561,161.6,0,0
549.02,-0.48812,160.97,0,0
568.63,-0.52156,160.34,0,0
588.24,-0.5559,159.72,0,0
607.84,-0.59113,159.1,0,0
627.45,-0.62721,158.49,0,0
647.06,-0.66413,157.88,0,0
666.67,-0.70185,157.28,0,0
686.27,-0.74037,156.68,0,0
705.88,-0.77965,156.09,0,0
725.49,-0.81966,155.5,0,0
745.1,-0.8604,154.92,0,0
764.71,-0.90183,154.34,0,0
784.31,-0.94392,153.77,0,0
803.92,-0.98667,153.2,0,0
823.53,-1.03,152.64,0,0
843.14,-1.074,152.09,0,0
862.75,-1.1185,151.54,0,0
882.35,-1.1637,151,0,0
901.96,-1.2093,150.46,0,0
921.57,-1.2554,149.93,0,0
941.18,-1.3021,149.41,0,0
960.78,-1.3492,148.88,0,0
980.39,-1.3968,148.37,0,0
1000,-1.4448,147.86,0,0
1019.6,-1.4932,147.36,0,0
1039.2,-1.542,146.86,0,0
1058.8,-1.5911,146.37,0,0
1078.4,-1.6407,145.88,0,0
1098,-1.6905,145.4,0,0
1117.6,-1.7407,144.92,0,0
1137.3,-1.7912,144.45,0,0
1156.9,-1.8419,143.99,0,0
1176.5,-1.893,143.53,0,0
1196.1,-1.9442,143.08,0,0
1215.7,-1.9958,142.63,0,0
1235.3,-2.0475,142.19,0,0
1254.9,-2.0994,141.75,0,0
1274.5,-2.1516,141.31,0,0
1294.1,-2.2039,140.89,0,0
1313.7,-2.2563,140.46,0,0
1333.3,-2.309,140.05,0,0
1352.9,-2.3617,139.63,0,0
1372.5,-2.4146,139.23,0,0
1392.2,-2.4676,138.82,0,0
1411.8,-2.5207,138.43,0,0
1431.4,-2.5739,138.03,0,0
1451,-2.6271,137.65,0,0
1470.6,-2.6804,137.26,0,0
1490.2,-2.7338,136.88,0,0
1509.8,-2.7873,136.51,0,0
1529.4,-2.8407,136.14,0,0
1549,-2.8942,135.78,0,0
1568.6,-2.9477,135.42,0,0
1588.2,-3.0013,135.06,0,0
1607.8,-3.0548,134.71,0,0
1627.5,-3.1083,134.36,0,0
1647.1,-3.1618,134.02,0,0
1666.7,-3.2153,133.68,0,0
1686.3,-3.2688,133.34,0,0
1705.9,-3.3222,133.01,0,0
1725.5,-3.3756,132.69,0,0
1745.1,-3.4289,132.36,0,0
1764.7,-3.4822,132.05,0,0
1784.3,-3.5354,131.73,0,0
1803.9,-3.5885,131.42,0,0
1823.5,-3.6416,131.11,0,0
1843.1,-3.6946,130.81,0,0
1862.7,-3.7476,130.51,0,0
1882.4,-3.8004,130.21,0,0
1902,-3.8531,129.92,0,0
1921.6,-3.9058,129.63,0,0
1941.2,-3.9584,129.35,0,0
1960.8,-4.0108,129.06,0,0
1980.4,-4.0632,128.78,0,0
2000,-4.1154,128.51,0,0
2019.6,-4.1675,128.24,0,0
2039.2,-4.2195,127.97,0,0
2058.8,-4.2714,127.7,0,0
2078.4,-4.3232,127.44,0,0
2098,-4.3748,127.18,0,0
2117.6,-4.4263,126.92,0,0
2137.3,-4.4777,126.67,0,0
2156.9,-4.5289,126.42,0,0
2176.5,-4.58,126.17,0,0
2196.1,-4.631,125.93,0,0
2215.7,-4.6818,125.68,0,0
2235.3,-4.7325,125.45,0,0
2254.9,-4.783,125.21,0,0
2274.5,-4.8334,124.98,0,0
2294.1,-4.8836,124.75,0,0
2313.7,-4.9337,124.52,0,0
2333.3,-4.9837,124.29,0,0
2352.9,-5.0335,124.07,0,0
2372.5,-5.0831,123.85,0,0
2392.2,-5.1326,123.63,0,0
2411.8,-5.1819,123.41,0,0
2431.4,-5.2311,123.2,0,0
2451,-5.2801,122.99,0,0
2470.6,-5.3289,122.78,0,0
2490.2,-5.3776,122.58,0,0
2509.8,-5.4262,122.37,0,0
2529.4,-5.4746,122.17,0,0
2549,-5.5228,121.97,0,0
2568.6,-5.5708,121.77,0,0
2588.2,-5.6187,121.58,0,0
2607.8,-5.6664,121.39,0,0
2627.5,-5.714,121.2,0,0
2647.1,-5.7614,121.01,0,0
2666.7,-5.8086,120.82,0,0
2686.3,-5.8557,120.64,0,0
2705.9,-5.9026,120.45,0,0
2725.5,-5.9494,120.27,0,0
2745.1,-5.996,120.09,0,0
2764.7,-6.0424,119.92,0,0
2784.3,-6.0886,119.74,0,0
2803.9,-6.1347,119.57,0,0
2823.5,-6.1807,119.4,0,0
2843.1,-6.2264,119.23,0,0
2862.7,-6.272,119.06,0,0
2882.4,-6.3174,118.89,0,0
2902,-6.3627,118.73,0,0
2921.6,-6.4078,118.57,0,0
2941.2,-6.4528,118.41,0,0
2960.8,-6.4976,118.25,0,0
2980.4,-6.5422,118.09,0,0
3000,-6.5866,117.93,0,0
3019.6,-6.6309,117.78,0,0
3039.2,-6.6751,117.63,0,0
3058.8,-6.719,117.48,0,0
3078.4,-6.7629,117.33,0,0
3098,-6.8065,117.18,0,0
3117.6,-6.85,117.03,0,0
3137.3,-6.8933,116.89,0,0
3156.9,-6.9365,116.74,0,0
3176.5,-6.9795,116.6,0,0
3196.1,-7.0224,116.46,0,0
3215.7,-7.0651,116.32,0,0
3235.3,-7.1077,116.18,0,0
3254.9,-7.15,116.04,0,0
3274.5,-7.1923,115.91,0,0
3294.1,-7.2344,115.77,0,0
3313.7,-7.2763,115.64,0,0
3333.3,-7.3181,115.51,0,0
3352.9,-7.3597,115.38,0,0
3372.5,-7.4011,115.25,0,0
3392.2,-7.4425,115.12,0,0
3411.8,-7.4836,114.99,0,0
3431.4,-7.5246,114.87,0,0
3451,-7.5655,114.74,0,0
3470.6,-7.6062,114.62,0,0
3490.2,-7.6468,114.5,0,0
3509.8,-7.6872,114.37,0,0
3529.4,-7.7274,114.25,0,0
3549,-7.7676,114.14,0,0
3568.6,-7.8075,114.02,0,0
3588.2,-7.8474,113.9,0,0
3607.8,-7.8871,113.79,0,0
3627.5,-7.9266,113.67,0,0
3647.1,-7.966,113.56,0,0
3666.7,-8.0052,113.44,0,0
3686.3,-8.0444,113.33,0,0
3705.9,-8.0833,113.22,0,0
3725.5,-8.1222,113.11,0,0
3745.1,-8.1608,113,0,0
3764.7,-8.1994,112.9,0,0
3784.3,-8.2378,112.79,0,0
3803.9,-8.2761,112.68,0,0
3823.5,-8.3142,112.58,0,0
3843.1,-8.3522,112.48,0,0
3862.7,-8.3901,112.37,0,0
3882.4,-8.4278,112.27,0,0
3902,-8.4654,112.17,0,0
3921.6,-8.5029,112.07,0,0
3941.2,-8.5402,111.97,0,0
3960.8,-8.5774,111.87,0,0
3980.4,-8.6144,111.77,0,0
4000,-8.6514,111.68,0,0
4019.6,-8.6882,111.58,0,0
4039.2,-8.7249,111.48,0,0
4058.8,-8.7614,111.39,0,0
4078.4,-8.7978,111.29,0,0
4098,-8.8341,111.2,0,0
4117.6,-8.8703,111.11,0,0
4137.3,-8.9063,111.02,0,0
4156.9,-8.9422,110.93,0,0
4176.5,-8.978,110.84,0,0
4196.1,-9.0136,110.75,0,0
4215.7,-9.0492,110.66,0,0
4235.3,-9.0846,110.57,0,0
4254.9,-9.1199,110.48,0,0
4274.5,-9.1551,110.4,0,0
4294.1,-9.1901,110.31,0,0
4313.7,-9.225,110.23,0,0
4333.3,-9.2598,110.14,0,0
4352.9,-9.2945,110.06,0,0
4372.5,-9.3291,109.98,0,0
4392.2,-9.3636,109.89,0,0
4411.8,-9.3979,109.81,0,0
4431.4,-9.4321,109.73,0,0
4451,-9.4662,109.65,0,0
4470.6,-9.5002,109.57,0,0
4490.2,-9.5341,109.49,0,0
4509.8,-9.5678,109.41,0,0
4529.4,-9.6015,109.33,0,0
4549,-9.635,109.26,0,0
4568.6,-9.6685,109.18,0,0
4588.2,-9.7018,109.1,0,0
4607.8,-9.735,109.03,0,0
4627.5,-9.7681,108.95,0,0
4647.1,-9.8011,108.88,0,0
4666.7,-9.8339,108.8,0,0
4686.3,-9.8667,108.73,0,0
4705.9,-9.8994,108.66,0,0
4725.5,-9.9319,108.59,0,0
4745.1,-9.9644,108.51,0,0
4764.7,-9.9967,108.44,0,0
4784.3,-10.029,108.37,0,0
4803.9,-10.061,108.3,0,0
4823.5,-10.093,108.23,0,0
4843.1,-10.125,108.16,0,0
4862.7,-10.157,108.09,0,0
4882.4,-10.189,108.03,0,0
4902,-10.22,107.96,0,0
4921.6,-10.252,107.89,0,0
4941.2,-10.283,107.82,0,0
4960.8,-10.314,107.76,0,0
4980.4,-10.346,107.69,0,0
5000,-10.377,107.63,0,0
5019.6,-10.408,107.56,0,0
5039.2,-10.439,107.5,0,0
5058.8,-10.469,107.43,0,0
5078.4,-10.5,107.37,0,0
5098,-10.531,107.31,0,0
5117.6,-10.561,107.24,0,0
5137.3,-10.592,107.18,0,0
5156.9,-10.622,107.12,0,0
5176.5,-10.652,107.06,0,0
5196.1,-10.683,107,0,0
5215.7,-10.713,106.94,0,0
5235.3,-10.743,106.88,0,0
5254.9,-10.772,106.82,0,0
5274.5,-10.802,106.76,0,0
5294.1,-10.832,106.7,0,0
5313.7,-10.862,106.64,0,0
5333.3,-10.891,106.58,0,0
5352.9,-10.921,106.52,0,0
5372.5,-10.95,106.47,0,0
5392.2,-10.979,106.41,0,0
5411.8,-11.008,106.35,0,0
5431.4,-11.037,106.3,0,0
5451,-11.066,106.24,0,0
5470.6,-11.095,106.19,0,0
5490.2,-11.124,106.13,0,0
5509.8,-11.153,106.08,0,0
5529.4,-11.181,106.02,0,0
5549,-11.21,105.97,0,0
5568.6,-11.238,105.91,0,0
5588.2,-11.267,105.86,0,0
5607.8,-11.295,105.81,0,0
5627.5,-11.323,105.76,0,0
5647.1,-11.351,105.7,0,0
5666.7,-11.38,105.65,0,0
5686.3,-11.407,105.6,0,0
5705.9,-11.435,105.55,0,0
5725.5,-11.463,105.5,0,0
5745.1,-11.491,105.45,0,0
5764.7,-11.519,105.4,0,0
5784.3,-11.546,105.35,0,0
5803.9,-11.574,105.3,0,0
5823.5,-11.601,105.25,0,0
5843.1,-11.628,105.2,0,0
5862.7,-11.656,105.15,0,0
5882.4,-11.683,105.1,0,0
5902,-11.71,105.05,0,0
5921.6,-11.737,105.01,0,0
5941.2,-11.764,104.96,0,0
5960.8,-11.791,104.91,0,0
5980.4,-11.818,104.86,0,0
6000,-11.844,104.82,0,0
6019.6,-11.871,104.77,0,0
6039.2,-11.898,104.72,0,0
6058.8,-11.924,104.68,0,0
6078.4,-11.95,104.63,0,0
6098,-11.977,104.59,0,0
6117.6,-12.003,104.54,0,0
6137.3,-12.029,104.5,0,0
6156.9,-12.055,104.45,0,0
6176.5,-12.082,104.41,0,0
6196.1,-12.108,104.37,0,0
6215.7,-12.133,104.32,0,0
6235.3,-12.159,104.28,0,0
6254.9,-12.185,104.23,0,0
6274.5,-12.211,104.19,0,0
6294.1,-12.236,104.15,0,0
6313.7,-12.262,104.11,0,0
6333.3,-12.288,104.06,0,0
6352.9,-12.313,104.02,0,0
6372.5,-12.338,103.98,0,0
6392.2,-12.364,103.94,0,0
6411.8,-12.389,103.9,0,0
6431.4,-12.414,103.86,0,0
6451,-12.439,103.82,0,0
6470.6,-12.464,103.78,0,0
6490.2,-12.489,103.74,0,0
6509.8,-12.514,103.7,0,0
6529.4,-12.539,103.66,0,0
6549,-12.564,103.62,0,0
6568.6,-12.588,103.58,0,0
6588.2,-12.613,103.54,0,0
6607.8,-12.638,103.5,0,0
6627.5,-12.662,103.46,0,0
6647.1,-12.687,103.42,0,0
6666.7,-12.711,103.38,0,0
6686.3,-12.735,103.34,0,0
6705.9,-12.759,103.31,0,0
6725.5,-12.784,103.27,0,0
6745.1,-12.808,103.23,0,0
6764.7,-12.832,103.19,0,0
6784.3,-12.856,103.16,0,0
6803.9,-12.88,103.12,0,0
6823.5,-12.904,103.08,0,0
6843.1,-12.928,103.05,0,0
6862.7,-12.951,103.01,0,0
6882.4,-12.975,102.97,0,0
6902,-12.999,102.94,0,0
6921.6,-13.022,102.9,0,0
6941.2,-13.046,102.87,0,0
6960.8,-13.069,102.83,0,0
6980.4,-13.093,102.8,0,0
7000,-13.116,102.76,0,0
7019.6,-13.139,102.73,0,0
7039.2,-13.163,102.69,0,0
7058.8,-13.186,102.66,0,0
7078.4,-13.209,102.62,0,0
7098,-13.232,102.59,0,0
7117.6,-13.255,102.56,0,0
7137.3,-13.278,102.52,0,0
7156.9,-13.301,102.49,0,0
7176.5,-13.324,102.46,0,0
7196.1,-13.347,102.42,0,0
7215.7,-13.369,102.39,0,0
7235.3,-13.392,102.36,0,0
7254.9,-13.415,102.32,0,0
7274.5,-13.437,102.29,0,0
7294.1,-13.46,102.26,0,0
7313.7,-13.482,102.23,0,0
7333.3,-13.505,102.19,0,0
7352.9,-13.527,102.16,0,0
7372.5,-13.549,102.13,0,0
7392.2,-13.572,102.1,0,0
7411.8,-13.594,102.07,0,0
7431.4,-13.616,102.04,0,0
7451,-13.638,102.01,0,0
7470.6,-13.66,101.98,0,0
7490.2,-13.682,101.94,0,0
7509.8,-13.704,101.91,0,0
7529.4,-13.726,101.88,0,0
7549,-13.748,101.85,0,0
7568.6,-13.769,101.82,0,0
7588.2,-13.791,101.79,0,0
7607.8,-13.813,101.76,0,0
7627.5,-13.835,101.73,0,0
7647.1,-13.856,101.7,0,0
7666.7,-13.878,101.67,0,0
7686.3,-13.899,101.65,0,0
7705.9,-13.921,101.62,0,0
7725.5,-13.942,101.59,0,0
7745.1,-13.963,101.56,0,0
7764.7,-13.985,101.53,0,0
7784.3,-14.006,101.5,0,0
7803.9,-14.027,101.47,0,0
7823.5,-14.048,101.44,0,0
7843.1,-14.069,101.42,0,0
7862.7,-14.09,101.39,0,0
7882.4,-14.111,101.36,0,0
7902,-14.132,101.33,0,0
7921.6,-14.153,101.31,0,0
7941.2,-14.174,101.28,0,0
7960.8,-14.195,101.25,0,0
7980.4,-14.216,101.22,0,0
8000,-14.236,101.2,0,0
8019.6,-14.257,101.17,0,0
8039.2,-14.278,101.14,0,0
8058.8,-14.298,101.12,0,0
8078.4,-14.319,101.09,0,0
8098,-14.339,101.06,0,0
8117.6,-14.36,101.04,0,0
8137.3,-14.38,101.01,0,0
8156.9,-14.401,100.98,0,0
8176.5,-14.421,100.96,0,0
8196.1,-14.441,100.93,0,0
8215.7,-14.461,100.91,0,0
8235.3,-14.482,100.88,0,0
8254.9,-14.502,100.86,0,0
8274.5,-14.522,100.83,0,0
8294.1,-14.542,100.8,0,0
8313.7,-14.562,100.78,0,0
8333.3,-14.582,100.75,0,0
8352.9,-14.602,100.73,0,0
8372.5,-14.622,100.7,0,0
8392.2,-14.642,100.68,0,0
8411.8,-14.661,100.66,0,0
8431.4,-14.681,100.63,0,0
8451,-14.701,100.61,0,0
8470.6,-14.721,100.58,0,0
8490.2,-14.74,100.56,0,0
8509.8,-14.76,100.53,0,0
8529.4,-14.779,100.51,0,0
8549,-14.799,100.49,0,0
8568.6,-14.818,100.46,0,0
8588.2,-14.838,100.44,0,0
8607.8,-14.857,100.42,0,0
8627.5,-14.876,100.39,0,0
8647.1,-14.896,100.37,0,0
8666.7,-14.915,100.35,0,0
8686.3,-14.934,100.32,0,0
8705.9,-14.954,100.3,0,0
8725.5,-14.973,100.28,0,0
8745.1,-14.992,100.25,0,0
8764.7,-15.011,100.23,0,0
8784.3,-15.03,100.21,0,0
8803.9,-15.049,100.19,0,0
8823.5,-15.068,100.16,0,0
8843.1,-15.087,100.14,0,0
8862.7,-15.106,100.12,0,0
8882.4,-15.125,100.1,0,0
8902,-15.143,100.07,0,0
8921.6,-15.162,100.05,0,0
8941.2,-15.181,100.03,0,0
8960.8,-15.2,100.01,0,0
8980.4,-15.218,99.987,0,0
9000,-15.237,99.965,0,0
9019.6,-15.255,99.943,0,0
9039.2,-15.274,99.922,0,0
9058.8,-15.292,99.901,0,0
9078.4,-15.311,99.879,0,0
9098,-15.329,99.858,0,0
9117.6,-15.348,99.837,0,0
9137.3,-15.366,99.816,0,0
9156.9,-15.384,99.795,0,0
9176.5,-15.403,99.774,0,0
9196.1,-15.421,99.754,0,0
9215.7,-15.439,99.733,0,0
9235.3,-15.457,99.713,0,0
9254.9,-15.476,99.692,0,0
9274.5,-15.494,99.672,0,0
9294.1,-15.512,99.651,0,0
9313.7,-15.53,99.631,0,0
9333.3,-15.548,99.611,0,0
9352.9,-15.566,99.591,0,0
9372.5,-15.584,99.571,0,0
9392.2,-15.602,99.551,0,0
9411.8,-15.62,99.531,0,0
9431.4,-15.637,99.512,0,0
9451,-15.655,99.492,0,0
9470.6,-15.673,99.472,0,0
9490.2,-15.691,99.453,0,0
9509.8,-15.708,99.433,0,0
9529.4,-15.726,99.414,0,0
9549,-15.744,99.395,0,0
9568.6,-15.761,99.376,0,0
9588.2,-15.779,99.356,0,0
9607.8,-15.796,99.337,0,0
9627.5,-15.814,99.318,0,0
9647.1,-15.831,99.299,0,0
9666.7,-15.849,99.281,0,0
9686.3,-15.866,99.262,0,0
9705.9,-15.884,99.243,0,0
9725.5,-15.901,99.225,0,0
9745.1,-15.918,99.206,0,0
9764.7,-15.936,99.188,0,0
9784.3,-15.953,99.169,0,0
9803.9,-15.97,99.151,0,0
9823.5,-15.987,99.133,0,0
9843.1,-16.004,99.115,0,0
9862.7,-16.022,99.096,0,0
9882.4,-16.039,99.078,0,0
9902,-16.056,99.06,0,0
9921.6,-16.073,99.043,0,0
9941.2,-16.09,99.025,0,0
9960.8,-16.107,99.007,0,0
9980.4,-16.124,98.989,0,0
10000,-16.141,98.972,0,0
10020,-16.157,98.954,0,0
10039,-16.174,98.937,0,0
10059,-16.191,98.919,0,0
10078,-16.208,98.902,0,0
10098,-16.225,98.884,0,0
10118,-16.241,98.867,0,0
10137,-16.258,98.85,0,0
10157,-16.275,98.833,0,0
10176,-16.291,98.816,0,0
10196,-16.308,98.799,0,0
10216,-16.325,98.782,0,0
10235,-16.341,98.765,0,0
10255,-16.358,98.748,0,0
10275,-16.374,98.732,0,0
10294,-16.391,98.715,0,0
10314,-16.407,98.698,0,0
10333,-16.423,98.682,0,0
10353,-16.44,98.665,0,0
10373,-16.456,98.649,0,0
10392,-16.472,98.633,0,0
10412,-16.489,98.616,0,0
10431,-16.505,98.6,0,0
10451,-16.521,98.584,0,0
10471,-16.538,98.568,0,0
10490,-16.554,98.552,0,0
10510,-16.57,98.536,0,0
10529,-16.586,98.52,0,0
10549,-16.602,98.504,0,0
10569,-16.618,98.488,0,0
10588,-16.634,98.472,0,0
10608,-16.65,98.457,0,0
10627,-16.666,98.441,0,0
10647,-16.682,98.425,0,0
10667,-16.698,98.41,0,0
10686,-16.714,98.394,0,0
10706,-16.73,98.379,0,0
10725,-16.746,98.363,0,0
10745,-16.762,98.348,0,0
10765,-16.777,98.333,0,0
10784,-16.793,98.317,0,0
10804,-16.809,98.302,0,0
10824,-16.825,98.287,0,0
10843,-16.84,98.272,0,0
10863,-16.856,98.257,0,0
10882,-16.872,98.242,0,0
10902,-16.887,98.227,0,0
10922,-16.903,98.212,0,0
10941,-16.918,98.198,0,0
10961,-16.934,98.183,0,0
10980,-16.949,98.168,0,0
11000,-16.965,98.153,0,0
11020,-16.98,98.139,0,0
11039,-16.996,98.124,0,0
11059,-17.011,98.11,0,0
11078,-17.027,98.095,0,0
11098,-17.042,98.081,0,0
11118,-17.057,98.067,0,0
11137,-17.073,98.052,0,0
11157,-17.088,98.038,0,0
11176,-17.103,98.024,0,0
11196,-17.118,98.01,0,0
11216,-17.134,97.996,0,0
11235,-17.149,97.982,0,0
11255,-17.164,97.967,0,0
11275,-17.179,97.954,0,0
11294,-17.194,97.94,0,0
11314,-17.209,97.926,0,0
11333,-17.224,97.912,0,0
11353,-17.24,97.898,0,0
11373,-17.255,97.884,0,0
11392,-17.27,97.871,0,0
11412,-17.285,97.857,0,0
11431,-17.299,97.843,0,0
11451,-17.314,97.83,0,0
11471,-17.329,97.816,0,0
11490,-17.344,97.803,0,0
11510,-17.359,97.79,0,0
11529,-17.374,97.776,0,0
11549,-17.389,97.763,0,0
11569,-17.403,97.75,0,0
11588,-17.418,97.736,0,0
11608,-17.433,97.723,0,0
11627,-17.448,97.71,0,0
11647,-17.462,97.697,0,0
11667,-17.477,97.684,0,0
11686,-17.492,97.671,0,0
11706,-17.506,97.658,0,0
11725,-17.521,97.645,0,0
11745,-17.536,97.632,0,0
11765,-17.55,97.619,0,0
11784,-17.565,97.606,0,0
11804,-17.579,97.593,0,0
11824,-17.594,97.581,0,0
11843,-17.608,97.568,0,0
11863,-17.623,97.555,0,0
11882,-17.637,97.543,0,0
11902,-17.651,97.53,0,0
11922,-17.666,97.518,0,0
11941,-17.68,97.505,0,0
11961,-17.695,97.493,0,0
11980,-17.709,97.48,0,0
12000,-17.723,97.468,0,0
12020,-17.737,97.456,0,0
12039,-17.752,97.443,0,0
12059,-17.766,97.431,0,0
12078,-17.78,97.419,0,0
12098,-17.794,97.407,0,0
12118,-17.808,97.394,0,0
12137,-17.823,97.382,0,0
12157,-17.837,97.37,0,0
12176,-17.851,97.358,0,0
12196,-17.865,97.346,0,0
12216,-17.879,97.334,0,0
12235,-17.893,97.322,0,0
12255,-17.907,97.31,0,0
12275,-17.921,97.299,0,0
12294,-17.935,97.287,0,0
12314,-17.949,97.275,0,0
12333,-17.963,97.263,0,0
12353,-17.977,97.252,0,0
12373,-17.991,97.24,0,0
12392,-18.005,97.228,0,0
12412,-18.019,97.217,0,0
12431,-18.032,97.205,0,0
12451,-18.046,97.194,0,0
12471,-18.06,97.182,0,0
12490,-18.074,97.171,0,0
12510,-18.088,97.159,0,0
12529,-18.101,97.148,0,0
12549,-18.115,97.137,0,0
12569,-18.129,97.125,0,0
12588,-18.142,97.114,0,0
12608,-18.156,97.103,0,0
12627,-18.17,97.092,0,0
12647,-18.183,97.08,0,0
12667,-18.197,97.069,0,0
12686,-18.211,97.058,0,0
12706,-18.224,97.047,0,0
12725,-18.238,97.036,0,0
12745,-18.251,97.025,0,0
12765,-18.265,97.014,0,0
12784,-18.278,97.003,0,0
12804,-18.292,96.992,0,0
12824,-18.305,96.981,0,0
12843,-18.319,96.97,0,0
12863,-18.332,96.96,0,0
12882,-18.345,96.949,0,0
12902,-18.359,96.938,0,0
12922,-18.372,96.927,0,0
12941,-18.386,96.917,0,0
12961,-18.399,96.906,0,0
12980,-18.412,96.895,0,0
13000,-18.425,96.885,0,0
13020,-18.439,96.874,0,0
13039,-18.452,96.864,0,0
13059,-18.465,96.853,0,0
13078,-18.478,96.843,0,0
13098,-18.492,96.832,0,0
13118,-18.505,96.822,0,0
13137,-18.518,96.812,0,0
13157,-18.531,96.801,0,0
13176,-18.544,96.791,0,0
13196,-18.557,96.781,0,0
13216,-18.57,96.77,0,0
13235,-18.583,96.76,0,0
13255,-18.597,96.75,0,0
13275,-18.61,96.74,0,0
13294,-18.623,96.73,0,0
13314,-18.636,96.72,0,0
13333,-18.649,96.709,0,0
13353,-18.662,96.699,0,0
13373,-18.674,96.689,0,0
13392,-18.687,96.679,0,0
13412,-18.7,96.669,0,0
13431,-18.713,96.659,0,0
13451,-18.726,96.65,0,0
13471,-18.739,96.64,0,0
13490,-18.752,96.63,0,0
13510,-18.765,96.62,0,0
13529,-18.777,96.61,0,0
13549,-18.79,96.6,0,0
13569,-18.803,96.591,0,0
13588,-18.816,96.581,0,0
13608,-18.829,96.571,0,0
13627,-18.841,96.562,0,0
13647,-18.854,96.552,0,0
13667,-18.867,96.542,0,0
13686,-18.879,96.533,0,0
13706,-18.892,96.523,0,0
13725,-18.905,96.514,0,0
13745,-18.917,96.504,0,0
13765,-18.93,96.495,0,0
13784,-18.942,96.485,0,0
13804,-18.955,96.476,0,0
13824,-18.968,96.466,0,0
13843,-18.98,96.457,0,0
13863,-18.993,96.448,0,0
13882,-19.005,96.438,0,0
13902,-19.018,96.429,0,0
13922,-19.03,96.42,0,0
13941,-19.043,96.411,0,0
13961,-19.055,96.401,0,0
13980,-19.068,96.392,0,0
14000,-19.08,96.383,0,0
14020,-19.092,96.374,0,0
14039,-19.105,96.365,0,0
14059,-19.117,96.356,0,0
14078,-19.129,96.347,0,0
14098,-19.142,96.337,0,0
14118,-19.154,96.328,0,0
14137,-19.166,96.319,0,0
14157,-19.179,96.31,0,0
14176,-19.191,96.302,0,0
14196,-19.203,96.293,0,0
14216,-19.216,96.284,0,0
14235,-19.228,96.275,0,0
14255,-19.24,96.266,0,0
14275,-19.252,96.257,0,0
14294,-19.264,96.248,0,0
14314,-19.277,96.24,0,0
14333,-19.289,96.231,0,0
14353,-19.301,96.222,0,0
14373,-19.313,96.213,0,0
14392,-19.325,96.205,0,0
14412,-19.337,96.196,0,0
14431,-19.349,96.187,0,0
14451,-19.361,96.179,0,0
14471,-19.373,96.17,0,0
14490,-19.385,96.162,0,0
14510,-19.397,96.153,0,0
14529,-19.409,96.144,0,0
14549,-19.421,96.136,0,0
14569,-19.433,96.127,0,0
14588,-19.445,96.119,0,0
14608,-19.457,96.111,0,0
14627,-19.469,96.102,0,0
14647,-19.481,96.094,0,0
14667,-19.493,96.085,0,0
14686,-19.505,96.077,0,0
14706,-19.517,96.069,0,0
14725,-19.529,96.06,0,0
14745,-19.541,96.052,0,0
14765,-19.552,96.044,0,0
14784,-19.564,96.036,0,0
14804,-19.576,96.027,0,0
14824,-19.588,96.019,0,0
14843,-19.6,96.011,0,0
14863,-19.611,96.003,0,0
14882,-19.623,95.995,0,0
14902,-19.635,95.986,0,0
14922,-19.647,95.978,0,0
14941,-19.658,95.97,0,0
14961,-19.67,95.962,0,0
14980,-19.682,95.954,0,0
15000,-19.693,95.946,0,0
15020,-19.705,95.938,0,0
15039,-19.717,95.93,0,0
15059,-19.728,95.922,0,0
15078,-19.74,95.914,0,0
15098,-19.751,95.906,0,0
15118,-19.763,95.898,0,0
15137,-19.775,95.891,0,0
15157,-19.786,95.883,0,0
15176,-19.798,95.875,0,0
15196,-19.809,95.867,0,0
15216,-19.821,95.859,0,0
15235,-19.832,95.851,0,0
15255,-19.844,95.844,0,0
15275,-19.855,95.836,0,0
15294,-19.867,95.828,0,0
15314,-19.878,95.821,0,0
15333,-19.89,95.813,0,0
15353,-19.901,95.805,0,0
15373,-19.912,95.798,0,0
15392,-19.924,95.79,0,0
15412,-19.935,95.782,0,0
15431,-19.947,95.775,0,0
15451,-19.958,95.767,0,0
15471,-19.969,95.76,0,0
15490,-19.981,95.752,0,0
15510,-19.992,95.745,0,0
15529,-20.003,95.737,0,0
15549,-20.015,95.73,0,0
15569,-20.026,95.722,0,0
15588,-20.037,95.715,0,0
15608,-20.048,95.707,0,0
15627,-20.06,95.7,0,0
15647,-20.071,95.692,0,0
15667,-20.082,95.685,0,0
15686,-20.093,95.678,0,0
15706,-20.104,95.67,0,0
15725,-20.116,95.663,0,0
15745,-20.127,95.656,0,0
15765,-20.138,95.648,0,0
15784,-20.149,95.641,0,0
15804,-20.16,95.634,0,0
15824,-20.171,95.627,0,0
15843,-20.182,95.62,0,0
15863,-20.194,95.612,0,0
15882,-20.205,95.605,0,0
15902,-20.216,95.598,0,0
15922,-20.227,95.591,0,0
15941,-20.238,95.584,0,0
15961,-20.249,95.577,0,0
15980,-20.26,95.57,0,0
16000,-20.271,95.562,0,0
16020,-20.282,95.555,0,0
16039,-20.293,95.548,0,0
16059,-20.304,95.541,0,0
16078,-20.315,95.534,0,0
16098,-20.326,95.527,0,0
16118,-20.337,95.52,0,0
16137,-20.348,95.513,0,0
16157,-20.358,95.506,0,0
16176,-20.369,95.499,0,0
16196,-20.38,95.493,0,0
16216,-20.391,95.486,0,0
16235,-20.402,95.479,0,0
16255,-20.413,95.472,0,0
16275,-20.424,95.465,0,0
16294,-20.434,95.458,0,0
16314,-20.445,95.451,0,0
16333,-20.456,95.445,0,0
16353,-20.467,95.438,0,0
16373,-20.478,95.431,0,0
16392,-20.488,95.424,0,0
16412,-20.499,95.418,0,0
16431,-20.51,95.411,0,0
16451,-20.521,95.404,0,0
16471,-20.531,95.397,0,0
16490,-20.542,95.391,0,0
16510,-20.553,95.384,0,0
16529,-20.564,95.378,0,0
16549,-20.574,95.371,0,0
16569,-20.585,95.364,0,0
16588,-20.596,95.358,0,0
16608,-20.606,95.351,0,0
16627,-20.617,95.345,0,0
16647,-20.627,95.338,0,0


==> data/data_cubic_system1_input1.txt <==
0.0013123,5.8124,-309.43,0.69163,0.20806,-0.99872
0.0065617,5.7836,-311.19,-2.7139,0.23313,1.1787
0.0091864,5.8295,-306.42,-1.317,0.18347,-0.83216
0.014436,5.7429,-311.19,-4.7486,0.25883,1.3724
0.01706,5.835,-314.2,-3.3105,0.15922,-0.67868
0.02231,5.6903,-314.2,-6.7944,0.2853,1.5805
0.024934,5.8291,-309.43,-5.2876,0.13517,-0.53797
0.030184,5.6254,-309.43,-8.8501,0.31269,1.8033
0.032808,5.8119,-314.2,-7.2466,0.11118,-0.40979
0.038058,5.5481,-309.43,-10.914,0.34118,2.0414
0.040682,5.7834,-311.19,-9.1861,0.087118,-0.2939
0.045932,5.4582,-309.43,-12.986,0.37094,2.2955
0.048556,5.7438,-311.19,-11.104,0.062836,-0.19015
0.053806,5.3555,-308.18,-15.064,0.40215,2.5662
0.05643,5.693,-350,-12.999,0.038186,-0.098376
0.06168,5.2395,-309.43,-17.147,0.43503,2.8545
0.064304,5.6313,-311.19,-14.87,0.013015,-0.01846
0.069554,5.1101,-309.43,-19.235,0.46979,3.1611
0.072178,5.5586,-307.21,-16.713,-0.01284,0.049701
0.077428,4.9668,-311.19,-21.325,0.50669,3.487
0.080052,5.475,-311.19,-18.528,-0.03955,0.10619
0.085302,4.8093,-306.42,-23.416,0.54599,3.8334
0.087927,5.3805,-311.19,-20.311,-0.067299,0.15109
0.093176,4.6371,-306.42,-25.508,0.588,4.2013
0.095801,5.2753,-350,-22.061,-0.096287,0.18448
0.10105,4.4498,-314.2,-27.599,0.63306,4.5922
0.10367,5.1595,-311.19,-23.774,-0.12673,0.20646
0.10892,4.2468,-311.19,-29.688,0.68156,5.0074
0.11155,5.033,-309.43,-25.449,-0.15886,0.21713
0.1168,4.0275,-314.2,-31.773,0.73393,5.4485
0.11942,4.8959,-308.18,-27.082,-0.19293,0.21667
0.12467,3.7913,-311.19,-33.853,0.79067,5.9173
0.1273,4.7485,-309.43,-28.671,-0.22923,0.20528
0.13255,3.5373,-311.77,-35.927,0.85235,6.4156
0.13517,4.5908,-314.2,-30.211,-0.26806,0.18328
0.14042,3.2648,-317.21,-37.992,0.91962,6.9455
0.14304,4.4229,-309.43,-31.699,-0.30976,0.15108
0.14829,2.9729,-313.23,-40.046,0.99324,7.5092
0.15092,4.2451,-314.2,-33.133,-0.35472,0.10925
0.15617,2.6603,-310.68,-42.088,1.0741,8.1091
0.15879,4.0575,-309.43,-34.507,-0.40333,0.058548
0.16404,2.3261,-313.23,-44.115,1.1631,8.7478
0.16667,3.8605,-294.86,-35.818,-0.45607,0
0.17192,1.9687,-310.68,-46.125,1.2616,9.4282
0.17454,3.6544,-311.19,-37.061,-0.51341,-0.065063
0.17979,1.5866,-313.23,-48.114,1.371,10.153
0.18241,3.4395,-320.22,-38.231,-0.57592,-0.13491
0.18766,1.178,-315.45,-50.078,1.4928,10.926
0.19029,3.2163,-310.22,-39.325,-0.64417,-0.20729
0.19554,0.74079,-314.2,-52.014,1.6292,11.749
0.19816,2.9854,-311.77,-40.337,-0.71881,-0.27938
0.20341,0.27261,-317.21,-53.915,1.7824,12.626
0.20604,2.7474,-317.21,-41.262,-0.80051,-0.34756
0.21129,-0.2294,-309.81,-55.777,1.9553,13.56
0.21391,2.5031,-350,-42.096,-0.88999,-0.40732
0.21916,-0.76858,-317.21,-57.591,2.1515,14.553
0.22178,2.2535,-313.23,-42.833,-0.98796,-0.45304
0.22703,-1.3489,-317.21,-59.347,2.3751,15.606
0.22966,1.9994,-313.23,-43.47,-1.0952,-0.47782
0.23491,-1.9752,-320.22,-61.034,2.6313,16.72
0.23753,1.7422,-315.45,-44.001,-1.2123,-0.47323
0.24278,-2.6532,-318.46,-62.636,2.9266,17.892
0.24541,1.4831,-311.19,-44.424,-1.3399,-0.42916
0.25066,-3.3902,-326.24,-64.132,3.2691,19.116
0.25328,1.2237,-317.21,-44.736,-1.4786,-0.33356
0.25853,-4.195,-316.7,-65.493,3.6691,20.378
0.26115,0.96554,-314.2,-44.935,-1.6285,-0.17236
0.2664,-5.079,-323.23,-66.681,4.1394,21.656
0.26903,0.71047,-317.21,-45.02,-1.7896,0.07054
0.27428,-6.0569,-319.25,-67.639,4.6969,22.91
0.2769,0.46035,-313.23,-44.994,-1.9614,0.41318
0.28215,-7.1477,-320.22,-68.283,5.3637,24.073
0.28478,0.21714,-307.92,-44.86,-2.1427,0.87509
0.29003,-8.3773,-319.25,-68.481,6.1689,25.027
0.29265,-0.017158,-320.22,-44.623,-2.332,1.4766
0.2979,-9.7804,-326.24,-68.02,7.1517,25.574
0.30052,-0.24062,-310.22,-44.291,-2.5264,2.2377
0.30577,-11.404,-316.58,-66.527,8.3646,25.348
0.3084,-0.45143,-320.22,-43.874,-2.7225,3.1763
0.31365,-13.311,-321.47,-63.303,9.8748,23.655
0.31627,-0.64797,-317.21,-43.385,-2.9158,4.3064
0.32152,-15.559,-321.75,-56.945,11.748,19.088
0.32415,-0.82892,-317.21,-42.839,-3.101,5.6358
0.3294,-18.092,-325.73,-44.573,13.935,8.754
0.33202,-0.99333,-317.21,-42.252,-3.2722,7.1636
0.33727,-20.242,-321.85,-21.903,15.773,-11.657
0.3399,-1.1407,-317.21,-41.643,-3.4233,8.8787
0.34514,-20.338,-318.79,7.9977,15.598,-39.115
0.34777,-1.2709,-312.44,-41.029,-3.5487,10.759
0.35302,-18.391,-330.5,30.618,13.427,-59.157
0.35564,-1.3845,-317.21,-40.431,-3.6435,12.772
0.36089,-16.07,-320.88,43.005,10.931,-68.886
0.36352,-1.4823,-313.23,-39.864,-3.7046,14.877
0.36877,-14.036,-321.85,49.447,8.771,-72.65
0.37139,-1.5658,-317.21,-39.347,-3.7305,17.03
0.37664,-12.344,-320.5,52.809,7.0016,-73.376
0.37927,-1.6367,-313.23,-38.895,-3.7216,19.188
0.38451,-10.934,-322.26,54.487,5.5591,-72.513
0.38714,-1.6971,-320.22,-38.519,-3.6802,21.31
0.39239,-9.7456,-322.72,55.177,4.3767,-70.805
0.39501,-1.7493,-315.45,-38.231,-3.6098,23.365
0.40026,-8.7305,-321.85,55.253,3.4009,-68.657
0.40289,-1.7958,-320.22,-38.038,-3.5146,25.332
0.40814,-7.8543,-326.24,54.927,2.5897,-66.305
0.41076,-1.8392,-317.21,-37.946,-3.3994,27.197
0.41601,-7.0916,-318.46,54.333,1.9104,-63.892
0.41864,-1.882,-310.22,-37.957,-3.2685,28.957
0.42388,-6.4231,-326.24,53.555,1.3372,-61.504
0.42651,-1.9268,-311.77,-38.074,-3.1258,30.616
0.43176,-5.8343,-321.47,52.652,0.84945,-59.192
0.43438,-1.9762,-312.44,-38.295,-2.9747,32.183
0.43963,-5.3139,-316.7,51.665,0.43057,-56.983
0.44226,-2.0325,-313.23,-38.618,-2.8177,33.67
0.44751,-4.8528,-320.22,50.625,0.067139,-54.89
0.45013,-2.0981,-312.44,-39.04,-2.6566,35.092
0.45538,-4.4439,-313.94,49.555,-0.25173,-52.916
0.45801,-2.1752,-315.45,-39.556,-2.4926,36.466
0.46325,-4.0812,-326.24,48.473,-0.53488,-51.059
0.46588,-2.2662,-320.22,-40.162,-2.3262,37.809
0.47113,-3.7598,-323.23,47.394,-0.78955,-49.311
0.47375,-2.373,-317.21,-40.85,-2.1572,39.136
0.479,-3.4755,-314.78,46.332,-1.0216,-47.663
0.48163,-2.4981,-319.25,-41.615,-1.9851,40.465
0.48688,-3.2247,-323.23,45.296,-1.236,-46.101
0.4895,-2.6434,-321.47,-42.45,-1.8087,41.811
0.49475,-3.0042,-323.23,44.298,-1.4365,-44.615
0.49738,-2.8113,-317.21,-43.347,-1.6266,43.189
0.50262,-2.8113,-317.21,43.347,-1.6278,-43.583
0.50525,-3.0042,-323.23,-44.298,-1.4387,43.903
0.5105,-2.6434,-321.47,42.45,-1.8128,-43.171
0.51312,-3.2247,-323.23,-45.296,-1.2409,44.407
0.51837,-2.4981,-319.25,41.615,-1.9918,-42.855
0.521,-3.4755,-314.78,-46.332,-1.0293,44.908
0.52625,-2.373,-317.21,40.85,-2.1665,-42.664
0.52887,-3.7598,-323.23,-47.394,-0.7997,45.371
0.53412,-2.2662,-320.22,40.162,-2.3379,-42.63
0.53675,-4.0812,-326.24,-48.473,-0.54731,45.765
0.54199,-2.1752,-315.45,39.556,-2.5064,-42.781
0.54462,-4.4439,-313.94,-49.555,-0.26608,46.052
0.54987,-2.0981,-312.44,39.04,-2.672,-43.144
0.55249,-4.8528,-320.22,-50.625,0.051303,46.196
0.55774,-2.0325,-313.23,38.618,-2.8342,-43.749
0.56037,-5.3139,-316.7,-51.665,0.41381,46.157
0.56562,-1.9762,-312.44,38.295,-2.9917,-44.618
0.56824,-5.8343,-321.47,-52.652,0.83244,45.891
0.57349,-1.9268,-311.77,38.074,-3.1425,-45.775
0.57612,-6.4231,-326.24,-53.555,1.3207,45.352
0.58136,-1.882,-310.22,37.957,-3.284,-47.234
0.58399,-7.0916,-318.46,-54.333,1.8955,44.485
0.58924,-1.8392,-317.21,37.946,-3.4127,-49.006
0.59186,-7.8543,-326.24,-54.927,2.5774,43.226
0.59711,-1.7958,-320.22,38.038,-3.5245,-51.09
0.59974,-8.7305,-321.85,-55.253,3.3924,41.491
0.60499,-1.7493,-315.45,38.231,-3.6151,-53.475
0.60761,-9.7456,-322.72,-55.177,4.3732,39.162
0.61286,-1.6971,-320.22,38.519,-3.6798,-56.135
0.61549,-10.934,-322.26,-54.487,5.5616,36.046
0.62073,-1.6367,-313.23,38.895,-3.7144,-59.03
0.62336,-12.344,-320.5,-52.809,7.0113,31.807
0.62861,-1.5658,-317.21,39.347,-3.7156,-62.107
0.63123,-14.036,-321.85,-49.447,8.7886,25.798
0.63648,-1.4823,-313.23,39.864,-3.6816,-65.298
0.63911,-16.07,-320.88,-43.005,10.956,16.678
0.64436,-1.3845,-317.21,40.431,-3.6122,-68.531
0.64698,-18.391,-330.5,-30.618,13.461,1.6424
0.65223,-1.2709,-312.44,41.029,-3.5093,-71.725
0.65486,-20.338,-318.79,-7.9977,15.64,-23.538
0.6601,-1.1407,-317.21,41.643,-3.3764,-74.808
0.66273,-20.242,-321.85,21.903,15.822,-55.854
0.66798,-0.99333,-317.21,42.252,-3.2186,-77.709
0.6706,-18.092,-325.73,44.573,13.99,-80.747
0.67585,-0.82892,-317.21,42.839,-3.0419,-80.372
0.67848,-15.559,-321.75,56.945,11.809,-95.117
0.68373,-0.64797,-317.21,43.385,-2.8523,-82.752
0.68635,-13.311,-321.47,63.303,9.9395,-103.22
0.6916,-0.45143,-320.22,43.874,-2.6557,-84.816
0.69423,-11.404,-316.58,66.527,8.4323,-107.94
0.69948,-0.24062,-310.22,44.291,-2.4573,-86.545
0.7021,-9.7804,-326.24,68.02,7.2213,-110.65
0.70735,-0.017158,-320.22,44.623,-2.2616,-87.927
0.70997,-8.3773,-319.25,68.481,6.2395,-112.08
0.71522,0.21714,-307.92,44.86,-2.0719,-88.961
0.71785,-7.1477,-320.22,68.283,5.4345,-112.6
0.7231,0.46035,-313.23,44.994,-1.8908,-89.652
0.72572,-6.0569,-319.25,67.639,4.7673,-112.43
0.73097,0.71047,-317.21,45.02,-1.7198,-90.011
0.7336,-5.079,-323.23,66.681,4.2089,-111.74
0.73885,0.96554,-314.2,44.935,-1.5599,-90.048
0.74147,-4.195,-316.7,65.493,3.7372,-110.6
0.74672,1.2237,-317.21,44.736,-1.4115,-89.781
0.74934,-3.3902,-326.24,64.132,3.3356,-109.11
0.75459,1.4831,-311.19,44.424,-1.2747,-89.225
0.75722,-2.6532,-318.46,62.636,2.9912,-107.32
0.76247,1.7422,-315.45,44.001,-1.149,-88.398
0.76509,-1.9752,-320.22,61.034,2.6939,-105.26
0.77034,1.9994,-313.23,43.47,-1.034,-87.316
0.77297,-1.3489,-317.21,59.347,2.4355,-102.98
0.77822,2.2535,-313.23,42.833,-0.92907,-85.997
0.78084,-0.76858,-317.21,57.591,2.2096,-100.5
0.78609,2.5031,-350,42.096,-0.83339,-84.458
0.78871,-0.2294,-309.81,55.777,2.0112,-97.847
0.79396,2.7474,-317.21,41.262,-0.74625,-82.713
0.79659,0.27261,-317.21,53.915,1.8359,-95.04
0.80184,2.9854,-311.77,40.337,-0.66691,-80.779
0.80446,0.74079,-314.2,52.014,1.6803,-92.099
0.80971,3.2163,-310.22,39.325,-0.59462,-78.668
0.81234,1.178,-315.45,50.078,1.5416,-89.037
0.81759,3.4395,-320.22,38.231,-0.52871,-76.396
0.82021,1.5866,-313.23,48.114,1.4174,-85.868
0.82546,3.6544,-311.19,37.061,-0.46853,-73.973
0.82808,1.9687,-310.68,46.125,1.3058,-82.605
0.83333,3.8605,-294.86,35.818,-0.41349,-71.411
0.83596,2.3261,-313.23,44.115,1.205,-79.256
0.84121,4.0575,-309.43,34.507,-0.36303,-68.721
0.84383,2.6603,-310.68,42.088,1.1136,-75.831
0.84908,4.2451,-314.2,33.133,-0.31666,-65.914
0.85171,2.9729,-313.23,40.046,1.0305,-72.338
0.85696,4.4229,-309.43,31.699,-0.27392,-62.997
0.85958,3.2648,-317.21,37.992,0.95473,-68.785
0.86483,4.5908,-314.2,30.211,-0.2344,-59.981
0.86745,3.5373,-311.77,35.927,0.88529,-65.178
0.8727,4.7485,-309.43,28.671,-0.19772,-56.872
0.87533,3.7913,-311.19,33.853,0.82147,-61.523
0.88058,4.8959,-308.18,27.082,-0.16354,-53.678
0.8832,4.0275,-314.2,31.773,0.76262,-57.826
0.88845,5.033,-309.43,25.449,-0.13156,-50.406
0.89108,4.2468,-311.19,29.688,0.70817,-54.092
0.89633,5.1595,-311.19,23.774,-0.10149,-47.062
0.89895,4.4498,-314.2,27.599,0.65761,-50.325
0.9042,5.2753,-350,22.061,-0.073085,-43.653
0.90682,4.6371,-306.42,25.508,0.61053,-46.529
0.91207,5.3805,-311.19,20.311,-0.046107,-40.183
0.9147,4.8093,-306.42,23.416,0.56651,-42.71
0.91995,5.475,-311.19,18.528,-0.020344,-36.658
0.92257,4.9668,-311.19,21.325,0.52523,-38.869
0.92782,5.5586,-307.21,16.713,0.0044007,-33.082
0.93045,5.1101,-309.43,19.235,0.48638,-35.013
0.9357,5.6313,-311.19,14.87,0.028308,-29.461
0.93832,5.2395,-309.43,17.147,0.44968,-31.142
0.94357,5.693,-350,12.999,0.05155,-25.798
0.94619,5.3555,-308.18,15.064,0.41488,-27.262
0.95144,5.7438,-311.19,11.104,0.074285,-22.097
0.95407,5.4582,-309.43,12.986,0.38175,-23.375
0.95932,5.7834,-311.19,9.1861,0.096666,-18.363
0.96194,5.5481,-309.43,10.914,0.3501,-19.484
0.96719,5.8119,-314.2,7.2466,0.11884,-14.598
0.96982,5.6254,-309.43,8.8501,0.31972,-15.592
0.97507,5.8291,-309.43,5.2876,0.14094,-10.807
0.97769,5.6903,-314.2,6.7944,0.29044,-11.702
0.98294,5.835,-314.2,3.3105,0.16311,-6.9933
0.98556,5.7429,-311.19,4.7486,0.2621,-7.8182
0.99081,5.8295,-306.42,1.317,0.18549,-3.1592
0.99344,5.7836,-311.19,2.7139,0.23453,-3.9422
0.99869,5.8124,-309.43,-0.69163,0.20822,0.69163


==> data/data_cubic_system1_input2.txt <==
0.0013123,6.2746,-15.135,-0.95117,-0.25411,0.64408
0.0065617,6.276,-14.035,-1.9013,-0.25928,0.366
0.0091864,6.2581,-14.693,-3.3025,-0.24515,1.1533
0.014436,6.2417,-14.434,-3.647,-0.23992,0.27077
0.01706,6.2256,-14.673,-5.4756,-0.23135,1.4864
0.02231,6.3441,-13.812,-6.2564,-0.3685,1.0424
0.024934,6.2155,-14.283,-6.9971,-0.25121,1.1715
0.030184,6.1549,-14.772,-8.1864,-0.21683,1.1396
0.032808,6.1936,-14.156,-9.0994,-0.27051,1.443
0.038058,6.1815,-13.704,-9.9103,-0.29214,1.0373
0.040682,6.1613,-14.482,-10.657,-0.29073,1.1766
0.045932,6.0664,-14.612,-11.609,-0.23724,0.91779
0.048556,6.0875,-14.476,-13.039,-0.2809,1.7447
0.053806,6.0036,-14.748,-14.457,-0.246,1.9593
0.05643,5.9241,-14.027,-15.074,-0.1929,1.9766
0.06168,6.0539,-14.759,-16.795,-0.37937,2.5018
0.064304,5.9323,-14.608,-16.67,-0.28798,1.7816
0.069554,5.9059,-14.079,-18.555,-0.32605,2.4816
0.072178,5.7796,-14.986,-19.25,-0.23391,2.5867
0.077428,5.7234,-15.111,-20.352,-0.24995,2.5142
0.080052,5.6674,-14.361,-21.415,-0.23197,2.9939
0.085302,5.697,-14.783,-22.465,-0.34169,2.8824
0.087927,5.5286,-13.839,-22.948,-0.21541,2.7883
0.093176,5.5435,-14.249,-25.105,-0.31837,3.7979
0.095801,5.3598,-14.466,-25.198,-0.18076,3.3214
0.10105,5.3289,-14.12,-27.118,-0.24606,4.111
0.10367,5.3918,-14.358,-27.488,-0.35911,3.9203
0.10892,5.1641,-14.4,-29.259,-0.23574,4.5779
0.11155,5.116,-14.308,-29.353,-0.24192,4.121
0.1168,4.9489,-14.171,-31.003,-0.18749,4.6781
0.11942,4.8665,-14.648,-31.899,-0.16353,5.0328
0.12467,4.824,-14.569,-32.534,-0.24203,4.5978
0.1273,4.6757,-14.8,-33.739,-0.15642,5.2737
0.13255,4.4846,-15.186,-34.318,-0.094968,4.807
0.13517,4.5505,-14.32,-35.427,-0.22777,5.3995
0.14042,4.3818,-14.131,-36.509,-0.1973,5.4632
0.14304,4.3512,-14.612,-37.584,-0.23802,6.0357
0.14829,4.1585,-15.04,-38.975,-0.19241,6.4377
0.15092,4.088,-14.454,-39.059,-0.19769,6.0351
0.15617,3.8797,-14.279,-40.326,-0.14528,6.3463
0.15879,3.7519,-14.923,-40.453,-0.097712,6.0049
0.16404,3.6152,-14.057,-42.572,-0.12602,7.2045
0.16667,3.4204,-14.428,-43.276,-0.015917,7.4589
0.17192,3.2205,-15.559,-44.027,0.0097834,7.3306
0.17454,3.1973,-15.09,-43.657,-0.056335,6.5316
0.17979,3.0478,-14.749,-45.819,-0.090258,7.8589
0.18241,2.909,-15.094,-45.043,-0.045478,6.6765
0.18766,2.7421,-15.115,-46.841,-0.0713,7.6883
0.19029,2.5493,-14.534,-47.216,0.022812,7.6835
0.19554,2.2606,-15.076,-49.723,0.10939,9.4588
0.19816,2.3446,-14.907,-49.707,-0.078001,9.0902
0.20341,2.0604,-14.735,-50.984,-0.0054174,9.6943
0.20604,1.865,-15.376,-49.763,0.081891,8.1533
0.21129,1.6505,-14.697,-50.995,0.075458,8.7776
0.21391,1.5806,-14.614,-51.951,0.032584,9.4473
0.21916,1.2839,-14.967,-51.41,0.098986,8.3717
0.22178,1.023,-14.637,-53.095,0.24248,9.8085
0.22703,0.78334,-14.509,-54.199,0.24281,10.458
0.22966,0.56006,-14.903,-54.584,0.34419,10.637
0.23491,0.42832,-15.27,-54.967,0.22778,10.653
0.23753,0.23638,-14.13,-55.193,0.29352,10.719
0.24278,-0.095955,-15.014,-55.587,0.36936,10.843
0.24541,-0.23847,-14.793,-55.284,0.38165,10.431
0.25066,-0.69242,-14.784,-56.066,0.57139,11.05
0.25328,-0.69519,-14.563,-56.189,0.44029,11.12
0.25853,-1.0798,-14.871,-58.429,0.55384,13.314
0.26115,-1.0626,-14.768,-56.956,0.3996,11.849
0.2664,-1.5715,-15.108,-56.349,0.63189,11.324
0.26903,-1.8595,-15.367,-57.219,0.78033,12.269
0.27428,-2.2593,-15.33,-57.547,0.89934,12.818
0.2769,-2.3883,-14.876,-58.42,0.88732,13.838
0.28215,-2.8745,-15.379,-57.602,1.0905,13.392
0.28478,-3.0643,-15.152,-56.482,1.1387,12.497
0.29003,-2.9391,-15.2,-57.119,0.73076,13.665
0.29265,-3.5027,-14.671,-57.758,1.1536,14.611
0.2979,-4.1511,-15.638,-55.441,1.5224,12.994
0.30052,-4.1904,-15.612,-55.129,1.4234,13.076
0.30577,-4.3756,-16.169,-55.008,1.3357,13.829
0.3084,-5.0195,-14.868,-55.53,1.8456,14.832
0.31365,-4.8452,-15.546,-51.945,1.4091,12.297
0.31627,-5.4199,-14.943,-50.258,1.8561,11.18
0.32152,-5.9538,-15.105,-50.68,2.1429,12.824
0.32415,-5.8027,-16.297,-49.247,1.8728,12.043
0.3294,-6.2197,-14.832,-49.672,2.0623,13.853
0.33202,-6.2073,-15.555,-46.83,1.9418,11.741
0.33727,-6.3882,-15.833,-44.842,1.9192,11.282
0.3399,-6.6768,-15.772,-44.848,2.1128,12.084
0.34514,-7.3702,-15.884,-40.712,2.6308,9.5946
0.34777,-7.0584,-15.697,-41.322,2.2388,11.051
0.35302,-7.7701,-16.908,-40.206,2.8062,11.667
0.35564,-7.3616,-16.955,-37.188,2.3336,9.5292
0.36089,-8.2066,-16.183,-34.944,3.0671,9.0632
0.36352,-7.9256,-16.102,-30.633,2.7387,5.6456
0.36877,-7.8844,-16.632,-30.75,2.6192,7.5466
0.37139,-8.1921,-15.877,-28.34,2.8958,6.023
0.37664,-8.1267,-16.305,-25.565,2.784,4.9976
0.37927,-8.2844,-16.414,-23.165,2.9261,3.4578
0.38451,-8.0135,-15.632,-22.463,2.6381,4.4362
0.38714,-8.3041,-16.128,-18.667,2.9269,1.4583
0.39239,-8.0414,-16.242,-15.467,2.6726,-0.16054
0.39501,-7.6555,-16.915,-14.958,2.2964,0.092213
0.40026,-7.7534,-16.341,-11.683,2.4238,-1.721
0.40289,-7.7471,-16.444,-10.703,2.4366,-2.0027
0.40814,-7.5579,-16.384,-7.915,2.2932,-3.4629
0.41076,-7.3713,-16.11,-8.7087,2.1327,-2.0398
0.41601,-7.5709,-16.271,-7.8311,2.3897,-1.7284
0.41864,-7.3498,-15.962,-7.6,2.1993,-1.3999
0.42388,-7.1371,-15.821,-7.3447,2.0512,-0.60457
0.42651,-7.2585,-16.047,-6.692,2.2059,-0.76564
0.43176,-7.0646,-16.21,-4.3875,2.0797,-2.1522
0.43438,-6.888,-15.87,-4.9836,1.9371,-1.1286
0.43963,-6.4565,-17.085,-4.6124,1.5732,-0.70485
0.44226,-6.4869,-16.607,-3.2577,1.6367,-1.6908
0.44751,-6.7707,-15.967,-0.6098,1.985,-3.6549
0.45013,-6.6399,-15.889,-2.4482,1.8852,-1.4998
0.45538,-6.1679,-16.323,-3.0394,1.4723,-0.32228
0.45801,-6.3842,-16.196,-3.7145,1.7164,0.62424
0.46325,-5.892,-16.388,-2.6904,1.276,0.10362
0.46588,-6.5617,-16.309,0.9423,1.9693,-3.2953
0.47113,-5.8273,-16.028,0.76229,1.278,-2.6797
0.47375,-6.0466,-16.339,0.87022,1.5164,-2.5841
0.479,-5.8696,-16.243,-0.96315,1.3725,-0.36785
0.48163,-5.8865,-16.415,1.7183,1.4034,-2.8683
0.48688,-5.7004,-16.178,0.30608,1.2397,-1.1108
0.4895,-6.0075,-16.877,-0.6593,1.5554,0.020494
0.49475,-5.988,-16.107,2.1632,1.5472,-2.4793
0.49738,-6.0187,-16.028,-1.7131,1.5808,1.5555
0.50262,-6.0187,-16.028,1.7131,1.5796,-1.9498
0.50525,-5.988,-16.107,-2.1632,1.545,1.7674
0.5105,-6.0075,-16.877,0.6593,1.5514,-1.3806
0.51312,-5.7004,-16.178,-0.30608,1.2348,-0.58316
0.51837,-5.8865,-16.415,-1.7183,1.3966,0.47862
0.521,-5.8696,-16.243,0.96315,1.3649,-2.3871
0.52625,-6.0466,-16.339,-0.87022,1.5071,-0.9443
0.52887,-5.8273,-16.028,-0.76229,1.2678,-1.2603
0.53412,-6.5617,-16.309,-0.9423,1.9576,-1.5262
0.53675,-5.892,-16.388,2.6904,1.2635,-5.3983
0.54199,-6.3842,-16.196,3.7145,1.7026,-6.9387
0.54462,-6.1679,-16.323,3.0394,1.4579,-6.5421
0.54987,-6.6399,-15.889,2.4482,1.8698,-6.5526
0.55249,-6.7707,-15.967,0.6098,1.9692,-5.0389
0.55774,-6.4869,-16.607,3.2577,1.6202,-8.3883
0.56037,-6.4565,-17.085,4.6124,1.5564,-10.121
0.56562,-6.888,-15.87,4.9836,1.9201,-11.307
0.56824,-7.0646,-16.21,4.3875,2.0626,-11.149
0.57349,-7.2585,-16.047,6.692,2.1891,-14.393
0.57612,-7.1371,-15.821,7.3447,2.0348,-15.548
0.58136,-7.3498,-15.962,7.6,2.1838,-16.877
0.58399,-7.5709,-16.271,7.8311,2.3748,-17.679
0.58924,-7.3713,-16.11,8.7087,2.1195,-19.769
0.59186,-7.5579,-16.384,7.915,2.2809,-19.616
0.59711,-7.7471,-16.444,10.703,2.4267,-23.755
0.59974,-7.7534,-16.341,11.683,2.4153,-25.444
0.60499,-7.6555,-16.915,14.958,2.2911,-30.202
0.60761,-8.0414,-16.242,15.467,2.669,-31.483
0.61286,-8.3041,-16.128,18.667,2.9273,-36.283
0.61549,-8.0135,-15.632,22.463,2.6406,-40.904
0.62073,-8.2844,-16.414,23.165,2.9334,-43.3
0.62336,-8.1267,-16.305,25.565,2.7937,-46.566
0.62861,-8.1921,-15.877,28.34,2.9107,-51.1
0.63123,-7.8844,-16.632,30.75,2.6367,-54.398
0.63648,-7.9256,-16.102,30.633,2.7617,-56.067
0.63911,-8.2066,-16.183,34.944,3.0929,-61.271
0.64436,-7.3616,-16.955,37.188,2.3649,-65.288
0.64698,-7.7701,-16.908,40.206,2.8402,-69.182
0.65223,-7.0584,-15.697,41.322,2.2782,-72.018
0.65486,-7.3702,-15.884,40.712,2.6728,-72.248
0.6601,-6.6768,-15.772,44.848,2.1597,-78.013
0.66273,-6.3882,-15.833,44.842,1.9684,-78.792
0.66798,-6.2073,-15.555,46.83,1.9954,-82.286
0.6706,-6.2197,-14.832,49.672,2.1178,-85.846
0.67585,-5.8027,-16.297,49.247,1.9319,-86.78
0.67848,-5.9538,-15.105,50.68,2.2036,-88.852
0.68373,-5.4199,-14.943,50.258,1.9196,-89.625
0.68635,-4.8452,-15.546,51.945,1.4738,-91.866
0.6916,-5.0195,-14.868,55.53,1.9124,-96.472
0.69423,-4.3756,-16.169,55.008,1.4034,-96.417
0.69948,-4.1904,-15.612,55.129,1.4924,-97.383
0.7021,-4.1511,-15.638,55.441,1.592,-98.073
0.70735,-3.5027,-14.671,57.758,1.2239,-101.06
0.70997,-2.9391,-15.2,57.119,0.80133,-100.72
0.71522,-3.0643,-15.152,56.482,1.2095,-100.58
0.71785,-2.8745,-15.379,57.602,1.1613,-101.91
0.7231,-2.3883,-14.876,58.42,0.95791,-103.08
0.72572,-2.2593,-15.33,57.547,0.96974,-102.34
0.73097,-1.8595,-15.367,57.219,0.85016,-102.21
0.7336,-1.5715,-15.108,56.349,0.70136,-101.4
0.73885,-1.0626,-14.768,56.956,0.46823,-102.07
0.74147,-1.0798,-14.871,58.429,0.62199,-103.54
0.74672,-0.69519,-14.563,56.189,0.50737,-101.23
0.74934,-0.69242,-14.784,56.066,0.63789,-101.05
0.75459,-0.23847,-14.793,55.284,0.44692,-100.08
0.75722,-0.095955,-15.014,55.587,0.43398,-100.27
0.76247,0.23638,-14.13,55.193,0.35679,-99.59
0.76509,0.42832,-15.27,54.967,0.29035,-99.196
0.77034,0.56006,-14.903,54.584,0.40532,-98.431
0.77297,0.78334,-14.509,54.199,0.3032,-97.832
0.77822,1.023,-14.637,53.095,0.30137,-96.259
0.78084,1.2839,-14.967,51.41,0.15712,-94.319
0.78609,1.5806,-14.614,51.951,0.08918,-94.312
0.78871,1.6505,-14.697,50.995,0.13128,-93.064
0.79396,1.865,-15.376,49.763,0.13615,-91.214
0.79659,2.0604,-14.735,50.984,0.048058,-92.109
0.80184,2.3446,-14.907,49.707,-0.026095,-90.148
0.80446,2.2606,-15.076,49.723,0.16051,-89.809
0.80971,2.5493,-14.534,47.216,0.072363,-86.559
0.81234,2.7421,-15.115,46.841,-0.022533,-85.8
0.81759,2.909,-15.094,45.043,0.0017273,-83.207
0.82021,3.0478,-14.749,45.819,-0.04383,-83.574
0.82546,3.1973,-15.09,43.657,-0.011456,-80.569
0.82808,3.2205,-15.559,44.027,0.053892,-80.507
0.83333,3.4204,-14.428,43.276,0.026658,-78.87
0.83596,3.6152,-14.057,42.572,-0.084211,-77.712
0.84121,3.7519,-14.923,40.453,-0.057412,-74.668
0.84383,3.8797,-14.279,40.326,-0.10573,-74.068
0.84908,4.088,-14.454,39.059,-0.15963,-71.84
0.85171,4.1585,-15.04,38.975,-0.15509,-71.267
0.85696,4.3512,-14.612,37.584,-0.20218,-68.882
0.85958,4.3818,-14.131,36.509,-0.16219,-67.303
0.86483,4.5505,-14.32,35.427,-0.19411,-65.197
0.86745,4.4846,-15.186,34.318,-0.06203,-63.57
0.8727,4.6757,-14.8,33.739,-0.12491,-61.94
0.87533,4.824,-14.569,32.534,-0.21123,-60.204
0.88058,4.8665,-14.648,31.899,-0.13414,-58.494
0.8832,4.9489,-14.171,31.003,-0.1588,-57.056
0.88845,5.116,-14.308,29.353,-0.21462,-54.31
0.89108,5.1641,-14.4,29.259,-0.20913,-53.662
0.89633,5.3918,-14.358,27.488,-0.33387,-50.776
0.89895,5.3289,-14.12,27.118,-0.22151,-49.843
0.9042,5.3598,-14.466,25.198,-0.15755,-46.79
0.90682,5.5435,-14.249,25.105,-0.29584,-46.126
0.91207,5.5286,-13.839,22.948,-0.19421,-42.82
0.9147,5.697,-14.783,22.465,-0.32116,-41.759
0.91995,5.6674,-14.361,21.415,-0.21276,-39.545
0.92257,5.7234,-15.111,20.352,-0.2314,-37.897
0.92782,5.7796,-14.986,19.25,-0.21667,-35.619
0.93045,5.9059,-14.079,18.555,-0.30946,-34.333
0.9357,5.9323,-14.608,16.67,-0.27269,-31.261
0.93832,6.0539,-14.759,16.795,-0.36472,-30.79
0.94357,5.9241,-14.027,15.074,-0.17954,-27.873
0.94619,6.0036,-14.748,14.457,-0.23327,-26.655
0.95144,6.0875,-14.476,13.039,-0.26945,-24.032
0.95407,6.0664,-14.612,11.609,-0.22642,-21.997
0.95932,6.1613,-14.482,10.657,-0.28118,-19.833
0.96194,6.1815,-13.704,9.9103,-0.28322,-18.48
0.96719,6.1936,-14.156,9.0994,-0.26286,-16.451
0.96982,6.1549,-14.772,8.1864,-0.2098,-14.928
0.97507,6.2155,-14.283,6.9971,-0.24544,-12.517
0.97769,6.3441,-13.812,6.2564,-0.36335,-11.164
0.98294,6.2256,-14.673,5.4756,-0.22745,-9.1583
0.98556,6.2417,-14.434,3.647,-0.23665,-6.7165
0.99081,6.2581,-14.693,3.3025,-0.24313,-5.1447
0.99344,6.276,-14.035,1.9013,-0.25788,-3.1295
0.99869,6.2746,-15.135,0.95117,-0.25395,-0.95117


==> data/data_cubic_system1_input3.txt <==
0.0013123,6.0817,-4.6535,-2.5115,-0.061254,2.2044
0.0065617,5.8986,-5.9165,-1.4524,0.11815,-0.082891
0.0091864,5.8662,-6.3505,-1.3263,0.14678,-0.8229
0.014436,6.1373,-6.4862,-4.2305,-0.13551,0.85435
0.01706,6.0809,-5.0121,-4.5387,-0.08667,0.54952
0.02231,5.8879,-4.9055,-7.3868,0.087614,2.1728
0.024934,6.0106,-6.1756,-5.8125,-0.046316,-0.01308
0.030184,5.9229,-6.4126,-7.5303,0.01521,0.48344
0.032808,5.8257,-6.1084,-7.3643,0.097412,-0.29212
0.038058,5.7115,-5.5651,-9.1317,0.1778,0.2587
0.040682,6.0095,-5.2605,-9.3712,-0.13892,-0.10873
0.045932,5.8329,-6.7502,-9.8025,-0.0037331,-0.88819
0.048556,5.7884,-5.8846,-12.391,0.01823,1.0962
0.053806,5.7689,-6.1843,-11.48,-0.011322,-1.0175
0.05643,5.7213,-5.6895,-12.749,0.0099397,-0.34915
0.06168,5.6575,-6.7185,-14.963,0.017011,0.67026
0.064304,5.6415,-7.3422,-15.149,0.0027854,0.26091
0.069554,5.5545,-7.2955,-15.636,0.025387,-0.43789
0.072178,5.5047,-6.0757,-16.682,0.040979,0.018737
0.077428,5.479,-6.259,-20.485,-0.0055491,2.6474
0.080052,5.2215,-6.5324,-18.37,0.21387,-0.051511
0.085302,5.241,-6.6464,-20.646,0.11424,1.0627
0.087927,5.4494,-6.0976,-20.714,-0.13619,0.55439
0.093176,5.4548,-6.2955,-21.653,-0.22968,0.3463
0.095801,5.1558,-6.1312,-21.931,0.023202,0.05459
0.10105,5.0372,-6.7812,-23.12,0.045691,0.11338
0.10367,4.9885,-6.9875,-23.617,0.044185,0.049074
0.10892,4.7713,-6.3977,-23.943,0.15704,-0.73758
0.11155,4.8829,-7.3454,-25.434,-0.008829,0.20233
0.1168,4.9083,-7.0688,-26.873,-0.14686,0.54777
0.11942,4.7548,-6.207,-25.666,-0.05179,-1.2
0.12467,4.5305,-6.623,-29.772,0.051426,1.8363
0.1273,4.5969,-6.5842,-28.505,-0.077651,0.040068
0.13255,4.332,-6.534,-30.935,0.057702,1.4238
0.13517,4.3568,-6.8567,-29.74,-0.034102,-0.28772
0.14042,4.1822,-7.0183,-31.99,0.0022243,0.94327
0.14304,4.0524,-7.1187,-30.85,0.060744,-0.69787
0.14829,3.8927,-6.5086,-31.76,0.07343,-0.77712
0.15092,3.8616,-6.9858,-34.776,0.028791,1.7528
0.15617,3.8594,-7.0293,-34.747,-0.12496,0.76746
0.15879,3.5917,-6.9612,-34.318,0.062521,-0.13016
0.16404,3.5093,-6.9576,-35.298,-0.020081,-0.069633
0.16667,3.493,-7.0964,-34.225,-0.088527,-1.5926
0.17192,3.3484,-8.6209,-36.216,-0.11809,-0.48091
0.17454,3.0531,-7.3358,-36.938,0.087823,-0.18796
0.17979,2.7749,-7.3401,-36.864,0.1827,-1.0962
0.18241,2.9453,-7.5041,-37.948,-0.08176,-0.41838
0.18766,2.7985,-7.5226,-39.176,-0.12764,0.023859
0.19029,2.7696,-7.72,-41.095,-0.19754,1.5629
0.19554,2.5262,-7.1507,-41.114,-0.15624,0.84953
0.19816,2.465,-7.4277,-40.564,-0.19842,-0.052318
0.20341,2.3375,-8.3129,-41.906,-0.28254,0.61675
0.20604,2.1506,-7.6164,-41.755,-0.2037,0.14567
0.21129,1.8142,-6.2506,-41.301,-0.088287,-0.91589
0.21391,1.7675,-8.1883,-44.058,-0.15432,1.5551
0.21916,1.2984,-8.165,-41.276,0.084524,-1.7621
0.22178,1.4496,-8.2402,-43.779,-0.18414,0.49295
0.22703,1.0835,-7.6572,-43.245,-0.057332,-0.49622
0.22966,0.62096,-7.7613,-42.8,0.28328,-1.1471
0.23491,0.44871,-7.8399,-42.703,0.20739,-1.6114
0.23753,0.43538,-7.9441,-43.814,0.094521,-0.66081
0.24278,0.42799,-8.5,-44.343,-0.15459,-0.40098
0.24541,0.58714,-7.5853,-43.242,-0.44397,-1.6107
0.25066,-0.32917,-9.2098,-45.482,0.20814,0.46595
0.25328,0.13843,-7.8231,-47.429,-0.39334,2.3596
0.25853,-0.12895,-7.5873,-47.785,-0.39698,2.6697
0.26115,-0.768,-7.2004,-46.131,0.10505,1.024
0.2664,-1.0472,-7.8256,-47.369,0.10755,2.3443
0.26903,-0.9932,-7.3187,-44.906,-0.085923,-0.043819
0.27428,-1.3,-8.4375,-45.681,-0.059906,0.95209
0.2769,-1.1175,-8.4035,-41.836,-0.38356,-2.7457
0.28215,-2.0214,-8.9901,-46.297,0.23738,2.0865
0.28478,-1.964,-8.6474,-45.509,0.038386,1.5236
0.29003,-2.3425,-9.2878,-42.341,0.13419,-1.1128
0.29265,-2.5231,-9.6431,-45.786,0.17398,2.6395
0.2979,-2.5203,-8.8722,-41.598,-0.10835,-0.84833
0.30052,-2.8153,-8.9686,-42.732,0.048317,0.67911
0.30577,-3.651,-9.4558,-44.557,0.61112,3.3778
0.3084,-3.5825,-9.4008,-41.138,0.40862,0.44022
0.31365,-3.3173,-9.0932,-40.833,-0.11877,1.1859
0.31627,-3.6601,-10.22,-40.924,0.096332,1.8449
0.32152,-3.7804,-9.357,-40.602,-0.030494,2.7461
0.32415,-3.2518,-9.1874,-36.923,-0.67808,-0.28
0.3294,-3.906,-9.3463,-36.956,-0.25144,1.1369
0.33202,-4.4121,-9.4721,-35.06,0.14665,-0.029126
0.33727,-4.5018,-9.9094,-34.33,0.032813,0.77029
0.3399,-4.7814,-9.5309,-35.248,0.21739,2.4839
0.34514,-5.1,-9.8496,-32.569,0.36054,1.451
0.34777,-4.172,-9.5919,-29.442,-0.64755,-0.82879
0.35302,-4.5704,-9.7554,-30.121,-0.39359,1.5821
0.35564,-5.2727,-10.011,-27.356,0.2447,-0.30279
0.36089,-5.0376,-10.03,-25.224,-0.10191,-0.65652
0.36352,-5.7553,-10.8,-26.34,0.56841,1.3524
0.36877,-6.1735,-9.5655,-23.185,0.90823,-0.018849
0.37139,-4.9469,-10.262,-20.728,-0.34932,-1.5895
0.37664,-5.3079,-10.191,-20.871,-0.034776,0.30448
0.37927,-5.1133,-9.3257,-22.349,-0.24495,2.6416
0.38451,-4.7662,-9.7839,-18.237,-0.60914,0.21062
0.38714,-4.954,-9.43,-13.234,-0.42322,-3.9757
0.39239,-5.3406,-9.9364,-13.101,-0.028229,-2.5268
0.39501,-5.3284,-9.8994,-15.301,-0.030673,0.43575
0.40026,-5.1676,-9.2081,-13.541,-0.162,0.13733
0.40289,-5.4747,-10.148,-11.128,0.1643,-1.5776
0.40814,-5.2939,-10.511,-8.123,0.029275,-3.2548
0.41076,-5.04,-9.9144,-12.326,-0.19855,1.5772
0.41601,-5.0753,-10.3,-6.8123,-0.10588,-2.7471
0.41864,-4.9732,-9.7176,-7.6658,-0.17722,-1.334
0.42388,-4.9482,-10.289,-7.6898,-0.13775,-0.2595
0.42651,-4.8865,-10.455,-11.768,-0.16613,4.3102
0.43176,-4.8137,-10.049,-5.7769,-0.17122,-0.76274
0.43438,-4.6581,-10.464,-7.6054,-0.29272,1.4932
0.43963,-4.6219,-10.705,-6.2021,-0.2614,0.8848
0.44226,-5.3264,-11.918,-3.6671,0.4762,-1.2814
0.44751,-4.8731,-11.293,-5.5439,0.087401,1.2793
0.45013,-5.023,-10.824,-4.981,0.26832,1.0329
0.45538,-4.3744,-10.642,-1.8961,-0.32124,-1.4656
0.45801,-4.8068,-10.435,-7.168,0.13893,4.0778
0.46325,-4.5791,-11.142,-2.7164,-0.036994,0.12964
0.46588,-4.4915,-10.894,2.3804,-0.10085,-4.7334
0.47113,-4.7455,-10.478,0.10547,0.19616,-2.0229
0.47375,-4.5307,-11.02,-2.7986,0.00050823,1.0848
0.479,-4.6647,-10.276,0.16872,0.16757,-1.4997
0.48163,-4.2277,-11.352,-4.974,-0.2554,3.824
0.48688,-4.2382,-11.028,-0.030341,-0.22241,-0.77442
0.4895,-4.1451,-10.454,0.27361,-0.30706,-0.91242
0.49475,-4.2258,-10.06,1.4656,-0.21494,-1.7817
0.49738,-4.988,-10.751,0.15726,0.55012,-0.31488
0.50262,-4.988,-10.751,-0.15726,0.54893,-0.079429
0.50525,-4.2258,-10.06,-1.4656,-0.21708,1.0698
0.5105,-4.1451,-10.454,-0.27361,-0.31107,-0.44771
0.51312,-4.2382,-11.028,0.030341,-0.22735,-0.91959
0.51837,-4.2277,-11.352,4.974,-0.26216,-6.2138
0.521,-4.6647,-10.276,-0.16872,0.15993,-1.2552
0.52625,-4.5307,-11.02,2.7986,-0.0088333,-4.6131
0.52887,-4.7455,-10.478,-0.10547,0.18601,-1.9171
0.53412,-4.4915,-10.894,-2.3804,-0.11256,-0.088032
0.53675,-4.5791,-11.142,2.7164,-0.049418,-5.4243
0.54199,-4.8068,-10.435,7.168,0.12518,-10.392
0.54462,-4.3744,-10.642,1.8961,-0.33559,-5.3987
0.54987,-5.023,-10.824,4.981,0.25292,-9.0854
0.55249,-4.8731,-11.293,5.5439,0.071566,-9.9731
0.55774,-5.3264,-11.918,3.6671,0.45968,-8.7977
0.56037,-4.6219,-10.705,6.2021,-0.27816,-11.711
0.56562,-4.6581,-10.464,7.6054,-0.30974,-13.929
0.56824,-4.8137,-10.049,5.7769,-0.18823,-12.538
0.57349,-4.8865,-10.455,11.768,-0.18285,-19.469
0.57612,-4.9482,-10.289,7.6898,-0.15418,-15.893
0.58136,-4.9732,-9.7176,7.6658,-0.19274,-16.943
0.58399,-5.0753,-10.3,6.8123,-0.12079,-16.66
0.58924,-5.04,-9.9144,12.326,-0.21184,-23.386
0.59186,-5.2939,-10.511,8.123,0.01698,-19.824
0.59711,-5.4747,-10.148,11.128,0.15439,-24.181
0.59974,-5.1676,-9.2081,13.541,-0.17052,-27.303
0.60499,-5.3284,-9.8994,15.301,-0.036011,-30.545
0.60761,-5.3406,-9.9364,13.101,-0.031778,-29.117
0.61286,-4.954,-9.43,13.234,-0.42281,-30.849
0.61549,-4.7662,-9.7839,18.237,-0.60657,-36.678
0.62073,-5.1133,-9.3257,22.349,-0.23774,-42.484
0.62336,-5.3079,-10.191,20.871,-0.0251,-41.873
0.62861,-4.9469,-10.262,20.728,-0.33447,-43.487
0.63123,-6.1735,-9.5655,23.185,0.92576,-46.833
0.63648,-5.7553,-10.8,26.34,0.59143,-51.774
0.63911,-5.0376,-10.03,25.224,-0.076117,-51.551
0.64436,-5.2727,-10.011,27.356,0.27603,-55.456
0.64698,-4.5704,-9.7554,30.121,-0.35951,-59.097
0.65223,-4.172,-9.5919,29.442,-0.60813,-60.138
0.65486,-5.1,-9.8496,32.569,0.40254,-64.104
0.6601,-4.7814,-9.5309,35.248,0.2643,-68.413
0.66273,-4.5018,-9.9094,34.33,0.082037,-68.281
0.66798,-4.4121,-9.4721,35.06,0.20018,-70.516
0.6706,-3.906,-9.3463,36.956,-0.19594,-73.13
0.67585,-3.2518,-9.1874,36.923,-0.61899,-74.457
0.67848,-3.7804,-9.357,40.602,0.030196,-78.775
0.68373,-3.6601,-10.22,40.924,0.15984,-80.291
0.68635,-3.3173,-9.0932,40.833,-0.054038,-80.755
0.6916,-3.5825,-9.4008,41.138,0.47543,-82.08
0.69423,-3.651,-9.4558,44.557,0.67879,-85.966
0.69948,-2.8153,-8.9686,42.732,0.11736,-84.986
0.7021,-2.5203,-8.8722,41.598,-0.038785,-84.231
0.70735,-2.5231,-9.6431,45.786,0.24431,-89.09
0.70997,-2.3425,-9.2878,42.341,0.20476,-85.938
0.71522,-1.964,-8.6474,45.509,0.10919,-89.61
0.71785,-2.0214,-8.9901,46.297,0.30818,-90.609
0.7231,-1.1175,-8.4035,41.836,-0.31296,-86.494
0.72572,-1.3,-8.4375,45.681,0.010488,-90.474
0.73097,-0.9932,-7.3187,44.906,-0.016092,-89.896
0.7336,-1.0472,-7.8256,47.369,0.17702,-92.423
0.73885,-0.768,-7.2004,46.131,0.17367,-91.245
0.74147,-0.12895,-7.5873,47.785,-0.32884,-92.896
0.74672,0.13843,-7.8231,47.429,-0.32626,-92.474
0.74934,-0.32917,-9.2098,45.482,0.27464,-90.465
0.75459,0.58714,-7.5853,43.242,-0.37869,-88.043
0.75722,0.42799,-8.5,44.343,-0.089962,-89.026
0.76247,0.43538,-7.9441,43.814,0.15779,-88.21
0.76509,0.44871,-7.8399,42.703,0.26996,-86.932
0.77034,0.62096,-7.7613,42.8,0.34442,-86.647
0.77297,1.0835,-7.6572,43.245,0.0030639,-86.878
0.77822,1.4496,-8.2402,43.779,-0.12524,-86.943
0.78084,1.2984,-8.165,41.276,0.14266,-84.185
0.78609,1.7675,-8.1883,44.058,-0.097722,-86.42
0.78871,1.8142,-6.2506,41.301,-0.032467,-83.371
0.79396,2.1506,-7.6164,41.755,-0.14944,-83.206
0.79659,2.3375,-8.3129,41.906,-0.22906,-83.031
0.80184,2.465,-7.4277,40.564,-0.14652,-81.006
0.80446,2.5262,-7.1507,41.114,-0.10512,-81.199
0.80971,2.7696,-7.72,41.095,-0.14798,-80.439
0.81234,2.7985,-7.5226,39.176,-0.078877,-78.135
0.81759,2.9453,-7.5041,37.948,-0.034554,-76.112
0.82021,2.7749,-7.3401,36.864,0.22913,-74.619
0.82546,3.0531,-7.3358,36.938,0.1327,-73.85
0.82808,3.3484,-8.6209,36.216,-0.073978,-72.695
0.83333,3.493,-7.0964,34.225,-0.045952,-69.818
0.83596,3.5093,-6.9576,35.298,0.021732,-70.438
0.84121,3.5917,-6.9612,34.318,0.10282,-68.533
0.84383,3.8594,-7.0293,34.747,-0.085416,-68.489
0.84908,3.8616,-6.9858,34.776,0.066845,-67.557
0.85171,3.8927,-6.5086,31.76,0.11074,-64.052
0.85696,4.0524,-7.1187,30.85,0.096584,-62.148
0.85958,4.1822,-7.0183,31.99,0.037334,-62.783
0.86483,4.3568,-6.8567,29.74,-0.00044376,-59.51
0.86745,4.332,-6.534,30.935,0.09064,-60.186
0.8727,4.5969,-6.5842,28.505,-0.046143,-56.707
0.87533,4.5305,-6.623,29.772,0.082224,-57.442
0.88058,4.7548,-6.207,25.666,-0.022402,-52.261
0.8832,4.9083,-7.0688,26.873,-0.11817,-52.925
0.88845,4.8829,-7.3454,25.434,0.01847,-50.391
0.89108,4.7713,-6.3977,23.943,0.18365,-48.347
0.89633,4.9885,-6.9875,23.617,0.069422,-46.905
0.89895,5.0372,-6.7812,23.12,0.070247,-45.846
0.9042,5.1558,-6.1312,21.931,0.046404,-43.523
0.90682,5.4548,-6.2955,21.653,-0.20715,-42.674
0.91207,5.4494,-6.0976,20.714,-0.11499,-40.586
0.9147,5.241,-6.6464,20.646,0.13477,-39.939
0.91995,5.2215,-6.5324,18.37,0.23308,-36.5
0.92257,5.479,-6.259,20.485,0.012999,-38.03
0.92782,5.5047,-6.0757,16.682,0.058219,-33.051
0.93045,5.5545,-7.2955,15.636,0.041977,-31.414
0.9357,5.6415,-7.3422,15.149,0.018079,-29.74
0.93832,5.6575,-6.7185,14.963,0.03166,-28.958
0.94357,5.7213,-5.6895,12.749,0.023304,-25.547
0.94619,5.7689,-6.1843,11.48,0.0014021,-23.678
0.95144,5.7884,-5.8846,12.391,0.029679,-23.383
0.95407,5.8329,-6.7502,9.8025,0.007081,-20.191
0.95932,6.0095,-5.2605,9.3712,-0.12937,-18.548
0.96194,5.7115,-5.5651,9.1317,0.18672,-17.701
0.96719,5.8257,-6.1084,7.3643,0.10507,-14.716
0.96982,5.9229,-6.4126,7.5303,0.022238,-14.272
0.97507,6.0106,-6.1756,5.8125,-0.040543,-11.332
0.97769,5.8879,-4.9055,7.3868,0.092761,-12.295
0.98294,6.0809,-5.0121,4.5387,-0.082773,-8.2215
0.98556,6.1373,-6.4862,4.2305,-0.13223,-7.3001
0.99081,5.8662,-6.3505,1.3263,0.14881,-3.1685
0.99344,5.8986,-5.9165,1.4524,0.11955,-2.6806
0.99869,6.0817,-4.6535,2.5115,-0.061098,-2.5115


==> data/data_cubic_system1_input4.txt <==
0.0019569,5.8815,-16.025,-0.92727,0.13879,0.46845
0.0097847,6.335,-15.901,-2.3977,-0.32307,0.10417
0.013699,5.7458,-17.433,-4.1136,0.25779,0.90331
0.021526,6.444,-13.071,-5.7638,-0.4655,0.72261
0.02544,6.3865,-15.84,-7.3966,-0.42476,1.4416
0.033268,6.589,-16.095,-9.2619,-0.66901,1.4837
0.037182,6.1813,-16.661,-10.594,-0.28646,1.907
0.04501,6.5245,-14.852,-12.73,-0.68837,2.2308
0.048924,6.3625,-16.052,-13.91,-0.56001,2.5096
0.056751,5.9379,-13.916,-15.963,-0.2112,2.7666
0.060665,5.9286,-16.098,-17.024,-0.244,2.9342
0.068493,6.0058,-16.648,-19.521,-0.41418,3.6558
0.072407,6.1547,-16.326,-20.543,-0.61391,3.7958
0.080235,5.8801,-15.321,-22.917,-0.4497,4.4202
0.084149,5.9287,-17.249,-23.83,-0.55791,4.4646
0.091977,5.2925,-15.189,-25.943,-0.049836,4.858
0.09589,5.7028,-16.957,-27.178,-0.52868,5.2419
0.10372,5.7547,-16.279,-29.771,-0.72678,6.1502
0.10763,5.5005,-17.396,-30.518,-0.55022,6.0654
0.11546,4.5647,-14.82,-31.984,0.22106,5.8899
0.11937,5.267,-16.328,-33.844,-0.56816,6.9402
0.1272,4.4967,-14.961,-35.298,0.018883,6.8017
0.13112,4.3838,-17.026,-36.348,0.035341,7.0688
0.13894,4.2487,-17.256,-38.368,-0.032025,7.5537
0.14286,4.3882,-17.496,-39.817,-0.27764,8.2511
0.15068,4.3351,-21.45,-42.006,-0.44657,8.9709
0.1546,4.1971,-17.662,-43.058,-0.42452,9.307
0.16243,3.8135,-18.689,-44.819,-0.28298,9.6766
0.16634,3.539,-15.42,-45.471,-0.13453,9.6531
0.17417,3.2151,-18.436,-47.485,-0.073091,10.364
0.17808,2.756,-15.822,-47.514,0.24957,9.7666
0.18591,3.042,-16.899,-51.012,-0.31961,12.064
0.18982,2.3803,-17.13,-50.288,0.19529,10.769
0.19765,2.4447,-17.603,-53.722,-0.17328,13.122
0.20157,1.7667,-13.752,-52.508,0.34739,11.4
0.20939,1.528,-16.31,-55.694,0.26098,13.643
0.21331,1.4446,-20.012,-55.567,0.17655,13.083
0.22114,1.2163,-15.242,-58.977,0.058874,15.71
0.22505,1.8175,-17.33,-60.528,-0.72031,16.915
0.23288,0.36664,-17.724,-60.74,0.3645,16.529
0.23679,-0.0038546,-15.058,-59.696,0.54718,15.237
0.24462,-0.64142,-16.068,-61.765,0.79998,16.924
0.24853,0.53056,-17.314,-65.804,-0.5687,20.83
0.25636,-1.3655,-15.988,-63.25,0.92609,18.141
0.26027,-1.6595,-14.626,-63.047,1.0159,17.938
0.2681,-1.8412,-16.915,-65.526,0.7835,20.563
0.27202,-2.2761,-15.333,-65.487,1.0089,20.675
0.27984,-2.4672,-14.209,-67.149,0.77819,22.803
0.28376,-2.9525,-16.582,-67.517,1.0519,23.491
0.29159,-4.1013,-16.24,-63.267,1.7787,20.061
0.2955,-4.5799,-16.975,-64.223,2.0479,21.52
0.30333,-4.5747,-18.553,-65.428,1.6304,23.927
0.30724,-5.1708,-16.766,-66.08,2.0251,25.278
0.31507,-6.1324,-19.451,-59.397,2.597,20.188
0.31898,-7.1388,-17.331,-55.553,3.4167,17.238
0.32681,-6.2541,-15.981,-65.188,2.1793,28.844
0.33072,-8.3202,-17.119,-46.241,4.081,10.97
0.33855,-8.3239,-20.004,-48.039,3.7841,15.067
0.34247,-8.553,-19.862,-52.024,3.8783,20.269
0.35029,-8.8905,-20.881,-49.831,3.98,20.615
0.35421,-9.3566,-22.386,-30.93,4.3461,3.022
0.36204,-9.6972,-21.917,-35.679,4.5237,10.429
0.36595,-9.8917,-19.069,-35.817,4.6551,11.901
0.37378,-10.318,-20.357,-39.48,4.9921,18.207
0.37769,-10.247,-19.283,-30.87,4.8934,10.891
0.38552,-10.314,-17.178,-25.639,4.9369,8.1622
0.38943,-9.4568,-16.319,-13.794,4.0825,-2.4849
0.39726,-9.5469,-17.976,-13.387,4.2034,-0.62547
0.40117,-9.8026,-18.197,-13.232,4.4851,0.282
0.409,-9.3555,-18.058,-10.66,4.1072,-0.31494
0.41292,-7.5861,-16.747,0.30995,2.3792,-10.376
0.42074,-5.9631,-17.635,3.8917,0.84833,-12.293
0.42466,-9.0214,-18.945,-4.5369,3.9558,-3.109
0.43249,-7.4127,-19.031,-1.4782,2.4482,-4.8025
0.4364,-8.0774,-16.477,-0.74197,3.1636,-4.9257
0.44423,-8.5325,-17.137,-5.0444,3.7176,0.47459
0.44814,-8.5539,-17.175,-1.8045,3.7862,-2.2757
0.45597,-8.1702,-17.279,-3.4878,3.4904,0.28105
0.45988,-6.0694,-18.702,2.3573,1.4296,-5.1747
0.46771,-8.6316,-15.161,-3.772,4.0626,1.6521
0.47162,-8.5392,-16.078,-1.9384,4.0004,0.13225
0.47945,-6.5732,-14.25,-0.39112,2.0837,-0.84328
0.48337,-6.9212,-15.885,-0.61807,2.4505,-0.35275
0.49119,-5.1156,-12.994,0.32332,0.67018,-0.79761
0.49511,-6.771,-16.796,-1.3915,2.3319,1.1558
0.50294,-6.6583,-14.89,0.044426,2.2166,-0.39893
0.50685,-7.5632,-17.629,-1.9484,3.113,1.3529
0.51468,-6.831,-13.504,0.54645,2.3514,-1.6475
0.51859,-7.5036,-17.127,-1.9433,3.0032,0.57202
0.52642,-8.4597,-15.959,2.8489,3.9062,-4.8094
0.53033,-5.6191,-15.78,-3.5887,1.0336,1.3037
0.53816,-6.3311,-16.021,-0.044436,1.6717,-2.964
0.54207,-5.3134,-16.142,-4.3779,0.61253,0.96516
0.5499,-7.7977,-19.351,2.8347,3.0066,-7.155
0.55382,-9.0764,-19.494,3.2016,4.2372,-8.0305
0.56164,-6.9473,-18.247,0.30014,2.0082,-6.2687
0.56556,-9.2131,-19.405,5.5041,4.2232,-12.108
0.57339,-7.5846,-17.184,1.9229,2.4942,-9.9403
0.5773,-9.7452,-17.677,10.176,4.6064,-18.974
0.58513,-9.6001,-18.391,11.397,4.372,-21.911
0.58904,-10.319,-22.81,16.623,5.0517,-28.073
0.59687,-10.567,-19.881,21.039,5.2354,-34.514
0.60078,-10.337,-21.62,20.982,4.983,-35.544
0.60861,-9.3208,-17.648,12.734,3.944,-29.606
0.61252,-8.9828,-19.215,11.204,3.6077,-29.293
0.62035,-8.6906,-22.236,9.1323,3.3491,-29.755
0.62427,-10.165,-20.772,30.506,4.8566,-52.434
0.63209,-10.014,-20.559,44.328,4.8074,-68.911
0.63601,-9.871,-21.762,45.273,4.7335,-71.191
0.64384,-9.4257,-19.827,40.019,4.4637,-68.584
0.64775,-8.6262,-20.315,61.03,3.7703,-90.892
0.65558,-8.5867,-20.717,49.302,3.9781,-81.671
0.65949,-8.6542,-22.044,47.747,4.1858,-81.312
0.66732,-6.6562,-20.012,65.337,2.4981,-101.15
0.67123,-6.717,-20.604,64.254,2.7276,-101.11
0.67906,-5.9476,-15.453,64.387,2.3181,-103.16
0.68297,-6.398,-19.061,59.458,2.9581,-99.089
0.6908,-5.8785,-19.529,58.497,2.8331,-99.657
0.69472,-5.2211,-17.91,61.951,2.3789,-103.78
0.70254,-4.0194,-16.272,66.2,1.5919,-109.16
0.70646,-3.9299,-16.736,64.338,1.7124,-107.77
0.71429,-3.5084,-15.532,64.336,1.7136,-108.53
0.7182,-2.9786,-17.137,64.022,1.3953,-108.51
0.72603,-1.7887,-14.686,67.789,0.62639,-112.68
0.72994,-2.2749,-20.87,62.52,1.3213,-107.54
0.73777,-1.9437,-17.783,63.107,1.4025,-108.22
0.74168,-1.4651,-15.791,61.59,1.1269,-106.68
0.74951,-1.2874,-16.508,61.517,1.3479,-106.43
0.75342,-0.79029,-15.039,60.026,1.0461,-104.79
0.76125,0.20519,-15.174,62.323,0.43243,-106.66
0.76517,-0.48826,-18.972,57.314,1.3121,-101.39
0.77299,0.14541,-15.317,58.13,1.0412,-101.57
0.77691,0.94061,-14.093,57.961,0.42237,-101.04
0.78474,1.4264,-14.949,57.44,0.27906,-99.71
0.78865,1.1186,-14.718,54.817,0.75296,-96.641
0.79648,2.7513,-16.411,56.367,-0.55809,-97.223
0.80039,2.498,-15.769,54.426,-0.14921,-94.764
0.80822,2.8162,-17.948,52.503,-0.16671,-91.739
0.81213,2.5014,-15.862,50.769,0.29318,-89.423
0.81996,3.355,-17.415,49.641,-0.28077,-87.077
0.82387,3.1841,-16.067,48.433,0.024819,-85.233
0.8317,3.1163,-18.002,45.478,0.35164,-80.96
0.83562,3.4662,-17.064,45.239,0.12609,-80.039
0.84344,3.5018,-18.569,42.493,0.32923,-75.887
0.84736,4.2199,-16.365,42.715,-0.27461,-75.387
0.85519,4.3814,-15.929,40.311,-0.21738,-71.502
0.8591,4.4445,-17.156,39.402,-0.176,-69.837
0.86693,4.1313,-18.293,36.509,0.33642,-65.398
0.87084,5.1067,-20.316,36.598,-0.54414,-64.699
0.87867,5.3655,-15.055,34.559,-0.62279,-61.06
0.88258,5.1473,-18.328,33.128,-0.3192,-58.815
0.89041,5.1758,-16.03,30.956,-0.18633,-54.994
0.89432,4.7368,-16.537,29.286,0.32883,-52.488
0.90215,5.2535,-17.596,27.599,-0.044809,-49.111
0.90607,5.1973,-16.295,26.382,0.078497,-47.039
0.91389,5.5511,-16.458,24.432,-0.15014,-43.364
0.91781,5.7894,-17.295,23.557,-0.33027,-41.618
0.92564,5.9459,-17.745,21.224,-0.37935,-37.53
0.92955,5.9184,-14.75,20.313,-0.30245,-35.736
0.93738,6.0832,-15.833,17.793,-0.3772,-31.436
0.94129,6.034,-18.342,17.074,-0.28724,-29.823
0.94912,6.2395,-17.894,14.375,-0.41981,-25.325
0.95303,5.9193,-16.976,13.699,-0.067511,-23.745
0.96086,6.5613,-17.533,10.98,-0.65353,-19.213
0.96477,6.218,-15.459,10.4,-0.28657,-17.723
0.9726,6.1712,-18.337,7.4137,-0.20075,-12.912
0.97652,6.4002,-14.346,7.014,-0.41439,-11.598
0.98434,6.286,-15.382,4.0534,-0.2779,-6.8054
0.98826,6.557,-13.341,3.5189,-0.54191,-5.3539
0.99609,6.4857,-15.077,0.73511,-0.46513,-0.73511


==> data/data_cubic_system1_input5.txt <==
0.0019608,6.749,-16.697,-0.56841,-0.72872,0.10959
0.0098039,5.8441,-12.692,-2.767,0.16778,0.47346
0.013725,6.8114,-10.962,-3.9869,-0.80786,0.77663
0.021569,6.8328,-15.71,-6.2714,-0.85435,1.2302
0.02549,6.1648,-10.109,-7.2728,-0.20298,1.3178
0.033333,6.9428,-18.558,-9.7306,-1.0229,1.9524
0.037255,6.2512,-13.274,-10.67,-0.35635,1.9826
0.045098,5.7014,-14.87,-12.713,0.13471,2.2147
0.04902,6.1444,-18.147,-14.018,-0.34189,2.6172
0.056863,5.3737,-13.211,-15.894,0.35299,2.6973
0.060784,6.5993,-14.234,-17.647,-0.91468,3.5578
0.068627,5.3533,-16.824,-19.221,0.2383,3.3557
0.072549,6.4322,-19.995,-21.016,-0.89141,4.2695
0.080392,5.4507,-13.082,-22.658,-0.020342,4.1613
0.084314,5.6042,-13.017,-23.906,-0.2334,4.5412
0.092157,4.9663,-13.42,-25.658,0.27635,4.5725
0.096078,5.4183,-12.301,-27.184,-0.24418,5.2479
0.10392,4.8728,-15.622,-28.967,0.15515,5.3467
0.10784,5.227,-14.064,-30.458,-0.27673,6.0058
0.11569,5.4794,-18.697,-33.032,-0.6936,6.9375
0.11961,5.0863,-15.659,-33.793,-0.38746,6.8889
0.12745,5.152,-10.128,-36.208,-0.63641,7.7121
0.13137,3.9908,-21.195,-35.956,0.42836,6.6766
0.13922,4.9869,-10.579,-39.569,-0.77016,8.7552
0.14314,3.6787,-17.846,-38.989,0.43186,7.4228
0.15098,3.9486,-14.61,-41.734,-0.060015,8.6987
0.1549,4.7244,-15.494,-44.036,-0.9518,10.285
0.16275,2.662,-15.149,-43.157,0.86853,8.0141
0.16667,3.6145,-11.328,-45.998,-0.21009,10.18
0.17451,3.1008,-11.913,-47.534,0.04122,10.414
0.17843,2.8972,-12.791,-48.376,0.10846,10.628
0.18627,1.7122,-15.393,-48.378,1.0102,9.4307
0.1902,3.0716,-14.36,-52.41,-0.49601,12.89
0.19804,0.7745,-20.876,-49.764,1.497,9.1644
0.20196,1.5787,-18.221,-52.998,0.5354,11.891
0.2098,1.8692,-11.928,-56.216,-0.080269,14.166
0.21373,0.91469,-15.736,-55.14,0.70646,12.657
0.22157,1.4689,-17.354,-59.156,-0.19367,15.889
0.22549,0.055866,-15.182,-56.601,1.0413,12.988
0.23333,1.2262,-13.743,-62.543,-0.49508,18.332
0.23725,-1.1875,-18.288,-56.459,1.7309,12.001
0.2451,0.83543,-18.809,-65.619,-0.67687,20.778
0.24902,-1.5915,-19.352,-59.066,1.5533,14.093
0.25686,-0.096413,-16.266,-67.135,-0.34298,22.026
0.26078,-2.2483,-18.199,-60.689,1.6048,15.579
0.26863,-1.5488,-18.485,-66.52,0.49106,21.557
0.27255,-2.1092,-17.172,-65.801,0.84206,20.989
0.28039,-3.4705,-13.342,-62.614,1.7815,18.268
0.28431,-3.4109,-21.417,-64.562,1.5102,20.535
0.29216,-3.4013,-14.612,-67.964,1.0786,24.758
0.29608,-4.285,-28.418,-64.917,1.753,22.214
0.30392,-5.4706,-13.931,-60.823,2.5264,19.322
0.30784,-4.2208,-15.613,-70.76,1.0751,29.957
0.31569,-7.1294,-21.33,-51.798,3.594,12.59
0.31961,-6.4871,-16.25,-60.985,2.765,22.67
0.32745,-5.9102,-16.632,-70.205,1.8353,33.862
0.33137,-6.5578,-21.695,-67.483,2.3187,32.212
0.33922,-7.8373,-19.682,-59.935,3.2974,26.963
0.34314,-8.0358,-22.67,-60.579,3.3611,28.824
0.35098,-9.0396,-24.567,-51.364,4.1291,22.148
0.3549,-9.3033,-24.037,-25.531,4.2928,-2.3776
0.36275,-9.8389,-25.705,-43.702,4.6653,18.451
0.36667,-9.9185,-38.006,-51.552,4.6819,27.636
0.37451,-9.0082,-24.34,-12.77,3.6819,-8.503
0.37843,-10.606,-24.777,-39.684,5.2521,19.705
0.38627,-10.282,-20.981,-24.111,4.9047,6.6343
0.3902,-8.3437,-17.075,-5.2629,2.9694,-11.016
0.39804,-9.719,-17.272,-14.111,4.3754,0.098841
0.40196,-8.8613,-22.247,-7.4583,3.5438,-5.4915
0.4098,-7.0648,-19.688,1.6125,1.8164,-12.588
0.41373,-10.649,-22.538,-17.074,5.4422,7.0083
0.42157,-7.9278,-14.987,-1.7121,2.813,-6.6895
0.42549,-11.767,-22.865,-20.974,6.701,13.328
0.43333,-9.9144,-17.743,-8.648,4.9499,2.3673
0.43725,-8.2264,-20.015,-2.2136,3.3127,-3.454
0.4451,-9.814,-17.45,-6.5541,4.9991,1.9844
0.44902,-8.6263,-20.168,-2.7516,3.8586,-1.3286
0.45686,-4.7257,-12.397,4.2612,0.045954,-7.4679
0.46078,-11.552,-20.949,-8.8775,6.9125,6.0601
0.46863,-4.9443,-15.62,2.8655,0.37525,-4.9854
0.47255,-7.6676,-11.63,-0.24017,3.1288,-1.566
0.48039,-8.1508,-15.143,-0.58665,3.6613,-0.64775
0.48431,-6.5476,-15.199,0.56537,2.0769,-1.5362
0.49216,-4.3366,-16.577,0.85351,-0.10888,-1.3278
0.49608,-4.3981,-16.126,0.4196,-0.041038,-0.65536
0.50392,-4.3981,-16.126,-0.4196,-0.043689,0.065097
0.50784,-4.3366,-16.577,-0.85351,-0.11364,0.25804
0.51569,-6.5476,-15.199,-0.56537,2.068,-0.53568
0.51961,-8.1508,-15.143,0.58665,3.6505,-1.9579
0.52745,-7.6676,-11.63,0.24017,3.1142,-2.2006
0.53137,-4.9443,-15.62,-2.8655,0.35881,0.5804
0.53922,-11.552,-20.949,8.8775,6.8929,-11.886
0.54314,-4.7257,-12.397,-4.2612,0.024898,0.84851
0.55098,-8.6263,-20.168,2.7516,3.8353,-7.0719
0.5549,-9.814,-17.45,6.5541,4.9749,-11.383
0.56275,-8.2264,-20.015,2.2136,3.2874,-8.1822
0.56667,-9.9144,-17.743,8.648,4.9245,-15.252
0.57451,-11.767,-22.865,20.974,6.6762,-28.991
0.57843,-7.9278,-14.987,1.7121,2.789,-10.51
0.58627,-10.649,-22.538,17.074,5.421,-27.588
0.5902,-7.0648,-19.688,-1.6125,1.7973,-9.8372
0.59804,-8.8613,-22.247,7.4583,3.5299,-20.933
0.60196,-9.719,-17.272,14.111,4.3649,-28.673
0.6098,-8.3437,-17.075,5.2629,2.9669,-22.136
0.61373,-10.282,-20.981,24.111,4.9067,-42.201
0.62157,-10.606,-24.777,39.684,5.2645,-60.307
0.62549,-9.0082,-24.34,12.77,3.6999,-34.698
0.63333,-9.9185,-38.006,51.552,4.7119,-76.135
0.63725,-9.8389,-25.705,43.702,4.7015,-69.619
0.6451,-9.3033,-24.037,25.531,4.3413,-54.095
0.64902,-9.0396,-24.567,51.364,4.1837,-81.227
0.65686,-8.0358,-22.67,60.579,3.4272,-92.948
0.66078,-7.8373,-19.682,59.935,3.3689,-93.5
0.66863,-6.5578,-21.695,67.483,2.3998,-103.3
0.67255,-5.9102,-16.632,70.205,1.9207,-107.06
0.68039,-6.4871,-16.25,60.985,2.8575,-99.755
0.68431,-7.1294,-21.33,51.798,3.6895,-91.43
0.69216,-4.2208,-15.613,70.76,1.1754,-111.92
0.69608,-5.4706,-13.931,60.823,2.6284,-102.65
0.70392,-4.285,-28.418,64.917,1.8575,-107.88
0.70784,-3.4013,-14.612,67.964,1.1838,-111.4
0.71569,-3.4109,-21.417,64.562,1.616,-108.76
0.71961,-3.4705,-13.342,62.614,1.8872,-107.1
0.72745,-2.1092,-17.172,65.801,0.94694,-110.69
0.73137,-1.5488,-18.485,66.52,0.59525,-111.54
0.73922,-2.2483,-18.199,60.689,1.7071,-105.8
0.74314,-0.096413,-16.266,67.135,-0.24174,-112.23
0.75098,-1.5915,-19.352,59.066,1.652,-103.98
0.7549,0.83543,-18.809,65.619,-0.57957,-110.38
0.76275,-1.1875,-18.288,56.459,1.8252,-100.8
0.76667,1.2262,-13.743,62.543,-0.40236,-106.62
0.77451,0.055866,-15.182,56.601,1.1307,-100.04
0.77843,1.4689,-17.354,59.156,-0.10591,-102.24
0.78627,0.91469,-15.736,55.14,0.7908,-97.41
0.7902,1.8692,-11.928,56.216,0.0023318,-98.04
0.79804,1.5787,-18.221,52.998,0.6145,-93.855
0.80196,0.7745,-20.876,49.764,1.5743,-90.102
0.8098,3.0716,-14.36,52.41,-0.42217,-91.645
0.81373,1.7122,-15.393,48.378,1.0823,-87.033
0.82157,2.8972,-12.791,48.376,0.17708,-85.812
0.82549,3.1008,-11.913,47.534,0.10812,-84.335
0.83333,3.6145,-11.328,45.998,-0.14662,-81.48
0.83725,2.662,-15.149,43.157,0.93031,-77.957
0.8451,4.7244,-15.494,44.036,-0.89339,-77.431
0.84902,3.9486,-14.61,41.734,-0.0032682,-74.406
0.85686,3.6787,-17.846,38.989,0.48532,-70.18
0.86078,4.9869,-10.579,39.569,-0.71834,-70.004
0.86863,3.9908,-21.195,35.956,0.47696,-64.844
0.87255,5.152,-10.128,36.208,-0.58941,-64.31
0.88039,5.0863,-15.659,33.793,-0.3436,-60.293
0.88431,5.4794,-18.697,33.032,-0.65131,-58.719
0.89216,5.227,-14.064,30.458,-0.23752,-54.496
0.89608,4.8728,-15.622,28.967,0.19282,-52.169
0.90392,5.4183,-12.301,27.184,-0.20953,-48.696
0.90784,4.9663,-13.42,25.658,0.3095,-46.315
0.91569,5.6042,-13.017,23.906,-0.20322,-42.838
0.91961,5.4507,-13.082,22.658,0.0083601,-40.719
0.92745,6.4322,-19.995,21.016,-0.86563,-37.323
0.93137,5.3533,-16.824,19.221,0.26263,-34.643
0.93922,6.5993,-14.234,17.647,-0.89324,-31.291
0.94314,5.3737,-13.211,15.894,0.373,-28.642
0.95098,6.1444,-18.147,14.018,-0.32473,-24.968
0.9549,5.7014,-14.87,12.713,0.15045,-22.76
0.96275,6.2512,-13.274,10.67,-0.34344,-18.903
0.96667,6.9428,-18.558,9.7306,-1.0114,-17.054
0.97451,6.1648,-10.109,7.2728,-0.19427,-12.771
0.97843,6.8328,-15.71,6.2714,-0.84704,-10.855
0.98627,6.8114,-10.962,3.9869,-0.80333,-6.7389
0.9902,5.8441,-12.692,2.767,0.17091,-4.602
0.99804,6.749,-16.697,0.56841,-0.72837,-0.56841


==> data/data_cubic_system1_linear.txt <==
0,6.0206,0
0.0019608,6.0203,-0.45882
0.0039216,6.0192,-0.91761
0.0058824,6.0175,-1.3764
0.0078431,6.015,-1.835
0.0098039,6.0119,-2.2936
0.011765,6.0081,-2.752
0.013725,6.0036,-3.2103
0.015686,5.9983,-3.6683
0.017647,5.9924,-4.1262
0.019608,5.9858,-4.5838
0.021569,5.9785,-5.0412
0.023529,5.9705,-5.4982
0.02549,5.9618,-5.955
0.027451,5.9524,-6.4114
0.029412,5.9423,-6.8674
0.031373,5.9315,-7.323
0.033333,5.9199,-7.7782
0.035294,5.9077,-8.233
0.037255,5.8948,-8.6872
0.039216,5.8812,-9.1409
0.041176,5.8669,-9.5941
0.043137,5.8518,-10.047
0.045098,5.8361,-10.499
0.047059,5.8196,-10.95
0.04902,5.8025,-11.401
0.05098,5.7846,-11.851
0.052941,5.766,-12.3
0.054902,5.7467,-12.749
0.056863,5.7267,-13.196
0.058824,5.706,-13.643
0.060784,5.6846,-14.09
0.062745,5.6624,-14.535
0.064706,5.6395,-14.979
0.066667,5.6159,-15.423
0.068627,5.5916,-15.865
0.070588,5.5666,-16.306
0.072549,5.5408,-16.747
0.07451,5.5143,-17.186
0.076471,5.487,-17.624
0.078431,5.4591,-18.061
0.080392,5.4304,-18.497
0.082353,5.4009,-18.932
0.084314,5.3708,-19.365
0.086275,5.3398,-19.797
0.088235,5.3082,-20.228
0.090196,5.2758,-20.657
0.092157,5.2426,-21.085
0.094118,5.2087,-21.511
0.096078,5.1741,-21.936
0.098039,5.1387,-22.36
0.1,5.1025,-22.782
0.10196,5.0656,-23.202
0.10392,5.0279,-23.621
0.10588,4.9895,-24.038
0.10784,4.9503,-24.453
0.1098,4.9103,-24.866
0.11176,4.8696,-25.277
0.11373,4.8281,-25.687
0.11569,4.7858,-26.095
0.11765,4.7427,-26.5
0.11961,4.6988,-26.904
0.12157,4.6542,-27.305
0.12353,4.6088,-27.704
0.12549,4.5625,-28.102
0.12745,4.5155,-28.496
0.12941,4.4677,-28.889
0.13137,4.4191,-29.279
0.13333,4.3697,-29.667
0.13529,4.3195,-30.052
0.13725,4.2685,-30.434
0.13922,4.2167,-30.814
0.14118,4.164,-31.191
0.14314,4.1106,-31.566
0.1451,4.0563,-31.938
0.14706,4.0012,-32.306
0.14902,3.9453,-32.672
0.15098,3.8886,-33.035
0.15294,3.831,-33.394
0.1549,3.7726,-33.751
0.15686,3.7133,-34.104
0.15882,3.6532,-34.454
0.16078,3.5923,-34.8
0.16275,3.5305,-35.143
0.16471,3.4679,-35.482
0.16667,3.4044,-35.818
0.16863,3.3401,-36.149
0.17059,3.2749,-36.477
0.17255,3.2089,-36.801
0.17451,3.142,-37.121
0.17647,3.0742,-37.436
0.17843,3.0056,-37.747
0.18039,2.9361,-38.054
0.18235,2.8658,-38.357
0.18431,2.7945,-38.655
0.18627,2.7224,-38.948
0.18824,2.6495,-39.236
0.1902,2.5756,-39.519
0.19216,2.5009,-39.797
0.19412,2.4253,-40.07
0.19608,2.3488,-40.338
0.19804,2.2715,-40.6
0.2,2.1932,-40.857
0.20196,2.1141,-41.107
0.20392,2.0341,-41.352
0.20588,1.9533,-41.591
0.20784,1.8716,-41.824
0.2098,1.789,-42.05
0.21176,1.7055,-42.27
0.21373,1.6211,-42.483
0.21569,1.536,-42.69
0.21765,1.4499,-42.889
0.21961,1.363,-43.081
0.22157,1.2752,-43.266
0.22353,1.1866,-43.444
0.22549,1.0972,-43.613
0.22745,1.0069,-43.775
0.22941,0.91578,-43.929
0.23137,0.82387,-44.074
0.23333,0.73114,-44.211
0.23529,0.63763,-44.339
0.23725,0.54333,-44.458
0.23922,0.44826,-44.568
0.24118,0.35243,-44.669
0.24314,0.25586,-44.76
0.2451,0.15856,-44.841
0.24706,0.060557,-44.913
0.24902,-0.038139,-44.973
0.25098,-0.1375,-45.024
0.25294,-0.23752,-45.064
0.2549,-0.33816,-45.092
0.25686,-0.43939,-45.109
0.25882,-0.5412,-45.115
0.26078,-0.64355,-45.109
0.26275,-0.74642,-45.091
0.26471,-0.84976,-45.061
0.26667,-0.95355,-45.018
0.26863,-1.0577,-44.963
0.27059,-1.1623,-44.894
0.27255,-1.2672,-44.812
0.27451,-1.3724,-44.717
0.27647,-1.4778,-44.607
0.27843,-1.5833,-44.484
0.28039,-1.689,-44.346
0.28235,-1.7948,-44.194
0.28431,-1.9006,-44.027
0.28627,-2.0064,-43.845
0.28824,-2.112,-43.647
0.2902,-2.2175,-43.435
0.29216,-2.3227,-43.206
0.29412,-2.4275,-42.962
0.29608,-2.532,-42.702
0.29804,-2.636,-42.426
0.3,-2.7394,-42.134
0.30196,-2.8422,-41.826
0.30392,-2.9442,-41.501
0.30588,-3.0454,-41.16
0.30784,-3.1457,-40.802
0.3098,-3.2449,-40.428
0.31176,-3.343,-40.038
0.31373,-3.4399,-39.631
0.31569,-3.5354,-39.209
0.31765,-3.6295,-38.77
0.31961,-3.7221,-38.315
0.32157,-3.813,-37.845
0.32353,-3.9022,-37.359
0.32549,-3.9895,-36.859
0.32745,-4.0748,-36.344
0.32941,-4.1581,-35.814
0.33137,-4.2392,-35.271
0.33333,-4.318,-34.715
0.33529,-4.3944,-34.146
0.33725,-4.4684,-33.565
0.33922,-4.5398,-32.972
0.34118,-4.6086,-32.369
0.34314,-4.6747,-31.755
0.3451,-4.738,-31.132
0.34706,-4.7984,-30.501
0.34902,-4.8559,-29.862
0.35098,-4.9105,-29.217
0.35294,-4.962,-28.565
0.3549,-5.0105,-27.908
0.35686,-5.0559,-27.247
0.35882,-5.0982,-26.584
0.36078,-5.1374,-25.918
0.36275,-5.1736,-25.25
0.36471,-5.2066,-24.583
0.36667,-5.2365,-23.916
0.36863,-5.2634,-23.25
0.37059,-5.2873,-22.588
0.37255,-5.3083,-21.928
0.37451,-5.3263,-21.273
0.37647,-5.3415,-20.623
0.37843,-5.3538,-19.979
0.38039,-5.3635,-19.342
0.38235,-5.3706,-18.712
0.38431,-5.3751,-18.09
0.38627,-5.3771,-17.477
0.38824,-5.3768,-16.873
0.3902,-5.3742,-16.279
0.39216,-5.3695,-15.696
0.39412,-5.3628,-15.123
0.39608,-5.3541,-14.562
0.39804,-5.3436,-14.012
0.4,-5.3313,-13.475
0.40196,-5.3175,-12.95
0.40392,-5.3022,-12.437
0.40588,-5.2854,-11.937
0.40784,-5.2675,-11.45
0.4098,-5.2483,-10.975
0.41176,-5.2281,-10.514
0.41373,-5.2069,-10.066
0.41569,-5.1849,-9.6302
0.41765,-5.1622,-9.2078
0.41961,-5.1388,-8.7983
0.42157,-5.1148,-8.4016
0.42353,-5.0904,-8.0175
0.42549,-5.0656,-7.6459
0.42745,-5.0406,-7.2866
0.42941,-5.0153,-6.9395
0.43137,-4.9899,-6.6043
0.43333,-4.9645,-6.2807
0.43529,-4.9391,-5.9686
0.43725,-4.9138,-5.6676
0.43922,-4.8886,-5.3776
0.44118,-4.8638,-5.0981
0.44314,-4.8392,-4.8289
0.4451,-4.8149,-4.5698
0.44706,-4.7911,-4.3203
0.44902,-4.7677,-4.0802
0.45098,-4.7448,-3.8491
0.45294,-4.7225,-3.6267
0.4549,-4.7008,-3.4127
0.45686,-4.6798,-3.2067
0.45882,-4.6594,-3.0084
0.46078,-4.6398,-2.8174
0.46275,-4.6209,-2.6334
0.46471,-4.6028,-2.4561
0.46667,-4.5855,-2.2851
0.46863,-4.569,-2.1199
0.47059,-4.5535,-1.9604
0.47255,-4.5388,-1.8062
0.47451,-4.525,-1.6568
0.47647,-4.5122,-1.5119
0.47843,-4.5004,-1.3712
0.48039,-4.4895,-1.2344
0.48235,-4.4796,-1.101
0.48431,-4.4707,-0.97083
0.48627,-4.4629,-0.84339
0.48824,-4.456,-0.71839
0.4902,-4.4502,-0.59547
0.49216,-4.4455,-0.47429
0.49412,-4.4417,-0.3545
0.49608,-4.4391,-0.23576
0.49804,-4.4375,-0.1177


==> data/data_cubic_system2_input1.txt <==
0.0013123,8.1545,-23.857,0.42252,-0.73366,-0.93515
0.0065617,7.5583,-21.678,-4.2144,-0.14885,1.6528
0.0091864,7.6071,-17.083,-3.6168,-0.209,0.032778
0.014436,7.6581,-22.779,-7.0833,-0.29417,1.4619
0.01706,7.2208,-20.378,-6.7275,0.12033,0.092329
0.02231,7.5569,-16.525,-11.939,-0.2726,3.2892
0.024934,7.8835,-18.113,-12.916,-0.6333,3.2671
0.030184,6.9494,-15.123,-14.986,0.22155,3.3574
0.032808,6.5342,-18.57,-14.913,0.59152,2.3059
0.038058,7.1014,-14.602,-18.968,-0.077141,4.4284
0.040682,6.3122,-19.792,-16.252,0.65583,0.76061
0.045932,6.9112,-19.15,-22.763,-0.066323,5.3994
0.048556,7.2704,-22.684,-21.801,-0.49242,3.5179
0.053806,6.5531,-20.842,-25.506,0.080462,5.4234
0.05643,7.1341,-20.324,-23.9,-0.5778,2.9373
0.06168,6.0096,-21.489,-28.567,0.38189,5.8906
0.064304,6.8063,-18.527,-28.598,-0.50205,5.0881
0.069554,6.2706,-18.081,-32.187,-0.15053,7.063
0.072178,6.2428,-17.127,-31.467,-0.21938,5.5638
0.077428,6.2372,-33.917,-36.281,-0.41611,8.878
0.080052,5.8154,-16.837,-32.907,-0.099703,4.7845
0.085302,4.9974,-18.236,-39.684,0.4996,10.189
0.087927,5.4442,-18.94,-36.17,-0.06033,6.0246
0.093176,4.9284,-17.515,-43.216,0.22221,11.84
0.095801,4.9403,-21.037,-39.218,0.090484,7.2655
0.10105,3.2765,-18.271,-41.852,1.5091,8.8237
0.10367,4.1158,-25.812,-39.79,0.54469,6.2657
0.10892,2.7982,-20.133,-45.154,1.6081,10.72
0.11155,3.7666,-20.718,-38.943,0.51096,4.0981
0.1168,2.9428,-18.122,-49.344,1.0749,13.765
0.11942,3.5736,-19.944,-43.858,0.31362,7.9562
0.12467,2.5782,-18.685,-50.688,1.0476,14.23
0.1273,2.9517,-32.081,-41.749,0.54382,5.058
0.13255,1.8835,-21.862,-52.095,1.3533,15.027
0.13517,2.7446,-24.678,-43.51,0.3643,6.2968
0.14042,1.0368,-24.826,-51.985,1.8206,14.565
0.14304,1.9513,-21.737,-43.822,0.78288,6.3406
0.14829,0.84897,-20.165,-53.149,1.645,15.617
0.15092,1.7212,-21.128,-44.185,0.65625,6.6644
0.15617,0.25982,-19.026,-56.054,1.8927,18.62
0.15879,1.5237,-35.285,-46.689,0.52073,9.3262
0.16404,-1.4596,-17.06,-53.199,3.2972,16.028
0.16667,-1.989,-301.71,-37.053,3.7282,-2.1316e-14
0.17192,-1.4544,-21.195,-51.043,3.0066,14.257
0.17454,0.13589,-31.444,-31.395,1.328,-5.2444
0.17979,-2.2391,-22.779,-53.116,3.5363,16.784
0.18241,0.3394,-28.559,-35.858,0.87928,-0.31654
0.18766,-2.7428,-20.839,-46.721,3.8138,10.861
0.19029,-0.071826,-25.078,-31.509,1.0734,-4.1972
0.19554,-3.349,-20.746,-48.334,4.2196,12.92
0.19816,-0.0094487,-24.692,-35.295,0.8182,0.018162
0.20341,-2.8321,-31.954,-39.188,3.5232,4.1594
0.20604,-0.10065,-37.086,-31.559,0.73557,-3.3589
0.21129,-3.7693,-30.317,-49.491,4.2959,14.763
0.21391,-0.10633,-22.004,-26.64,0.58042,-8.0083
0.21916,-3.5839,-21.714,-50.647,3.9549,16.125
0.22178,-0.12388,-22.804,-32.39,0.44398,-2.0852
0.22703,-5.0225,-25.217,-41.765,5.2408,7.3525
0.22966,0.10293,-26.563,-24.769,0.06416,-9.6268
0.23491,-5.601,-23.909,-36.581,5.664,2.1935
0.23753,0.62604,-21.502,-21.449,-0.61611,-12.947
0.24278,-5.0105,-28.101,-31.165,4.9112,-3.265
0.24541,0.76103,-24.615,-23.397,-0.91659,-11.059
0.25066,-4.8605,-20.812,-38.253,4.5884,3.7364
0.25328,0.60839,-22.435,-27.055,-0.94079,-7.4959
0.25853,-6.3108,-24.722,-40.291,5.8532,5.672
0.26115,1.0666,-21.956,-23.248,-1.589,-11.404
0.2664,-6.1565,-27.694,-32.413,5.4996,-2.2963
0.26903,1.3503,-22.72,-23.816,-2.0767,-10.916
0.27428,-5.3896,-27.017,-35.517,4.5196,0.75868
0.2769,1.1996,-19.413,-29.891,-2.1434,-4.8701
0.28215,-6.6356,-23.301,-40.895,5.5401,6.1554
0.28478,1.2428,-19.361,-27.43,-2.4159,-7.2844
0.29003,-7.1089,-21.641,-30.453,5.7776,-4.1768
0.29265,-0.14813,-22.387,-31.66,-1.2636,-2.9101
0.2979,-7.7929,-21.787,-25.308,6.2184,-9.103
0.30052,0.804,-29.176,-27.991,-2.4605,-6.3212
0.30577,-7.4105,-24.128,-29.359,5.5893,-4.7122
0.3084,2.1481,-22.458,-27.043,-4.0517,-6.8877
0.31365,-9.4987,-16.973,-29.131,7.4312,-4.4751
0.31627,0.58618,-29.839,-33.056,-2.735,-0.36799
0.32152,-11.091,-17.549,-32.642,8.7817,-0.37853
0.32415,1.4278,-18.361,-33.544,-3.8161,0.74281
0.3294,-8.6226,-22.959,-14.101,6.0796,-18.226
0.33202,1.7396,-28.209,-36.65,-4.3582,4.5756
0.33727,-8.1443,-19.824,-13.23,5.3783,-18.314
0.3399,0.8578,-25.91,-37.045,-3.6953,5.7773
0.34514,-10.61,-16.997,-11.599,7.6341,-19.099
0.34777,1.3972,-24.847,-38.052,-4.4408,7.6466
0.35302,-10.279,-26.224,-7.3621,7.105,-22.452
0.35564,0.89047,-24.913,-43.374,-4.1276,13.857
0.36089,-10.705,-17.971,4.6945,7.3447,-33.615
0.36352,0.63867,-19.451,-42.888,-4.0587,14.264
0.36877,-9.4204,-29.938,-1.9913,5.8829,-26.047
0.37139,0.85458,-21.405,-45.166,-4.4499,17.417
0.37664,-8.8684,-24.582,3.3625,5.1584,-30.545
0.37927,0.48034,-19.167,-48.084,-4.2474,21.179
0.38451,-10.938,-19.865,20.904,7.0565,-47.263
0.38714,0.38992,-16.092,-46.807,-4.33,20.715
0.39239,-9.9395,-18.495,24.47,5.8811,-50.033
0.39501,0.02089,-18.662,-48.041,-4.1399,22.739
0.40026,-9.3032,-31.951,8.0389,5.0592,-32.818
0.40289,0.46715,-18.397,-50.758,-4.7757,26.242
0.40814,-9.0937,-24.516,7.1196,4.6511,-31.099
0.41076,0.39769,-27.624,-54.336,-4.91,30.632
0.41601,-9.3797,-22.44,28.212,4.7223,-51.342
0.41864,-1.3023,-22.14,-55.559,-3.4306,32.731
0.42388,-8.7721,-27.14,18.055,3.882,-40.241
0.42651,-1.4311,-22.685,-58.688,-3.5404,36.847
0.43176,-9.3302,-25.828,9.1651,4.1901,-30.262
0.43438,-2.1101,-20.987,-51.217,-3.1169,30.525
0.43963,-9.8623,-24.529,25.959,4.457,-45.768
0.44226,-2.78,-17.068,-55.293,-2.7162,35.967
0.44751,-9.6162,-23.438,43.738,3.9358,-62.007
0.45013,-2.9094,-20.095,-60.126,-2.8636,42.435
0.45538,-9.5851,-24.145,44.494,3.6277,-60.922
0.45801,-2.59,-20.64,-61.341,-3.4584,45.601
0.46325,-7.2431,-29.148,47.335,1.0176,-61.584
0.46588,-3.717,-29.142,-60.53,-2.5935,47.087
0.47113,-9.4326,-22.218,39.077,2.9618,-50.792
0.47375,-4.2687,-25.616,-59.695,-2.2762,48.902
0.479,-8.4198,-21.868,43.212,1.7418,-52.051
0.48163,-4.1038,-23.285,-62.295,-2.6321,54.482
0.48688,-8.1367,-28.611,53.553,1.3051,-59.227
0.4895,-5.6878,-23.787,-62.577,-1.1808,58.01
0.49475,-7.1384,-20.351,55.27,0.21957,-57.573
0.49738,-7.7729,-18.727,-55.125,0.84143,53.971
0.50262,-7.7729,-18.727,55.125,0.84674,-56.854
0.50525,-7.1384,-20.351,-55.27,0.22907,52.396
0.5105,-5.6878,-23.787,62.577,-1.1632,-67.7
0.51312,-8.1367,-28.611,-53.553,1.3264,47.335
0.51837,-4.1038,-23.285,62.295,-2.604,-70.625
0.521,-8.4198,-21.868,-43.212,1.773,33.871
0.52625,-4.2687,-25.616,59.695,-2.2397,-70.953
0.52887,-9.4326,-22.218,-39.077,3.0005,26.916
0.53412,-3.717,-29.142,60.53,-2.5514,-74.381
0.53675,-7.2431,-29.148,-47.335,1.0611,32.699
0.54199,-2.59,-20.64,61.341,-3.4131,-77.43
0.54462,-9.5851,-24.145,-44.494,3.6736,27.736
0.54987,-2.9094,-20.095,60.126,-2.8173,-78.11
0.55249,-9.6162,-23.438,-43.738,3.9821,25.192
0.55774,-2.78,-17.068,55.293,-2.6706,-74.865
0.56037,-9.8623,-24.529,-25.959,4.5021,5.9194
0.56562,-2.1101,-20.987,51.217,-3.0732,-72.114
0.56824,-9.3302,-25.828,-9.1651,4.2329,-12.125
0.57349,-1.4311,-22.685,58.688,-3.4994,-80.703
0.57612,-8.7721,-27.14,-18.055,3.9221,-4.2962
0.58136,-1.3023,-22.14,55.559,-3.3926,-78.539
0.58399,-9.3797,-22.44,-28.212,4.7593,4.9353
0.58924,0.39769,-27.624,54.336,-4.8749,-78.178
0.59186,-9.0937,-24.516,-7.1196,4.6853,-16.996
0.59711,0.46715,-18.397,50.758,-4.7432,-75.405
0.59974,-9.3032,-31.951,-8.0389,5.091,-16.871
0.60499,0.02089,-18.662,48.041,-4.1094,-73.473
0.60761,-9.9395,-18.495,-24.47,5.911,-1.225
0.61286,0.38992,-16.092,46.807,-4.3008,-73.032
0.61549,-10.938,-19.865,-20.904,7.0853,-5.5908
0.62073,0.48034,-19.167,48.084,-4.2189,-75.127
0.62336,-8.8684,-24.582,-3.3625,5.187,-23.961
0.62861,0.85458,-21.405,45.166,-4.4211,-73.06
0.63123,-9.4204,-29.938,1.9913,5.912,-30.175
0.63648,0.63867,-19.451,42.888,-4.0289,-71.66
0.63911,-10.705,-17.971,-4.6945,7.375,-24.374
0.64436,0.89047,-24.913,43.374,-4.0962,-73.039
0.64698,-10.279,-26.224,7.3621,7.1371,-37.325
0.65223,1.3972,-24.847,38.052,-4.4073,-68.604
0.65486,-10.61,-16.997,11.599,7.6683,-42.441
0.6601,0.8578,-25.91,37.045,-3.6597,-68.452
0.66273,-8.1443,-19.824,13.23,5.4146,-44.91
0.66798,1.7396,-28.209,36.65,-4.3206,-68.852
0.6706,-8.6226,-22.959,14.101,6.1178,-46.55
0.67585,1.4278,-18.361,33.544,-3.7767,-66.456
0.67848,-11.091,-17.549,32.642,8.8215,-65.769
0.68373,0.58618,-29.839,33.056,-2.6944,-66.573
0.68635,-9.4987,-16.973,29.131,7.472,-62.824
0.6916,2.1481,-22.458,27.043,-4.0105,-61.045
0.69423,-7.4105,-24.128,29.359,5.6305,-63.496
0.69948,0.804,-29.176,27.991,-2.4195,-62.354
0.7021,-7.7929,-21.787,25.308,6.2593,-59.764
0.70735,-0.14813,-22.387,31.66,-1.2233,-66.262
0.70997,-7.1089,-21.641,30.453,5.8175,-65.109
0.71522,1.2428,-19.361,27.43,-2.377,-62.159
0.71785,-6.6356,-23.301,40.895,5.5785,-75.644
0.7231,1.1996,-19.413,29.891,-2.1063,-64.652
0.72572,-5.3896,-27.017,35.517,4.5561,-70.272
0.73097,1.3503,-22.72,23.816,-2.0417,-58.537
0.7336,-6.1565,-27.694,32.413,5.5338,-67.11
0.73885,1.0666,-21.956,23.248,-1.5564,-57.884
0.74147,-6.3108,-24.722,40.291,5.8851,-74.894
0.74672,0.60839,-22.435,27.055,-0.91043,-61.588
0.74934,-4.8605,-20.812,38.253,4.6181,-72.754
0.75459,0.76103,-24.615,23.397,-0.88829,-57.84
0.75722,-5.0105,-28.101,31.165,4.9389,-65.585
0.76247,0.62604,-21.502,21.449,-0.58944,-55.839
0.76509,-5.601,-23.909,36.581,5.6903,-70.968
0.77034,0.10293,-26.563,24.769,0.089823,-59.171
0.77297,-5.0225,-25.217,41.765,5.2663,-76.189
0.77822,-0.12388,-22.804,32.39,0.46943,-66.888
0.78084,-3.5839,-21.714,50.647,3.9805,-85.196
0.78609,-0.10633,-22.004,26.64,0.60659,-61.327
0.78871,-3.7693,-30.317,49.491,4.3225,-84.262
0.79396,-0.10065,-37.086,31.559,0.76347,-66.531
0.79659,-2.8321,-31.954,39.188,3.5519,-74.275
0.80184,-0.0094487,-24.692,35.295,0.84887,-70.64
0.80446,-3.349,-20.746,48.334,4.2515,-83.819
0.80971,-0.071826,-25.078,31.509,1.1078,-67.292
0.81234,-2.7428,-20.839,46.721,3.8496,-82.659
0.81759,0.3394,-28.559,35.858,0.91811,-72.111
0.82021,-2.2391,-22.779,53.116,3.5767,-89.526
0.82546,0.13589,-31.444,31.395,1.3717,-68.108
0.82808,-1.4544,-21.195,51.043,3.0521,-87.898
0.83333,-1.989,-301.71,37.053,3.777,-74.166
0.83596,-1.4596,-17.06,53.199,3.3477,-90.422
0.84121,1.5237,-35.285,46.689,0.5744,-84.09
0.84383,0.25982,-19.026,56.054,1.9479,-93.518
0.84908,1.7212,-21.128,44.185,0.71419,-81.713
0.85171,0.84897,-20.165,53.149,1.7042,-90.677
0.85696,1.9513,-21.737,43.822,0.84425,-81.276
0.85958,1.0368,-24.826,51.985,1.8829,-89.363
0.86483,2.7446,-24.678,43.51,0.42808,-80.654
0.86745,1.8835,-21.862,52.095,1.4176,-89.08
0.8727,2.9517,-32.081,41.749,0.60893,-78.327
0.87533,2.5782,-18.685,50.688,1.1129,-87.018
0.88058,3.5736,-19.944,43.858,0.37894,-79.603
0.8832,2.9428,-18.122,49.344,1.1401,-84.751
0.88845,3.7666,-20.718,38.943,0.57545,-73.586
0.89108,2.7982,-20.133,45.154,1.6721,-79.371
0.89633,4.1158,-25.812,39.79,0.60742,-73.07
0.89895,3.2765,-18.271,41.852,1.5711,-74.621
0.9042,4.9403,-21.037,39.218,0.15063,-70.886
0.90682,4.9284,-17.515,43.216,0.28133,-74.294
0.91207,5.4442,-18.94,36.17,-0.0034531,-65.994
0.9147,4.9974,-18.236,39.684,0.55525,-68.844
0.91995,5.8154,-16.837,32.907,-0.046669,-60.673
0.92257,6.2372,-33.917,36.281,-0.36447,-63.317
0.92782,6.2428,-17.127,31.467,-0.17065,-56.983
0.93045,6.2706,-18.081,32.187,-0.10333,-56.914
0.9357,6.8063,-18.527,28.598,-0.45799,-51.693
0.93832,6.0096,-21.489,28.567,0.42432,-50.821
0.94357,7.1341,-20.324,23.9,-0.53871,-44.424
0.94619,6.5531,-20.842,25.506,0.11785,-45.145
0.95144,7.2704,-22.684,21.801,-0.45852,-39.626
0.95407,6.9112,-19.15,22.763,-0.034185,-39.663
0.95932,6.3122,-19.792,16.252,0.68438,-31.268
0.96194,7.1014,-14.602,18.968,-0.050404,-33.027
0.96719,6.5342,-18.57,14.913,0.61459,-27.031
0.96982,6.9494,-15.123,14.986,0.24277,-26.121
0.97507,7.8835,-18.113,12.916,-0.61581,-22.066
0.97769,7.5569,-16.525,11.939,-0.25698,-20.086
0.98294,7.2208,-20.378,6.7275,0.13218,-12.856
0.98556,7.6581,-22.779,7.0833,-0.28421,-12.197
0.99081,7.6071,-17.083,3.6168,-0.20283,-6.6898
0.99344,7.5583,-21.678,4.2144,-0.14457,-6.2641
0.99869,8.1545,-23.857,-0.42252,-0.73318,0.42252


==> data/data_cubic_system2_input2.txt <==
0.0013123,7.8821,-13.354,-1.0338,-0.46124,0.52112
0.0065617,7.8843,-13.661,-2.8934,-0.47479,0.33179
0.0091864,7.8735,-13.035,-4.5149,-0.47541,0.93093
0.014436,7.7991,-12.842,-6.5149,-0.43518,0.8935
0.01706,7.8095,-13.383,-8.3753,-0.46837,1.7401
0.02231,7.8186,-12.353,-10.235,-0.53431,1.5853
0.024934,7.6666,-12.761,-11.261,-0.41634,1.6126
0.030184,7.5726,-13.272,-13.52,-0.40166,1.892
0.032808,7.5741,-12.735,-14.633,-0.44838,2.0266
0.038058,7.4744,-12.565,-16.646,-0.45017,2.1066
0.040682,7.4054,-12.961,-17.766,-0.43732,2.2748
0.045932,7.2329,-13.451,-19.717,-0.38801,2.3526
0.048556,7.2501,-12.935,-21.38,-0.47213,3.0968
0.053806,7.0323,-12.895,-23.221,-0.39875,3.1375
0.05643,6.9251,-12.684,-24.374,-0.36887,3.4114
0.06168,6.8818,-13.287,-26.721,-0.49026,4.0444
0.064304,6.7217,-13.512,-27.171,-0.41745,3.6613
0.069554,6.5682,-12.258,-29.211,-0.44811,4.0877
0.072178,6.3991,-13.368,-30.255,-0.37575,4.3515
0.077428,6.18,-13.135,-31.826,-0.35886,4.4224
0.080052,6.035,-12.83,-33.395,-0.31924,5.2724
0.085302,5.9457,-13.024,-34.549,-0.44873,5.0544
0.087927,5.6972,-12.486,-35.485,-0.31336,5.3394
0.093176,5.5302,-12.903,-37.394,-0.37957,6.0182
0.095801,5.2295,-13.016,-37.98,-0.19872,6.0274
0.10105,5.0052,-13.158,-39.82,-0.21959,6.7922
0.10367,4.9691,-13.273,-39.953,-0.30863,6.4285
0.10892,4.6198,-13.224,-41.888,-0.21353,7.4543
0.11155,4.4334,-13.364,-41.556,-0.1559,6.7105
0.1168,4.1131,-13.515,-43.457,-0.095355,7.8778
0.11942,3.9315,-13.497,-44.225,-0.044297,8.3231
0.12467,3.7284,-13.099,-44.254,-0.10261,7.7966
0.1273,3.43,-13.9,-45.152,0.065473,8.4611
0.13255,3.1187,-13.58,-44.826,0.11807,7.7583
0.13517,3.1308,-13.166,-45.693,-0.021913,8.4799
0.14042,2.7516,-13.032,-45.78,0.10573,8.3608
0.14304,2.7092,-13.452,-46.211,0.02492,8.7292
0.14829,2.2862,-13.885,-46.999,0.20774,9.4677
0.15092,2.1501,-13.675,-46.26,0.22738,8.7398
0.15617,1.8747,-13.098,-46.515,0.27783,9.0799
0.15879,1.6153,-13.963,-45.876,0.42913,8.5133
0.16404,1.3867,-13.278,-46.337,0.45098,9.1671
0.16667,1.2261,-13.292,-46.529,0.513,9.4763
0.17192,0.91785,-14.348,-45.793,0.63438,9.008
0.17454,0.91292,-14.054,-43.808,0.55093,7.1687
0.17979,0.84027,-14.265,-45.621,0.45687,9.289
0.18241,0.6845,-13.744,-43.627,0.53417,7.4531
0.18766,0.42771,-14.021,-44.676,0.64332,8.8159
0.19029,0.23115,-13.988,-44.013,0.77044,8.3066
0.19554,0.058908,-14.144,-44.338,0.81173,8.9244
0.19816,0.20108,-13.967,-44.182,0.60767,8.9051
0.20341,-0.06153,-14.08,-44.35,0.75264,9.3217
0.20604,-0.094013,-14.432,-42.292,0.72893,7.3743
0.21129,-0.23316,-13.795,-42.317,0.7598,7.5892
0.21391,-0.28791,-13.726,-43.396,0.762,8.7481
0.21916,-0.30094,-14.201,-41.827,0.67199,7.3051
0.22178,-0.62151,-13.976,-42.078,0.94161,7.6024
0.22703,-0.6703,-14.193,-42.472,0.88862,8.0601
0.22966,-0.76268,-14.61,-40.819,0.92976,6.4239
0.23491,-0.77428,-14.576,-41.618,0.83733,7.2301
0.23753,-0.94837,-13.736,-41.53,0.9583,7.1343
0.24278,-1.0785,-14.985,-41.114,0.97925,6.6833
0.24541,-1.0956,-14.263,-41.374,0.94,6.9185
0.25066,-1.2401,-14.76,-40.637,0.96809,6.1207
0.25328,-1.2184,-14.827,-41.277,0.88596,6.7262
0.25853,-1.3583,-14.618,-42.594,0.9007,7.9746
0.26115,-1.2554,-14.462,-41.7,0.73292,7.0479
0.2664,-1.5259,-14.863,-40.81,0.86898,6.1007
0.26903,-1.843,-14.787,-41.351,1.1166,6.6188
0.27428,-1.8763,-14.634,-41.978,1.0063,7.2195
0.2769,-1.9671,-14.527,-42.657,1.0232,7.8955
0.28215,-2.236,-15.246,-41.927,1.1405,7.1868
0.28478,-2.3076,-14.454,-40.844,1.1345,6.1291
0.29003,-2.1313,-14.892,-42.445,0.79996,7.815
0.29265,-2.5936,-14.819,-42.619,1.1819,8.049
0.2979,-2.9649,-14.831,-40.491,1.3904,6.0797
0.30052,-2.7996,-14.807,-41.816,1.143,7.5039
0.30577,-2.824,-16.244,-41.881,1.0028,7.8101
0.3084,-3.2844,-15.041,-40.948,1.3808,7.0181
0.31365,-3.1933,-15.953,-41.665,1.1258,8.0589
0.31627,-3.3288,-14.777,-39.09,1.18,5.6658
0.32152,-3.6689,-14.877,-40.435,1.3596,7.4137
0.32415,-3.5822,-15.716,-40.039,1.1939,7.2381
0.3294,-3.9351,-14.529,-40.761,1.392,8.434
0.33202,-3.765,-15.299,-38.429,1.1463,6.3543
0.33727,-3.8406,-15.929,-38.69,1.0747,7.1456
0.3399,-4.1114,-15.177,-38.822,1.2739,7.554
0.34514,-4.5413,-15.552,-36.472,1.565,5.7744
0.34777,-4.3201,-15.476,-38.736,1.2766,8.33
0.35302,-4.7984,-16.411,-38.016,1.6245,8.2016
0.35564,-4.5132,-16.391,-37.936,1.276,8.4199
0.36089,-5.105,-15.788,-36.957,1.7449,8.0371
0.36352,-4.8036,-15.981,-34.572,1.3835,5.9477
0.36877,-4.938,-16.207,-35.001,1.4005,6.963
0.37139,-5.2034,-15.369,-35.51,1.6081,7.7608
0.37664,-5.2785,-15.867,-33.421,1.5686,6.238
0.37927,-5.4004,-16.379,-32.886,1.6333,5.9808
0.38451,-5.2054,-15.639,-34.607,1.3234,8.2476
0.38714,-5.7327,-15.71,-31.332,1.7927,5.2405
0.39239,-5.7524,-16.023,-30.566,1.694,5.0031
0.39501,-5.568,-16.18,-31.899,1.449,6.5975
0.40026,-5.8708,-16.608,-30.404,1.6269,5.6252
0.40289,-5.7451,-15.815,-29.707,1.4366,5.1916
0.40814,-6.0576,-16.028,-29.364,1.615,5.3843
0.41076,-6.0596,-16.079,-29.118,1.5473,5.4137
0.41601,-6.6011,-16.032,-30.253,1.9437,7.1231
0.41864,-6.4883,-15.879,-30.206,1.7553,7.378
0.42388,-6.3904,-15.666,-28.992,1.5004,6.8063
0.42651,-6.8621,-16.031,-29.675,1.8906,7.8336
0.43176,-7.1245,-16.663,-26.94,1.9843,5.8436
0.43438,-7.1781,-16.361,-29.477,1.9511,8.7849
0.43963,-7.2484,-16.625,-28.337,1.8431,8.5284
0.44226,-7.2645,-16.34,-26.055,1.7683,6.7285
0.44751,-7.9947,-16.51,-24.374,2.3144,6.1049
0.45013,-8.1457,-16.071,-26.158,2.3727,8.4667
0.45538,-8.0347,-16.599,-25.432,2.0772,9.0043
0.45801,-8.4949,-15.965,-24.956,2.4465,9.2156
0.46325,-8.2289,-16.276,-22.072,2.0034,7.8238
0.46588,-9.5085,-16.727,-18.838,3.1979,5.3949
0.47113,-8.8553,-16.207,-14.656,2.3845,2.9415
0.47375,-9.3506,-16.33,-14.806,2.8057,4.0132
0.479,-9.4168,-16.704,-14.56,2.7388,5.7202
0.48163,-9.4979,-17.171,-9.4403,2.762,1.6273
0.48688,-9.5672,-16.561,-8.2024,2.7356,2.529
0.4895,-10.105,-17.282,-8.1956,3.236,3.6282
0.49475,-10.119,-16.461,-1.4161,3.1998,-0.88706
0.49738,-10.053,-16.963,-4.7797,3.1219,3.6256
0.50262,-10.053,-16.963,4.7797,3.1272,-6.5092
0.50525,-10.119,-16.461,1.4161,3.2093,-4.2904
0.5105,-10.105,-17.282,8.1956,3.2535,-13.319
0.51312,-9.5672,-16.561,8.2024,2.7569,-14.42
0.51837,-9.4979,-17.171,9.4403,2.7902,-17.771
0.521,-9.4168,-16.704,14.56,2.77,-23.901
0.52625,-9.3506,-16.33,14.806,2.8422,-26.064
0.52887,-8.8553,-16.207,14.656,2.4232,-26.817
0.53412,-9.5085,-16.727,18.838,3.2401,-32.689
0.53675,-8.2289,-16.276,22.072,2.0469,-36.709
0.54199,-8.4949,-15.965,24.956,2.4919,-41.045
0.54462,-8.0347,-16.599,25.432,2.1231,-42.19
0.54987,-8.1457,-16.071,26.158,2.4191,-44.142
0.55249,-7.9947,-16.51,24.374,2.3606,-42.92
0.55774,-7.2645,-16.34,26.055,1.8139,-45.626
0.56037,-7.2484,-16.625,28.337,1.8882,-48.377
0.56562,-7.1781,-16.361,29.477,1.9948,-50.374
0.56824,-7.1245,-16.663,26.94,2.0272,-48.23
0.57349,-6.8621,-16.031,29.675,1.9316,-51.69
0.57612,-6.3904,-15.666,28.992,1.5404,-51.343
0.58136,-6.4883,-15.879,30.206,1.7933,-53.186
0.58399,-6.6011,-16.032,30.253,1.9807,-53.529
0.58924,-6.0596,-16.079,29.118,1.5824,-52.96
0.59186,-6.0576,-16.028,29.364,1.6492,-53.479
0.59711,-5.7451,-15.815,29.707,1.4691,-54.355
0.59974,-5.8708,-16.608,30.404,1.6586,-55.314
0.60499,-5.568,-16.18,31.899,1.4794,-57.331
0.60761,-5.7524,-16.023,30.566,1.7239,-56.261
0.61286,-5.7327,-15.71,31.332,1.8218,-57.557
0.61549,-5.2054,-15.639,34.607,1.3523,-61.101
0.62073,-5.4004,-16.379,32.886,1.6618,-59.929
0.62336,-5.2785,-15.867,33.421,1.5971,-60.744
0.62861,-5.2034,-15.369,35.51,1.6369,-63.404
0.63123,-4.938,-16.207,35.001,1.4296,-63.185
0.63648,-4.8036,-15.981,34.572,1.4133,-63.344
0.63911,-5.105,-15.788,36.957,1.7752,-66.026
0.64436,-4.5132,-16.391,37.936,1.3075,-67.601
0.64698,-4.7984,-16.411,38.016,1.6566,-67.978
0.65223,-4.3201,-15.476,38.736,1.31,-69.288
0.65486,-4.5413,-15.552,36.472,1.5992,-67.314
0.6601,-4.1114,-15.177,38.822,1.3095,-70.228
0.66273,-3.8406,-15.929,38.69,1.111,-70.369
0.66798,-3.765,-15.299,38.429,1.184,-70.631
0.6706,-3.9351,-14.529,40.761,1.4303,-73.21
0.67585,-3.5822,-15.716,40.039,1.2333,-72.951
0.67848,-3.6689,-14.877,40.435,1.3995,-73.561
0.68373,-3.3288,-14.777,39.09,1.2206,-72.607
0.68635,-3.1933,-15.953,41.665,1.1666,-75.358
0.6916,-3.2844,-15.041,40.948,1.422,-74.951
0.69423,-2.824,-16.244,41.881,1.044,-76.018
0.69948,-2.7996,-14.807,41.816,1.1841,-76.179
0.7021,-2.9649,-14.831,40.491,1.4313,-74.947
0.70735,-2.5936,-14.819,42.619,1.2222,-77.221
0.70997,-2.1313,-14.892,42.445,0.83987,-77.101
0.71522,-2.3076,-14.454,40.844,1.1734,-75.572
0.71785,-2.236,-15.246,41.927,1.1789,-76.676
0.7231,-1.9671,-14.527,42.657,1.0604,-77.418
0.72572,-1.8763,-14.634,41.978,1.0428,-76.733
0.73097,-1.843,-14.787,41.351,1.1515,-76.072
0.7336,-1.5259,-14.863,40.81,0.90317,-75.507
0.73885,-1.2554,-14.462,41.7,0.76556,-76.336
0.74147,-1.3583,-14.618,42.594,0.93257,-77.196
0.74672,-1.2184,-14.827,41.277,0.91632,-75.81
0.74934,-1.2401,-14.76,40.637,0.99773,-75.138
0.75459,-1.0956,-14.263,41.374,0.9683,-75.817
0.75722,-1.0785,-14.985,41.114,1.0069,-75.533
0.76247,-0.94837,-13.736,41.53,0.98497,-75.921
0.76509,-0.77428,-14.576,41.618,0.86359,-76.004
0.77034,-0.76268,-14.61,40.819,0.95543,-75.222
0.77297,-0.6703,-14.193,42.472,0.91411,-76.897
0.77822,-0.62151,-13.976,42.078,0.96706,-76.575
0.78084,-0.30094,-14.201,41.827,0.69756,-76.377
0.78609,-0.28791,-13.726,43.396,0.78817,-78.083
0.78871,-0.23316,-13.795,42.317,0.78642,-77.088
0.79396,-0.094013,-14.432,42.292,0.75683,-77.264
0.79659,-0.06153,-14.08,44.35,0.78135,-79.438
0.80184,0.20108,-13.967,44.182,0.63834,-79.527
0.80446,0.058908,-14.144,44.338,0.84354,-79.823
0.80971,0.23115,-13.988,44.013,0.80481,-79.796
0.81234,0.42771,-14.021,44.676,0.67911,-80.614
0.81759,0.6845,-13.744,43.627,0.573,-79.881
0.82021,0.84027,-14.265,45.621,0.49731,-82.031
0.82546,0.91292,-14.054,43.808,0.5947,-80.521
0.82808,0.91785,-14.348,45.793,0.67984,-82.649
0.83333,1.2261,-13.292,46.529,0.56184,-83.642
0.83596,1.3867,-13.278,46.337,0.50147,-83.561
0.84121,1.6153,-13.963,45.876,0.4828,-83.277
0.84383,1.8747,-13.098,46.515,0.333,-83.978
0.84908,2.1501,-13.675,46.26,0.28532,-83.789
0.85171,2.2862,-13.885,46.999,0.26692,-84.527
0.85696,2.7092,-13.452,46.211,0.08629,-83.665
0.85958,2.7516,-13.032,45.78,0.16803,-83.158
0.86483,3.1308,-13.166,45.693,0.041875,-82.837
0.86745,3.1187,-13.58,44.826,0.18242,-81.811
0.8727,3.43,-13.9,45.152,0.13058,-81.73
0.87533,3.7284,-13.099,44.254,-0.037314,-80.584
0.88058,3.9315,-13.497,44.225,0.021023,-79.97
0.8832,4.1131,-13.515,43.457,-0.030198,-78.864
0.88845,4.4334,-13.364,41.556,-0.091409,-76.199
0.89108,4.6198,-13.224,41.888,-0.14952,-76.105
0.89633,4.9691,-13.273,39.953,-0.2459,-73.233
0.89895,5.0052,-13.158,39.82,-0.15763,-72.589
0.9042,5.2295,-13.016,37.98,-0.13857,-69.648
0.90682,5.5302,-12.903,37.394,-0.32044,-68.472
0.91207,5.6972,-12.486,35.485,-0.25648,-65.308
0.9147,5.9457,-13.024,34.549,-0.39308,-63.709
0.91995,6.035,-12.83,33.395,-0.2662,-61.16
0.92257,6.18,-13.135,31.826,-0.30721,-58.862
0.92782,6.3991,-13.368,30.255,-0.32702,-55.771
0.93045,6.5682,-12.258,29.211,-0.40091,-53.938
0.9357,6.7217,-13.512,27.171,-0.37339,-50.266
0.93832,6.8818,-13.287,26.721,-0.44783,-48.975
0.94357,6.9251,-12.684,24.374,-0.32978,-44.899
0.94619,7.0323,-12.895,23.221,-0.36137,-42.859
0.95144,7.2501,-12.935,21.38,-0.43823,-39.205
0.95407,7.2329,-13.451,19.717,-0.35587,-36.617
0.95932,7.4054,-12.961,17.766,-0.40877,-32.783
0.96194,7.4744,-12.565,16.646,-0.42344,-30.705
0.96719,7.5741,-12.735,14.633,-0.42531,-26.752
0.96982,7.5726,-13.272,13.52,-0.38044,-24.656
0.97507,7.6666,-12.761,11.261,-0.39884,-20.411
0.97769,7.8186,-12.353,10.235,-0.51869,-18.383
0.98294,7.8095,-13.383,8.3753,-0.45652,-14.504
0.98556,7.7991,-12.842,6.5149,-0.42522,-11.628
0.99081,7.8735,-13.035,4.5149,-0.46923,-7.5879
0.99344,7.8843,-13.661,2.8934,-0.47051,-4.9431
0.99869,7.8821,-13.354,1.0338,-0.46076,-1.0338


==> data/data_cubic_system2_input3.txt <==
0.0013123,7.3573,-6.2807,-0.083247,0.063571,-0.42939
0.0065617,7.2973,-6.1126,-3.0213,0.1122,0.45968
0.0091864,7.3876,-5.2677,-4.0867,0.010453,0.50275
0.014436,7.3676,-5.3495,-6.8231,-0.0036671,1.2017
0.01706,7.4229,-5.6571,-8.1092,-0.081744,1.4741
0.02231,7.291,-5.1863,-8.9884,-0.0067118,0.33892
0.024934,7.2025,-5.7938,-9.2838,0.047686,-0.36496
0.030184,7.039,-5.9705,-12.1,0.13189,0.47158
0.032808,7.1945,-5.2471,-12.356,-0.068796,-0.25052
0.038058,6.9673,-5.2916,-14.572,0.057005,0.032746
0.040682,7.277,-5.7247,-14.941,-0.30895,-0.55042
0.045932,6.7374,-5.3271,-15.806,0.10743,-1.5578
0.048556,6.6564,-4.5227,-17.567,0.12158,-0.71652
0.053806,6.7026,-5.9657,-19.861,-0.068968,-0.22195
0.05643,6.4799,-6.4946,-21.806,0.076402,0.84379
0.06168,6.4211,-5.422,-23.312,-0.029546,0.63546
0.064304,6.3322,-6.9003,-22.711,-0.027982,-0.79865
0.069554,6.1438,-5.4293,-24.93,-0.023754,-0.19327
0.072178,5.9799,-6.3782,-25.969,0.043437,0.066117
0.077428,5.6658,-5.9305,-26.594,0.15531,-0.8098
0.080052,5.7872,-6.519,-27.106,-0.071438,-1.0164
0.085302,5.5171,-6.2267,-27.871,-0.020158,-1.6229
0.087927,5.692,-6.4617,-29.392,-0.30818,-0.75416
0.093176,5.3637,-6.6195,-30.068,-0.21314,-1.3073
0.095801,5.1015,-5.5702,-31.334,-0.070727,-0.61864
0.10105,4.7423,-6.7951,-33.875,0.043335,0.84659
0.10367,4.7496,-6.4391,-33.488,-0.089059,-0.03694
0.10892,4.3714,-6.2172,-34.417,0.034932,-0.016688
0.11155,4.4247,-5.9004,-35.031,-0.14722,0.18556
0.1168,4.0737,-6.484,-36.113,-0.055986,0.5337
0.11942,4.0666,-6.2253,-36.855,-0.1794,0.9523
0.12467,3.7535,-6.213,-34.012,-0.12769,-2.4455
0.1273,3.3258,-6.1936,-38.754,0.16969,2.063
0.13255,3.3544,-6.8862,-37.334,-0.11759,0.26641
0.13517,2.9993,-7.1657,-37.196,0.10961,-0.016834
0.14042,2.8365,-6.5702,-36.692,0.02087,-0.72769
0.14304,2.9333,-6.1219,-36.981,-0.19919,-0.50049
0.14829,2.6671,-7.1418,-38.321,-0.17311,0.78929
0.15092,2.4121,-6.3073,-37.227,-0.034643,-0.2933
0.15617,2.2516,-7.4245,-37.478,-0.099086,0.043026
0.15879,1.8347,-6.3052,-39.074,0.20974,1.7111
0.16404,2.0086,-7.3114,-36.548,-0.17099,-0.62171
0.16667,1.9126,-7.0817,-37.876,-0.17342,0.82295
0.17192,1.7852,-6.8306,-37.841,-0.23294,1.0561
0.17454,1.2326,-7.8224,-34.899,0.23125,-1.7404
0.17979,1.513,-7.3378,-38.977,-0.21588,2.6447
0.18241,1.024,-7.0067,-36.614,0.19471,0.43945
0.18766,1.1839,-7.3154,-36.507,-0.11283,0.64735
0.19029,0.89212,-7.5054,-34.865,0.10948,-0.84127
0.19554,0.70999,-9.1422,-38.519,0.16066,3.1049
0.19816,0.84493,-7.4164,-36.792,-0.036179,1.5147
0.20341,0.89073,-6.8772,-34.892,-0.19961,-0.13673
0.20604,0.64591,-7.8307,-35.001,-0.01099,0.083322
0.21129,0.40336,-8.1235,-36.36,0.12328,1.6327
0.21391,0.63978,-7.425,-33.065,-0.16568,-1.5832
0.21916,0.58986,-7.9921,-35.894,-0.21882,1.3714
0.22178,0.30931,-8.256,-32.453,0.01079,-2.0221
0.22703,0.11775,-7.9548,-31.811,0.10057,-2.6011
0.22966,0.27254,-7.339,-33.905,-0.10545,-0.4907
0.23491,-0.06433,-8.5021,-37.397,0.12738,3.009
0.23753,-0.3024,-8.1363,-35.228,0.31233,0.83208
0.24278,-0.083401,-8.2434,-36.532,-0.015858,2.1014
0.24541,-0.3769,-8.0647,-36.474,0.22134,2.0186
0.25066,0.043431,-7.608,-34.568,-0.31548,0.051173
0.25328,-0.80256,-7.4386,-35.901,0.47016,1.3502
0.25853,-0.01336,-8.5304,-34.536,-0.44422,-0.082941
0.26115,-0.85808,-9.1681,-32.683,0.33561,-1.9693
0.2664,-0.36821,-8.1592,-33.977,-0.2887,-0.73299
0.26903,-0.68342,-8.2828,-35.123,-0.043022,0.39099
0.27428,-0.52783,-8.5465,-33.566,-0.34212,-1.1929
0.2769,-0.9909,-8.8309,-34.978,0.047063,0.21631
0.28215,-1.5061,-8.5296,-34.09,0.41061,-0.64953
0.28478,-1.604,-9.1249,-34.111,0.43084,-0.60394
0.29003,-1.0244,-7.8922,-33.857,-0.30698,-0.7731
0.29265,-1.5366,-9.2149,-33.361,0.12488,-1.2092
0.2979,-1.3334,-8.8957,-34.596,-0.24107,0.18469
0.30052,-1.5898,-9.136,-33.753,-0.066695,-0.55838
0.30577,-1.7538,-9.7459,-35.258,-0.06739,1.1868
0.3084,-2.4001,-9.461,-32.302,0.49659,-1.6282
0.31365,-2.2164,-9.268,-34.01,0.14887,0.40361
0.31627,-2.4193,-9.2882,-33.44,0.27048,0.016124
0.32152,-2.4518,-9.3055,-33.558,0.14244,0.53714
0.32415,-1.9107,-9.2652,-31.287,-0.47763,-1.514
0.3294,-2.1815,-8.6522,-31.789,-0.36155,-0.5379
0.33202,-2.653,-10.094,-32.839,0.03428,0.76446
0.33727,-2.7458,-9.8512,-31.071,-0.020183,-0.47297
0.3399,-2.6635,-9.6961,-32.139,-0.17401,0.87122
0.34514,-3.1007,-9.7668,-30.431,0.12441,-0.26674
0.34777,-2.7345,-9.5386,-30.001,-0.3091,-0.40487
0.35302,-3.1229,-10.273,-30.518,-0.051003,0.70382
0.35564,-3.1945,-10.159,-31.098,-0.04271,1.5818
0.36089,-3.0476,-10.404,-26.751,-0.31249,-2.1694
0.36352,-3.2607,-9.5019,-28.393,-0.15935,-0.2313
0.36877,-3.1358,-10.21,-30.841,-0.40169,2.8027
0.37139,-3.9805,-10.024,-25.09,0.38513,-2.66
0.37664,-4.1303,-10.357,-27.233,0.42036,0.049945
0.37927,-3.5801,-10.158,-26.15,-0.18699,-0.75448
0.38451,-4.2966,-9.7904,-27.931,0.41462,1.5715
0.38714,-4.1388,-9.3544,-23.713,0.19875,-2.3782
0.39239,-3.8986,-9.9738,-24.438,-0.15976,-1.1258
0.39501,-3.9994,-10.264,-24.513,-0.11956,-0.78852
0.40026,-4.0402,-9.2632,-22.819,-0.20367,-1.9595
0.40289,-4.0294,-10.693,-26.464,-0.27913,1.9483
0.40814,-4.5332,-10.874,-24.542,0.090626,0.56202
0.41076,-4.436,-9.4054,-24.943,-0.076292,1.2391
0.41601,-4.5302,-11.002,-25.102,-0.12719,1.9725
0.41864,-4.7531,-9.4119,-21.969,0.020143,-0.85844
0.42388,-5.2228,-10.236,-22.108,0.33274,-0.077683
0.42651,-5.0086,-10.394,-23.609,0.037069,1.768
0.43176,-5.7643,-10.38,-18.94,0.62418,-2.1566
0.43438,-5.2841,-10.18,-20.731,0.057044,0.038787
0.43963,-5.5387,-10.385,-20.552,0.13349,0.74242
0.44226,-5.59,-10.165,-20.342,0.093826,1.0153
0.44751,-5.5092,-10.583,-16.293,-0.17113,-1.976
0.45013,-6.1504,-12.093,-17.428,0.37745,-0.26279
0.45538,-5.3734,-10.68,-15.469,-0.584,-0.95934
0.45801,-6.2861,-10.441,-15.97,0.23763,0.22953
0.46325,-5.9171,-11.096,-16.576,-0.30844,2.3279
0.46588,-6.9311,-10.794,-13.969,0.62057,0.52544
0.47113,-6.2728,-11.186,-9.7535,-0.19808,-1.961
0.47375,-6.4378,-10.97,-14.045,-0.10711,3.2526
0.479,-6.3079,-10.544,-9.1931,-0.3701,0.35348
0.48163,-6.8339,-11.563,-6.8885,0.098006,-0.92452
0.48688,-6.8672,-10.195,-1.717,0.035609,-3.9564
0.4895,-6.3097,-10.887,-6.1446,-0.55884,1.5772
0.49475,-6.9661,-10.988,-2.3393,0.047342,0.03617
0.49738,-7.1437,-10.964,-2.1617,0.21221,1.0077
0.50262,-7.1437,-10.964,2.1617,0.21752,-3.8912
0.50525,-6.9661,-10.988,2.3393,0.056835,-5.2136
0.5105,-6.3097,-10.887,6.1446,-0.54132,-11.268
0.51312,-6.8672,-10.195,1.717,0.056897,-7.9351
0.51837,-6.8339,-11.563,6.8885,0.12616,-15.219
0.521,-6.3079,-10.544,9.1931,-0.33889,-18.534
0.52625,-6.4378,-10.97,14.045,-0.070633,-25.303
0.52887,-6.2728,-11.186,9.7535,-0.15941,-21.915
0.53412,-6.9311,-10.794,13.969,0.66274,-27.82
0.53675,-5.9171,-11.096,16.576,-0.26494,-31.213
0.54199,-6.2861,-10.441,15.97,0.28297,-32.059
0.54462,-5.3734,-10.68,15.469,-0.53811,-32.226
0.54987,-6.1504,-12.093,17.428,0.42377,-35.413
0.55249,-5.5092,-10.583,16.293,-0.12489,-34.839
0.55774,-5.59,-10.165,20.342,0.13942,-39.913
0.56037,-5.5387,-10.385,20.552,0.17854,-40.591
0.56562,-5.2841,-10.18,20.731,0.1007,-41.628
0.56824,-5.7643,-10.38,18.94,0.66701,-40.23
0.57349,-5.0086,-10.394,23.609,0.078058,-45.625
0.57612,-5.2228,-10.236,22.108,0.37275,-44.459
0.58136,-4.7531,-9.4119,21.969,0.058157,-44.949
0.58399,-4.5302,-11.002,25.102,-0.090176,-48.379
0.58924,-4.436,-9.4054,24.943,-0.041208,-48.785
0.59186,-4.5332,-10.874,24.542,0.1248,-48.657
0.59711,-4.0294,-10.693,26.464,-0.24664,-51.111
0.59974,-4.0402,-9.2632,22.819,-0.17193,-47.729
0.60499,-3.9994,-10.264,24.513,-0.089113,-49.945
0.60761,-3.8986,-9.9738,24.438,-0.12984,-50.132
0.61286,-4.1388,-9.3544,23.713,0.22786,-49.939
0.61549,-4.2966,-9.7904,27.931,0.44346,-54.425
0.62073,-3.5801,-10.158,26.15,-0.15841,-53.193
0.62336,-4.1303,-10.357,27.233,0.44894,-54.556
0.62861,-3.9805,-10.024,25.09,0.41398,-52.983
0.63123,-3.1358,-10.21,30.841,-0.37258,-59.025
0.63648,-3.2607,-9.5019,28.393,-0.12949,-57.165
0.63911,-3.0476,-10.404,26.751,-0.28215,-55.82
0.64436,-3.1945,-10.159,31.098,-0.011253,-60.763
0.64698,-3.1229,-10.273,30.518,-0.018912,-60.481
0.65223,-2.7345,-9.5386,30.001,-0.27565,-60.553
0.65486,-3.1007,-9.7668,30.431,0.15858,-61.273
0.6601,-2.6635,-9.6961,32.139,-0.13841,-63.546
0.66273,-2.7458,-9.8512,31.071,0.016122,-62.751
0.66798,-2.653,-10.094,32.839,0.071928,-65.041
0.6706,-2.1815,-8.6522,31.789,-0.32329,-64.238
0.67585,-1.9107,-9.2652,31.287,-0.43826,-64.199
0.67848,-2.4518,-9.3055,33.558,0.18228,-66.684
0.68373,-2.4193,-9.2882,33.44,0.31105,-66.957
0.68635,-2.2164,-9.268,34.01,0.18972,-67.703
0.6916,-2.4001,-9.461,32.302,0.53775,-66.305
0.69423,-1.7538,-9.7459,35.258,-0.02619,-69.395
0.69948,-1.5898,-9.136,33.753,-0.025637,-68.117
0.7021,-1.3334,-8.8957,34.596,-0.2002,-69.052
0.70735,-1.5366,-9.2149,33.361,0.16518,-67.963
0.70997,-1.0244,-7.8922,33.857,-0.26708,-68.513
0.71522,-1.604,-9.1249,34.111,0.46978,-68.839
0.71785,-1.5061,-8.5296,34.09,0.44899,-68.839
0.7231,-0.9909,-8.8309,34.978,0.084175,-69.739
0.72572,-0.52783,-8.5465,33.566,-0.3057,-68.32
0.73097,-0.68342,-8.2828,35.123,-0.0080678,-69.844
0.7336,-0.36821,-8.1592,33.977,-0.25451,-68.673
0.73885,-0.85808,-9.1681,32.683,0.36825,-67.319
0.74147,-0.01336,-8.5304,34.536,-0.41235,-69.139
0.74672,-0.80256,-7.4386,35.901,0.50051,-70.434
0.74934,0.043431,-7.608,34.568,-0.28584,-69.068
0.75459,-0.3769,-8.0647,36.474,0.24964,-70.917
0.75722,-0.083401,-8.2434,36.532,0.011844,-70.951
0.76247,-0.3024,-8.1363,35.228,0.339,-69.618
0.76509,-0.06433,-8.5021,37.397,0.15364,-71.783
0.77034,0.27254,-7.339,33.905,-0.079784,-68.307
0.77297,0.11775,-7.9548,31.811,0.12607,-66.236
0.77822,0.30931,-8.256,32.453,0.036236,-66.951
0.78084,0.58986,-7.9921,35.894,-0.19324,-70.443
0.78609,0.63978,-7.425,33.065,-0.13952,-67.752
0.78871,0.40336,-8.1235,36.36,0.14991,-71.131
0.79396,0.64591,-7.8307,35.001,0.016911,-69.973
0.79659,0.89073,-6.8772,34.892,-0.1709,-69.979
0.80184,0.84493,-7.4164,36.792,-0.0055131,-72.136
0.80446,0.70999,-9.1422,38.519,0.19246,-74.003
0.80971,0.89212,-7.5054,34.865,0.14385,-70.648
0.81234,1.1839,-7.3154,36.507,-0.077044,-72.445
0.81759,1.024,-7.0067,36.614,0.23354,-72.867
0.82021,1.513,-7.3378,38.977,-0.17544,-75.387
0.82546,1.2326,-7.8224,34.899,0.27502,-71.612
0.82808,1.7852,-6.8306,37.841,-0.18748,-74.697
0.83333,1.9126,-7.0817,37.876,-0.12459,-74.989
0.83596,2.0086,-7.3114,36.548,-0.1205,-73.772
0.84121,1.8347,-6.3052,39.074,0.26341,-76.475
0.84383,2.2516,-7.4245,37.478,-0.043917,-74.941
0.84908,2.4121,-6.3073,37.227,0.023295,-74.756
0.85171,2.6671,-7.1418,38.321,-0.11392,-75.849
0.85696,2.9333,-6.1219,36.981,-0.13782,-74.435
0.85958,2.8365,-6.5702,36.692,0.083165,-74.069
0.86483,2.9993,-7.1657,37.196,0.17339,-74.34
0.86745,3.3544,-6.8862,37.334,-0.053242,-74.319
0.8727,3.3258,-6.1936,38.754,0.23479,-75.332
0.87533,3.7535,-6.213,34.012,-0.062395,-70.342
0.88058,4.0666,-6.2253,36.855,-0.11408,-72.599
0.8832,4.0737,-6.484,36.113,0.0091707,-71.52
0.88845,4.4247,-5.9004,35.031,-0.082729,-69.674
0.89108,4.3714,-6.2172,34.417,0.098938,-68.634
0.89633,4.7496,-6.4391,33.488,-0.026328,-66.768
0.89895,4.7423,-6.7951,33.875,0.10529,-66.644
0.9042,5.1015,-5.5702,31.334,-0.010577,-63.002
0.90682,5.3637,-6.6195,30.068,-0.15401,-61.146
0.91207,5.692,-6.4617,29.392,-0.2513,-59.215
0.9147,5.5171,-6.2267,27.871,0.035495,-57.031
0.91995,5.7872,-6.519,27.106,-0.018405,-54.872
0.92257,5.6658,-5.9305,26.594,0.20695,-53.63
0.92782,5.9799,-6.3782,25.969,0.092164,-51.485
0.93045,6.1438,-5.4293,24.93,0.023453,-49.657
0.9357,6.3322,-6.9003,22.711,0.016072,-45.806
0.93832,6.4211,-5.422,23.312,0.012883,-45.566
0.94357,6.4799,-6.4946,21.806,0.11549,-42.331
0.94619,6.7026,-5.9657,19.861,-0.031582,-39.499
0.95144,6.6564,-4.5227,17.567,0.15548,-35.391
0.95407,6.7374,-5.3271,15.806,0.13957,-32.706
0.95932,7.277,-5.7247,14.941,-0.2804,-29.957
0.96194,6.9673,-5.2916,14.572,0.083742,-28.631
0.96719,7.1945,-5.2471,12.356,-0.045727,-24.475
0.96982,7.039,-5.9705,12.1,0.15311,-23.236
0.97507,7.2025,-5.7938,9.2838,0.06518,-18.434
0.97769,7.291,-5.1863,8.9884,0.0089086,-17.136
0.98294,7.4229,-5.6571,8.1092,-0.069888,-14.238
0.98556,7.3676,-5.3495,6.8231,0.0062983,-11.936
0.99081,7.3876,-5.2677,4.0867,0.016628,-7.1597
0.99344,7.2973,-6.1126,3.0213,0.11648,-5.071
0.99869,7.3573,-6.2807,0.083247,0.064046,-0.083247


==> data/data_cubic_system2_input4.txt <==
0.0019569,7.7955,-13.297,-0.85618,-0.37523,0.090265
0.0097847,8.4121,-15.337,-3.9091,-1.0173,0.084837
0.013699,7.3815,-13.222,-6.5175,-0.01206,1.171
0.021526,7.9146,-11.699,-9.5552,-0.62138,1.1889
0.02544,7.9066,-15.64,-11.513,-0.66408,1.6532
0.033268,7.8095,-12.419,-15.283,-0.69325,2.4818
0.037182,7.6287,-13.065,-18.059,-0.58798,3.8127
0.04501,7.8341,-16.218,-21.172,-0.96868,4.1029
0.048924,7.6852,-13.791,-22.002,-0.91946,3.5583
0.056751,7.3078,-14.486,-26.088,-0.76464,4.9822
0.060665,7.0497,-13.627,-26.62,-0.62911,4.2312
0.068493,6.5561,-12.573,-31.534,-0.40265,6.6898
0.072407,6.9489,-13.024,-32.083,-0.9394,6.071
0.080235,6.2883,-12.437,-36.423,-0.58635,8.2093
0.084149,6.0457,-11.562,-37.245,-0.50674,8.002
0.091977,5.4546,-12.703,-39.386,-0.25801,8.2411
0.09589,5.4965,-14.07,-40.877,-0.47853,8.8646
0.10372,5.5904,-13.188,-42.448,-0.94172,8.8782
0.10763,4.9305,-14.371,-44.66,-0.47147,10.404
0.11546,3.904,-11.871,-47.736,0.16891,12.302
0.11937,4.7868,-15.613,-48.648,-0.90887,12.724
0.1272,2.7677,-11.193,-45.654,0.72013,8.9501
0.13112,2.5976,-15.771,-47.469,0.69675,10.475
0.13894,2.5972,-14.946,-49.918,0.31735,12.536
0.14286,2.632,-15.174,-50.389,0.097774,12.906
0.15068,2.6563,-16.636,-52.415,-0.28151,14.895
0.1546,1.9072,-14.136,-47.781,0.29853,10.319
0.16243,1.383,-16.188,-48.906,0.50457,11.683
0.16634,0.99244,-14.808,-47.895,0.7467,10.842
0.17417,0.66581,-16.481,-50.409,0.79907,13.768
0.17808,-0.33614,-14.469,-46.992,1.6752,10.579
0.18591,0.77477,-15.337,-49.261,0.33418,13.319
0.18982,0.29186,-15.903,-48.979,0.71214,13.267
0.19765,-0.2579,-15.647,-47.489,1.0695,12.205
0.20157,-0.76079,-14.017,-45.356,1.4837,10.262
0.20939,-0.76029,-16.672,-44.755,1.317,9.9782
0.21331,-0.60602,-19.538,-45.72,1.0838,11.067
0.22114,-0.69917,-15.781,-51.544,1.0235,17.065
0.22505,0.33789,-15.496,-48.378,-0.089587,13.951
0.23288,-1.4778,-15.855,-46.257,1.5723,11.871
0.23679,-1.7771,-19.297,-43.535,1.7927,9.1408
0.24462,-2.1487,-18.749,-49.65,1.9998,15.198
0.24853,-0.83535,-15.576,-54.083,0.60021,19.586
0.25636,-1.8086,-16.453,-46.266,1.3914,11.669
0.26027,-1.7923,-18.777,-38.386,1.279,3.7379
0.2681,-1.9098,-16.786,-45.186,1.1941,10.458
0.27202,-2.6117,-15.653,-44.738,1.7897,9.985
0.27984,-2.6963,-16.799,-52.955,1.6522,18.204
0.28376,-2.6575,-18.222,-51.828,1.4982,17.108
0.29159,-2.9901,-16.991,-45.172,1.5936,10.589
0.2955,-2.6382,-16.527,-43.025,1.1205,8.5531
0.30333,-3.2121,-17.871,-46.799,1.449,12.636
0.30724,-3.8207,-18.305,-50.197,1.9346,16.236
0.31507,-4.0289,-19.209,-44.198,1.8983,10.732
0.31898,-4.3685,-19.402,-41.981,2.1173,8.8073
0.32681,-4.2093,-18.266,-49.668,1.7231,17.161
0.33072,-5.2915,-14.929,-40.323,2.6914,8.1855
0.33855,-4.6387,-19.558,-36.251,1.8196,4.9111
0.34247,-4.9673,-18.095,-43.044,2.0433,12.127
0.35029,-5.2943,-18.037,-42.484,2.1703,12.439
0.35421,-5.9561,-16.559,-33.08,2.7367,3.4797
0.36204,-4.9058,-18.999,-39.892,1.5033,11.181
0.36595,-5.618,-15.829,-38.529,2.1271,10.257
0.37378,-6.9334,-18.725,-44.054,3.2699,16.642
0.37769,-5.8859,-20.272,-36.369,2.1369,9.3759
0.38552,-6.0153,-16.719,-41.974,2.0945,15.794
0.38943,-6.5572,-15.939,-32.495,2.5487,6.7122
0.39726,-5.839,-19.125,-36.328,1.6486,11.327
0.40117,-6.3485,-15.917,-35.378,2.063,10.77
0.409,-6.9511,-16.669,-37.82,2.4644,14.015
0.41292,-7.1213,-17.468,-23.376,2.528,-0.0079365
0.42074,-6.4186,-14.669,-18.69,1.5989,-3.7861
0.42466,-8.2839,-18.662,-29.686,3.3442,7.7092
0.43249,-7.8214,-20.533,-32.56,2.6294,11.703
0.4364,-7.1554,-17.439,-36.137,1.8316,15.915
0.44423,-8.6326,-16.241,-38.348,3.0371,19.578
0.44814,-10.29,-19.477,-23.49,4.556,5.5497
0.45597,-10.46,-19.204,-29.792,4.4511,13.748
0.45988,-8.1693,-19.023,-23.686,2.0261,8.7157
0.46771,-11.692,-15.84,-36.671,5.2954,24.113
0.47162,-11.667,-20.514,-21.507,5.1559,10.287
0.47945,-10.395,-17.919,-12.611,3.6857,4.3109
0.48337,-12.853,-18.07,2.6399,6.0647,-9.3712
0.49119,-10.22,-14.774,0.14981,3.3224,-3.5789
0.49511,-13.367,-16.88,-12.987,6.4409,11.264
0.50294,-11.096,-14.944,4.3044,4.1813,-6.8834
0.50685,-14.328,-18.814,-8.6318,7.451,4.3606
0.51468,-10.983,-14.781,18.965,4.2324,-26.489
0.51859,-12.9,-16.435,10.834,6.2356,-19.893
0.52642,-13.813,-17.924,26.083,7.3579,-37.982
0.53033,-10.485,-17.172,9.0049,4.1499,-22.199
0.53816,-8.411,-15.701,22.113,2.3345,-37.631
0.54207,-7.8929,-16.826,15.789,1.9522,-32.338
0.5499,-8.8484,-17.283,41.301,3.1838,-59.665
0.55382,-10.336,-18.86,34.508,4.8094,-53.666
0.56164,-8.1842,-18.791,23.354,2.9266,-43.9
0.56556,-8.2665,-20.135,41.271,3.1391,-62.426
0.57339,-7.6138,-20.008,29.419,2.7346,-51.649
0.5773,-8.8431,-17.728,31.978,4.0816,-54.691
0.58513,-8.3402,-18.718,34.84,3.8008,-58.437
0.58904,-6.5954,-19.841,43.859,2.1605,-67.869
0.59687,-7.7624,-18.382,42.062,3.5249,-66.867
0.60078,-6.7837,-19.214,41.259,2.6398,-66.455
0.60861,-6.7944,-18.187,31.215,2.8299,-57.195
0.61252,-4.8766,-16.931,29.536,0.99911,-55.916
0.62035,-5.4547,-19.364,29.444,1.7484,-56.645
0.62427,-5.7415,-21.178,39.826,2.1208,-67.449
0.63209,-7.3355,-17.624,46.174,3.8885,-74.664
0.63601,-6.9599,-17.615,44.301,3.6022,-73.234
0.64384,-6.0171,-20.172,36.389,2.845,-66.212
0.64775,-4.9264,-23.183,46.346,1.8513,-76.611
0.65558,-5.0503,-16.54,41.884,2.1784,-73.014
0.65949,-5.3819,-16.422,41.464,2.6164,-73.01
0.66732,-4.6677,-22.156,50.31,2.1242,-82.636
0.67123,-3.9938,-18.365,48.326,1.5655,-81.01
0.67906,-3.8526,-14.299,45.77,1.6615,-79.094
0.68297,-3.7144,-19.663,40.546,1.6445,-74.147
0.6908,-4.7313,-17.223,45.349,2.9067,-79.415
0.69472,-3.3526,-16.44,46.059,1.651,-80.31
0.70254,-2.9233,-18.695,44.112,1.4663,-78.643
0.70646,-2.8953,-13.586,49.366,1.5588,-83.993
0.71429,-2.256,-16.391,41.888,1.1546,-76.626
0.7182,-2.8274,-18.002,47.729,1.8399,-82.488
0.72603,-1.9461,-16.314,50.607,1.1776,-85.349
0.72994,-2.5086,-17.641,45.952,1.8448,-80.664
0.73777,-2.3386,-17.55,43.753,1.8739,-78.376
0.74168,-2.4063,-17.771,44.241,2.0359,-78.813
0.74951,-1.6641,-16.678,39.583,1.4725,-74.056
0.75342,-1.6109,-16.059,41.572,1.5041,-76.006
0.76125,-1.4844,-17.637,48.749,1.5397,-83.137
0.76517,-1.6949,-15.669,44.69,1.8283,-79.079
0.77299,-1.7047,-15.821,45.412,1.991,-79.862
0.77691,-0.99897,-15.985,44.62,1.3613,-79.133
0.78474,-0.85123,-15.966,44.665,1.3682,-79.377
0.78865,-0.72546,-16.864,45.635,1.3226,-80.483
0.79648,0.23872,-15.229,51.768,0.52799,-86.955
0.80039,0.030357,-16.064,49.421,0.82736,-84.806
0.80822,0.32308,-15.254,50.819,0.7326,-86.645
0.81213,-0.57413,-16.636,47.494,1.738,-83.554
0.81996,0.85889,-13.716,52.071,0.54213,-88.599
0.82387,0.69445,-14.335,50.016,0.83615,-86.767
0.8317,0.68515,-16.848,48.355,1.1273,-85.497
0.83562,0.90375,-14.516,50.098,1.0607,-87.395
0.84344,0.97486,-14.461,47.011,1.3146,-84.508
0.84736,1.8213,-13.73,48.073,0.6402,-85.604
0.85519,2.2906,-13.956,49.678,0.53103,-87.118
0.8591,2.9646,-13.6,52.097,0.043658,-89.405
0.86693,2.8753,-14.792,50.552,0.51553,-87.409
0.87084,3.8692,-14.318,50.375,-0.28403,-86.908
0.87867,4.6049,-10.789,48.217,-0.62931,-83.905
0.88258,4.1599,-13.463,45.465,0.010206,-80.629
0.89041,4.7856,-12.385,44.027,-0.23144,-77.947
0.89432,4.064,-14.236,42.706,0.67837,-75.909
0.90215,5.2424,-13.257,42.422,-0.13451,-74.008
0.90607,5.2269,-12.21,40.318,0.057209,-71.008
0.91389,5.6316,-13.059,38.038,-0.010497,-66.773
0.91781,5.9956,-15.059,36.577,-0.21442,-64.258
0.92564,6.6128,-15.862,33.21,-0.53051,-58.644
0.92955,6.2812,-10.929,31.087,-0.058314,-55.332
0.93738,6.9268,-13.15,27.997,-0.44395,-49.748
0.94129,7.1074,-18.31,27.486,-0.50574,-47.938
0.94912,7.5962,-14.353,23.341,-0.77966,-41.101
0.95303,7.1857,-15.608,22.312,-0.27349,-38.684
0.96086,7.776,-15.559,18.079,-0.6965,-31.605
0.96477,7.6093,-14.037,16.487,-0.45835,-28.56
0.9726,7.4874,-15.15,12.931,-0.21849,-22.046
0.97652,7.9703,-10.929,11.44,-0.65485,-19.055
0.98434,7.7786,-14.198,6.4483,-0.39544,-11.034
0.98826,8.076,-12.999,4.9062,-0.67163,-7.9672
0.99609,8.1306,-12.773,1.2944,-0.70923,-1.2944


==> data/data_cubic_system2_input5.txt <==
0.0019608,8.0206,-12.906,-1.2184,-0.60035,0.45252
0.0098039,7.8046,-7.9297,-4.2884,-0.40975,0.46413
0.013725,7.9799,-10.348,-6.4964,-0.61053,1.1499
0.021569,8.2619,-11.504,-10.775,-0.96869,2.4085
0.02549,8.3977,-9.0462,-13.062,-1.1551,3.202
0.033333,8.3752,-15.38,-15.596,-1.259,2.794
0.037255,7.5688,-9.6375,-16.324,-0.52808,2.0775
0.045098,7.147,-11.132,-22.827,-0.28161,5.757
0.04902,7.1115,-12.526,-23.88,-0.34575,5.4356
0.056863,6.5266,-11.64,-23.867,0.016559,2.7609
0.060784,6.9177,-9.1308,-28.563,-0.4971,6.1749
0.068627,6.0952,-12.624,-31.132,0.058229,6.2877
0.072549,7.4428,-15.891,-32.96,-1.4333,6.9481
0.080392,6.0718,-15.552,-36.599,-0.36992,8.3853
0.084314,6.0758,-17.086,-35.293,-0.53689,6.0499
0.092157,4.9423,-13.821,-36.472,0.25423,5.3275
0.096078,5.1405,-13.724,-40.093,-0.12247,8.0809
0.10392,4.3068,-9.9185,-44.4,0.34183,10.83
0.10784,4.5778,-8.2617,-43.057,-0.11877,8.801
0.11569,4.5918,-22.108,-45.836,-0.51884,10.402
0.11961,3.9642,-11.098,-45.641,-0.086236,9.7171
0.12745,4.339,-7.2974,-51.913,-0.85115,15.209
0.13137,1.6107,-14.517,-48.815,1.6837,11.821
0.13922,3.7314,-7.232,-53.465,-0.81692,16.083
0.14314,2.2536,-20.534,-50.138,0.47618,12.654
0.15098,1.737,-16.343,-46.839,0.63778,9.3189
0.1549,2.5171,-14.03,-49.554,-0.31139,12.091
0.16275,0.17479,-12.777,-54.313,1.7127,17.089
0.16667,1.0241,-10.314,-48.554,0.71504,11.501
0.17451,0.70083,-13.955,-45.415,0.76404,8.7738
0.17843,0.2771,-14.216,-49.553,1.0619,13.14
0.18627,-2.0135,-14.125,-43.485,3.1225,7.5426
0.1902,0.72292,-12.007,-51.925,0.28108,16.214
0.19804,-1.3535,-17.316,-42.455,2.1651,7.1714
0.20196,-0.50342,-19.134,-43.526,1.2263,8.4322
0.2098,-0.21682,-13.004,-53.279,0.77355,18.502
0.21373,-1.4436,-15.526,-43.84,1.9213,9.1866
0.22157,-0.72963,-20.905,-45.042,1.0539,10.563
0.22549,-2.0388,-17.981,-50.21,2.2871,15.783
0.23333,-0.9841,-19.067,-45.875,1.0786,11.488
0.23725,-2.2501,-21.885,-37.847,2.2657,3.4529
0.2451,-0.68399,-27.91,-51.335,0.53512,16.883
0.24902,-2.7122,-22.97,-36.077,2.477,1.5803
0.25686,-1.841,-17.374,-59.821,1.4239,25.223
0.26078,-2.1015,-22.475,-43.556,1.5882,8.9084
0.26863,-1.9339,-21.484,-53.692,1.2182,18.964
0.27255,-1.3418,-20.586,-48.126,0.51977,13.373
0.28039,-3.3967,-14.097,-38.513,2.3526,3.762
0.28431,-4.2289,-24.263,-52.318,3.0695,17.599
0.29216,-2.8787,-17.983,-47.875,1.4822,13.292
0.29608,-2.8877,-14.109,-47.661,1.3699,13.189
0.30392,-3.2299,-26.668,-38.673,1.4669,4.5103
0.30784,-4.8233,-19.564,-55.444,2.9371,21.483
0.31569,-4.2612,-16.544,-41.137,2.1305,7.6706
0.31961,-3.2591,-18.174,-43.678,1.0079,10.504
0.32745,-3.9809,-18.515,-50.699,1.4947,18.192
0.33137,-4.8402,-24.222,-55.119,2.2401,22.981
0.33922,-4.9616,-19.171,-52.268,2.1425,20.928
0.34314,-5.5113,-21.465,-49.35,2.5874,18.432
0.35098,-4.5883,-37.956,-42.384,1.4643,12.339
0.3549,-5.2453,-19.384,-25.308,2.0259,-4.2928
0.36275,-6.6873,-14.882,-36.173,3.2848,7.4621
0.36667,-7.609,-16.466,-54.064,4.1181,25.792
0.37451,-4.4125,-16.884,-30.396,0.74894,2.9847
0.37843,-5.8823,-17.164,-41.53,2.1333,14.537
0.38627,-8.0402,-21.643,-35.731,4.1194,9.5514
0.3902,-5.2895,-17.483,-33.622,1.281,7.8391
0.39804,-5.9351,-16.014,-38.196,1.7447,13.196
0.40196,-5.659,-22.137,-25.352,1.3735,0.74281
0.4098,-6.1311,-20.752,-19.77,1.6444,-4.0351
0.41373,-9.9279,-15.276,-33.465,5.3346,10.081
0.42157,-7.5726,-16.295,-37.865,2.7528,15.389
0.42549,-8.9591,-17.453,-45.769,4.0195,23.792
0.43333,-7.0023,-18.169,-47.087,1.8102,26.23
0.43725,-6.9831,-23.224,-37.793,1.6592,17.571
0.4451,-12.567,-20.542,-36.013,6.9719,17.243
0.44902,-10.189,-18.174,-47.069,4.4548,29.129
0.45686,-8.6645,-14.917,-8.9041,2.6555,-7.1403
0.46078,-12.547,-27.376,-42.361,6.4036,27.391
0.46863,-7.1025,-17.867,-8.174,0.70625,-4.3837
0.47255,-9.8819,-16.839,-22.361,3.3704,11.141
0.48039,-12.146,-23.895,-24.124,5.4369,15.824
0.48431,-12.585,-15.311,5.9017,5.7963,-12.633
0.49216,-9.2699,-17.09,-6.4562,2.3719,3.027
0.49608,-9.9835,-18.659,-22.974,3.0572,21.251
0.50392,-9.9835,-18.659,22.974,3.069,-25.553
0.50784,-9.2699,-17.09,6.4562,2.3928,-10.727
0.51569,-12.585,-15.311,-5.9017,5.8339,-1.6221
0.51961,-12.146,-23.895,24.124,5.4817,-33.183
0.52745,-9.8819,-16.839,22.361,3.4269,-34.261
0.53137,-7.1025,-17.867,8.174,0.76705,-21.368
0.53922,-12.547,-27.376,42.361,6.4702,-57.879
0.54314,-8.6645,-14.917,8.9041,2.7237,-25.453
0.55098,-10.189,-18.174,47.069,4.524,-65.433
0.5549,-12.567,-20.542,36.013,7.0406,-55.171
0.56275,-6.9831,-23.224,37.793,1.7255,-58.339
0.56667,-7.0023,-18.169,47.087,1.8748,-68.241
0.57451,-8.9591,-17.453,45.769,4.08,-68
0.57843,-7.5726,-16.295,37.865,2.8111,-60.578
0.58627,-9.9279,-15.276,33.465,5.3884,-57.061
0.5902,-6.1311,-20.752,19.77,1.6962,-43.78
0.59804,-5.659,-22.137,25.352,1.4215,-50.157
0.60196,-5.9351,-16.014,38.196,1.7911,-63.392
0.6098,-5.2895,-17.483,33.622,1.325,-59.603
0.61373,-8.0402,-21.643,35.731,4.1627,-62.111
0.62157,-5.8823,-17.164,41.53,2.176,-68.731
0.62549,-4.4125,-16.884,30.396,0.79176,-58.019
0.63333,-7.609,-16.466,54.064,4.1621,-82.554
0.63725,-6.6873,-14.882,36.173,3.3296,-65.106
0.6451,-5.2453,-19.384,25.308,2.0733,-55.13
0.64902,-4.5883,-37.956,42.384,1.5131,-72.65
0.65686,-5.5113,-21.465,49.35,2.6394,-80.48
0.66078,-4.9616,-19.171,52.268,2.1961,-83.814
0.66863,-4.8402,-24.222,55.119,2.2967,-87.445
0.67255,-3.9809,-18.515,50.699,1.5526,-83.383
0.68039,-3.2591,-18.174,43.678,1.068,-77.001
0.68431,-4.2612,-16.544,41.137,2.1913,-74.738
0.69216,-4.8233,-19.564,55.444,2.9987,-89.51
0.69608,-3.2299,-26.668,38.673,1.5284,-72.924
0.70392,-2.8877,-14.109,47.661,1.4307,-82.192
0.70784,-2.8787,-17.983,47.875,1.5422,-82.501
0.71569,-4.2289,-24.263,52.318,3.1275,-87.057
0.71961,-3.3967,-14.097,38.513,2.4093,-73.272
0.72745,-1.3418,-20.586,48.126,0.57335,-82.869
0.73137,-1.9339,-21.484,53.692,1.2701,-88.404
0.73922,-2.1015,-22.475,43.556,1.6367,-78.179
0.74314,-1.841,-17.374,59.821,1.4706,-94.393
0.75098,-2.7122,-22.97,36.077,2.5205,-70.55
0.7549,-0.68399,-27.91,51.335,0.57718,-85.769
0.76275,-2.2501,-21.885,37.847,2.3054,-72.236
0.76667,-0.9841,-19.067,45.875,1.1175,-80.264
0.77451,-2.0388,-17.981,50.21,2.3251,-84.66
0.77843,-0.72963,-20.905,45.042,1.092,-79.556
0.78627,-1.4436,-15.526,43.84,1.9606,-78.552
0.7902,-0.21682,-13.004,53.279,0.81392,-88.127
0.79804,-0.50342,-19.134,43.526,1.2701,-78.712
0.80196,-1.3535,-17.316,42.455,2.2112,-77.84
0.8098,0.72292,-12.007,51.925,0.33277,-87.752
0.81373,-2.0135,-14.125,43.485,3.1774,-79.545
0.82157,0.2771,-14.216,49.553,1.1239,-86.081
0.82549,0.70083,-13.955,45.415,0.82977,-82.166
0.83333,1.0241,-10.314,48.554,0.78831,-85.696
0.83725,0.17479,-12.777,54.313,1.7897,-91.609
0.8451,2.5171,-14.03,49.554,-0.22765,-87.051
0.84902,1.737,-16.343,46.839,0.72453,-84.369
0.85686,2.2536,-20.534,50.138,0.568,-87.578
0.86078,3.7314,-7.232,53.465,-0.72312,-90.773
0.86863,1.6107,-14.517,48.815,1.7802,-85.672
0.87255,4.339,-7.2974,51.913,-0.75385,-88.446
0.88039,3.9642,-11.098,45.641,0.01135,-81.328
0.88431,4.5918,-22.108,45.836,-0.42169,-81
0.89216,4.5778,-8.2617,43.057,-0.023595,-76.978
0.89608,4.3068,-9.9185,44.4,0.43553,-77.604
0.90392,5.1405,-13.724,40.093,-0.032626,-71.679
0.90784,4.9423,-13.821,36.472,0.34175,-67.162
0.91569,6.0758,-17.086,35.293,-0.45469,-64.028
0.91961,6.0718,-15.552,36.599,-0.29067,-64.28
0.92745,7.4428,-15.891,32.96,-1.3605,-58.393
0.93137,6.0952,-12.624,31.132,0.12766,-55.377
0.93922,6.9177,-9.1308,28.563,-0.43485,-50.315
0.94314,6.5266,-11.64,23.867,0.075071,-44.319
0.95098,7.1115,-12.526,23.88,-0.29495,-41.64
0.9549,7.147,-11.132,22.827,-0.23476,-39.199
0.96275,7.5688,-9.6375,16.324,-0.4893,-29.85
0.96667,8.3752,-15.38,15.596,-1.2243,-27.668
0.97451,8.3977,-9.0462,13.062,-1.1288,-22.176
0.97843,8.2619,-11.504,10.775,-0.94649,-18.39
0.98627,7.9799,-10.348,6.4964,-0.59675,-11.083
0.9902,7.8046,-7.9297,4.2884,-0.40021,-7.3494
0.99804,8.0206,-12.906,1.2184,-0.59929,-1.2184


==> data/data_cubic_system2_linear.txt <==
0,7.4214,0
0.0019608,7.4203,-0.76591
0.0039216,7.4171,-1.5316
0.0058824,7.4118,-2.2967
0.0078431,7.4044,-3.061
0.0098039,7.3948,-3.8242
0.011765,7.3832,-4.5862
0.013725,7.3694,-5.3465
0.015686,7.3535,-6.1049
0.017647,7.3355,-6.8612
0.019608,7.3154,-7.6151
0.021569,7.2932,-8.3663
0.023529,7.2689,-9.1146
0.02549,7.2425,-9.8596
0.027451,7.2141,-10.601
0.029412,7.1835,-11.339
0.031373,7.1509,-12.072
0.033333,7.1162,-12.802
0.035294,7.0795,-13.526
0.037255,7.0407,-14.246
0.039216,6.9999,-14.96
0.041176,6.9571,-15.669
0.043137,6.9122,-16.372
0.045098,6.8654,-17.069
0.047059,6.8166,-17.76
0.04902,6.7658,-18.444
0.05098,6.713,-19.121
0.052941,6.6583,-19.79
0.054902,6.6017,-20.452
0.056863,6.5432,-21.106
0.058824,6.4828,-21.752
0.060784,6.4206,-22.389
0.062745,6.3565,-23.017
0.064706,6.2906,-23.636
0.066667,6.2229,-24.245
0.068627,6.1535,-24.844
0.070588,6.0823,-25.433
0.072549,6.0095,-26.012
0.07451,5.935,-26.579
0.076471,5.8589,-27.136
0.078431,5.7811,-27.681
0.080392,5.7019,-28.214
0.082353,5.6212,-28.735
0.084314,5.5389,-29.243
0.086275,5.4553,-29.739
0.088235,5.3704,-30.221
0.090196,5.2841,-30.69
0.092157,5.1966,-31.145
0.094118,5.1079,-31.586
0.096078,5.018,-32.013
0.098039,4.9271,-32.425
0.1,4.8352,-32.822
0.10196,4.7424,-33.204
0.10392,4.6487,-33.57
0.10588,4.5542,-33.921
0.10784,4.459,-34.256
0.1098,4.3632,-34.575
0.11176,4.2669,-34.878
0.11373,4.1701,-35.164
0.11569,4.073,-35.434
0.11765,3.9755,-35.687
0.11961,3.878,-35.924
0.12157,3.7803,-36.144
0.12353,3.6827,-36.347
0.12549,3.5851,-36.534
0.12745,3.4878,-36.703
0.12941,3.3909,-36.857
0.13137,3.2943,-36.994
0.13333,3.1983,-37.114
0.13529,3.1029,-37.219
0.13725,3.0083,-37.308
0.13922,2.9145,-37.382
0.14118,2.8216,-37.44
0.14314,2.7298,-37.484
0.1451,2.6391,-37.513
0.14706,2.5497,-37.528
0.14902,2.4615,-37.531
0.15098,2.3748,-37.52
0.15294,2.2895,-37.497
0.1549,2.2057,-37.463
0.15686,2.1236,-37.417
0.15882,2.0432,-37.362
0.16078,1.9645,-37.297
0.16275,1.8875,-37.223
0.16471,1.8124,-37.142
0.16667,1.7391,-37.053
0.16863,1.6677,-36.957
0.17059,1.5982,-36.856
0.17255,1.5306,-36.751
0.17451,1.4649,-36.641
0.17647,1.401,-36.528
0.17843,1.339,-36.413
0.18039,1.2789,-36.296
0.18235,1.2205,-36.178
0.18431,1.1639,-36.06
0.18627,1.109,-35.943
0.18824,1.0557,-35.826
0.1902,1.004,-35.712
0.19216,0.95383,-35.6
0.19412,0.90509,-35.491
0.19608,0.85772,-35.385
0.19804,0.81162,-35.283
0.2,0.7667,-35.186
0.20196,0.72289,-35.094
0.20392,0.68008,-35.006
0.20588,0.63818,-34.924
0.20784,0.5971,-34.848
0.2098,0.55673,-34.777
0.21176,0.51699,-34.712
0.21373,0.47778,-34.654
0.21569,0.43899,-34.601
0.21765,0.40054,-34.554
0.21961,0.36234,-34.513
0.22157,0.32429,-34.479
0.22353,0.28631,-34.45
0.22549,0.24831,-34.427
0.22745,0.21021,-34.409
0.22941,0.17193,-34.397
0.23137,0.1334,-34.389
0.23333,0.094541,-34.387
0.23529,0.055294,-34.388
0.23725,0.015592,-34.394
0.23922,-0.024622,-34.404
0.24118,-0.065405,-34.417
0.24314,-0.1068,-34.434
0.2451,-0.14887,-34.452
0.24706,-0.19164,-34.474
0.24902,-0.23514,-34.497
0.25098,-0.27943,-34.521
0.25294,-0.32451,-34.546
0.2549,-0.37041,-34.572
0.25686,-0.41715,-34.598
0.25882,-0.46475,-34.623
0.26078,-0.51321,-34.648
0.26275,-0.56254,-34.671
0.26471,-0.61274,-34.693
0.26667,-0.66379,-34.712
0.26863,-0.7157,-34.729
0.27059,-0.76846,-34.743
0.27255,-0.82203,-34.753
0.27451,-0.87641,-34.759
0.27647,-0.93157,-34.761
0.27843,-0.98748,-34.759
0.28039,-1.0441,-34.751
0.28235,-1.1014,-34.738
0.28431,-1.1593,-34.72
0.28627,-1.2179,-34.695
0.28824,-1.277,-34.664
0.2902,-1.3365,-34.627
0.29216,-1.3966,-34.582
0.29412,-1.457,-34.531
0.29608,-1.5178,-34.472
0.29804,-1.5788,-34.406
0.3,-1.6401,-34.333
0.30196,-1.7015,-34.251
0.30392,-1.763,-34.163
0.30588,-1.8246,-34.066
0.30784,-1.8861,-33.961
0.3098,-1.9476,-33.849
0.31176,-2.0088,-33.729
0.31373,-2.0699,-33.601
0.31569,-2.1307,-33.466
0.31765,-2.1911,-33.324
0.31961,-2.2511,-33.174
0.32157,-2.3107,-33.017
0.32353,-2.3698,-32.854
0.32549,-2.4283,-32.684
0.32745,-2.4862,-32.507
0.32941,-2.5435,-32.325
0.33137,-2.6001,-32.138
0.33333,-2.656,-31.945
0.33529,-2.7111,-31.748
0.33725,-2.7655,-31.546
0.33922,-2.8191,-31.34
0.34118,-2.8719,-31.13
0.34314,-2.9239,-30.918
0.3451,-2.9751,-30.703
0.34706,-3.0255,-30.485
0.34902,-3.0751,-30.266
0.35098,-3.124,-30.045
0.35294,-3.1721,-29.823
0.3549,-3.2195,-29.6
0.35686,-3.2661,-29.377
0.35882,-3.3122,-29.155
0.36078,-3.3576,-28.933
0.36275,-3.4025,-28.711
0.36471,-3.4469,-28.491
0.36667,-3.4909,-28.271
0.36863,-3.5345,-28.054
0.37059,-3.5777,-27.838
0.37255,-3.6207,-27.623
0.37451,-3.6635,-27.411
0.37647,-3.7063,-27.201
0.37843,-3.7489,-26.993
0.38039,-3.7917,-26.786
0.38235,-3.8345,-26.582
0.38431,-3.8775,-26.38
0.38627,-3.9208,-26.179
0.38824,-3.9645,-25.981
0.3902,-4.0085,-25.783
0.39216,-4.0531,-25.586
0.39412,-4.0982,-25.391
0.39608,-4.1439,-25.196
0.39804,-4.1904,-25
0.4,-4.2375,-24.805
0.40196,-4.2855,-24.609
0.40392,-4.3344,-24.411
0.40588,-4.3842,-24.212
0.40784,-4.4349,-24.01
0.4098,-4.4867,-23.805
0.41176,-4.5394,-23.597
0.41373,-4.5933,-23.384
0.41569,-4.6482,-23.166
0.41765,-4.7043,-22.943
0.41961,-4.7615,-22.713
0.42157,-4.8197,-22.476
0.42353,-4.8791,-22.231
0.42549,-4.9396,-21.977
0.42745,-5.0012,-21.713
0.42941,-5.0638,-21.439
0.43137,-5.1275,-21.154
0.43333,-5.1921,-20.857
0.43529,-5.2575,-20.546
0.43725,-5.3239,-20.222
0.43922,-5.3909,-19.883
0.44118,-5.4586,-19.529
0.44314,-5.5269,-19.158
0.4451,-5.5956,-18.77
0.44706,-5.6646,-18.364
0.44902,-5.7337,-17.94
0.45098,-5.8029,-17.497
0.45294,-5.872,-17.033
0.4549,-5.9407,-16.549
0.45686,-6.009,-16.044
0.45882,-6.0765,-15.518
0.46078,-6.1432,-14.97
0.46275,-6.2087,-14.4
0.46471,-6.2729,-13.808
0.46667,-6.3355,-13.194
0.46863,-6.3963,-12.558
0.47059,-6.455,-11.9
0.47255,-6.5115,-11.22
0.47451,-6.5654,-10.52
0.47647,-6.6165,-9.7991
0.47843,-6.6646,-9.0588
0.48039,-6.7094,-8.3
0.48235,-6.7508,-7.5238
0.48431,-6.7884,-6.7313
0.48627,-6.8221,-5.924
0.48824,-6.8517,-5.1035
0.4902,-6.8771,-4.2712
0.49216,-6.898,-3.4291
0.49412,-6.9145,-2.579
0.49608,-6.9263,-1.7227
0.49804,-6.9334,-0.8624


==> data/data_cubic_system3_input1.txt <==
0.0013123,5.8124,-314.2,0.69163,0.20806,-0.99872
0.0065617,5.7836,-311.19,-2.7139,0.23313,1.1787
0.0091864,5.8295,-307.21,-1.317,0.18347,-0.83216
0.014436,5.7429,-314.2,-4.7486,0.25883,1.3724
0.01706,5.835,-314.2,-3.3105,0.15922,-0.67868
0.02231,5.6903,-350,-6.7944,0.2853,1.5805
0.024934,5.8291,-306.42,-5.2876,0.13517,-0.53797
0.030184,5.6254,-311.19,-8.8501,0.31269,1.8033
0.032808,5.8119,-311.19,-7.2466,0.11118,-0.40979
0.038058,5.5481,-305.75,-10.914,0.34118,2.0414
0.040682,5.7834,-311.19,-9.1861,0.087118,-0.2939
0.045932,5.4582,-307.21,-12.986,0.37094,2.2955
0.048556,5.7438,-314.2,-11.104,0.062836,-0.19015
0.053806,5.3555,-314.2,-15.064,0.40215,2.5662
0.05643,5.693,-305.17,-12.999,0.038186,-0.098376
0.06168,5.2395,-314.2,-17.147,0.43503,2.8545
0.064304,5.6313,-307.21,-14.87,0.013015,-0.01846
0.069554,5.1101,-311.19,-19.235,0.46979,3.1611
0.072178,5.5586,-306.42,-16.713,-0.01284,0.049701
0.077428,4.9668,-311.19,-21.325,0.50669,3.487
0.080052,5.475,-311.19,-18.528,-0.03955,0.10619
0.085302,4.8093,-350,-23.416,0.54599,3.8334
0.087927,5.3805,-314.2,-20.311,-0.067299,0.15109
0.093176,4.6371,-305.75,-25.508,0.588,4.2013
0.095801,5.2753,-309.43,-22.061,-0.096287,0.18448
0.10105,4.4498,-311.19,-27.599,0.63306,4.5922
0.10367,5.1595,-311.19,-23.774,-0.12673,0.20646
0.10892,4.2468,-311.19,-29.688,0.68156,5.0074
0.11155,5.033,-311.19,-25.449,-0.15886,0.21713
0.1168,4.0275,-350,-31.773,0.73393,5.4485
0.11942,4.8959,-309.43,-27.082,-0.19293,0.21667
0.12467,3.7913,-311.19,-33.853,0.79067,5.9173
0.1273,4.7485,-307.21,-28.671,-0.22923,0.20528
0.13255,3.5373,-320.22,-35.927,0.85235,6.4156
0.13517,4.5908,-311.19,-30.211,-0.26806,0.18328
0.14042,3.2648,-314.2,-37.992,0.91962,6.9455
0.14304,4.4229,-309.43,-31.699,-0.30976,0.15108
0.14829,2.9729,-317.21,-40.046,0.99324,7.5092
0.15092,4.2451,-309.43,-33.133,-0.35472,0.10925
0.15617,2.6603,-307,-42.088,1.0741,8.1091
0.15879,4.0575,-309.43,-34.507,-0.40333,0.058548
0.16404,2.3261,-320.22,-44.115,1.1631,8.7478
0.16667,3.8605,-290.2,-35.818,-0.45607,2.8422e-14
0.17192,1.9687,-310.22,-46.125,1.2616,9.4282
0.17454,3.6544,-314.2,-37.061,-0.51341,-0.065063
0.17979,1.5866,-308.76,-48.114,1.371,10.153
0.18241,3.4395,-312.44,-38.231,-0.57592,-0.13491
0.18766,1.178,-314.2,-50.078,1.4928,10.926
0.19029,3.2163,-317.21,-39.325,-0.64417,-0.20729
0.19554,0.74079,-311.77,-52.014,1.6292,11.749
0.19816,2.9854,-311.19,-40.337,-0.71881,-0.27938
0.20341,0.27261,-313.23,-53.915,1.7824,12.626
0.20604,2.7474,-320.22,-41.262,-0.80051,-0.34756
0.21129,-0.2294,-315.45,-55.777,1.9553,13.56
0.21391,2.5031,-320.22,-42.096,-0.88999,-0.40732
0.21916,-0.76858,-320.22,-57.591,2.1515,14.553
0.22178,2.2535,-317.21,-42.833,-0.98796,-0.45304
0.22703,-1.3489,-317.21,-59.347,2.3751,15.606
0.22966,1.9994,-317.21,-43.47,-1.0952,-0.47782
0.23491,-1.9752,-320.22,-61.034,2.6313,16.72
0.23753,1.7422,-312.44,-44.001,-1.2123,-0.47323
0.24278,-2.6532,-315.83,-62.636,2.9266,17.892
0.24541,1.4831,-312.44,-44.424,-1.3399,-0.42916
0.25066,-3.3902,-311.62,-64.132,3.2691,19.116
0.25328,1.2237,-317.21,-44.736,-1.4786,-0.33356
0.25853,-4.195,-318.46,-65.493,3.6691,20.378
0.26115,0.96554,-320.22,-44.935,-1.6285,-0.17236
0.2664,-5.079,-323.23,-66.681,4.1394,21.656
0.26903,0.71047,-310.22,-45.02,-1.7896,0.07054
0.27428,-6.0569,-323.23,-67.639,4.6969,22.91
0.2769,0.46035,-315.45,-44.994,-1.9614,0.41318
0.28215,-7.1477,-315.45,-68.283,5.3637,24.073
0.28478,0.21714,-312.44,-44.86,-2.1427,0.87509
0.29003,-8.3773,-316.24,-68.481,6.1689,25.027
0.29265,-0.017158,-311.77,-44.623,-2.332,1.4766
0.2979,-9.7804,-317.95,-68.02,7.1517,25.574
0.30052,-0.24062,-317.21,-44.291,-2.5264,2.2377
0.30577,-11.404,-322.26,-66.527,8.3646,25.348
0.3084,-0.45143,-311.77,-43.874,-2.7225,3.1763
0.31365,-13.311,-315.64,-63.303,9.8748,23.655
0.31627,-0.64797,-313.23,-43.385,-2.9158,4.3064
0.32152,-15.559,-321.56,-56.945,11.748,19.088
0.32415,-0.82892,-312.44,-42.839,-3.101,5.6358
0.3294,-18.092,-319.09,-44.573,13.935,8.754
0.33202,-0.99333,-310.22,-42.252,-3.2722,7.1636
0.33727,-20.242,-320.73,-21.903,15.773,-11.657
0.3399,-1.1407,-317.21,-41.643,-3.4233,8.8787
0.34514,-20.338,-324.67,7.9977,15.598,-39.115
0.34777,-1.2709,-312.44,-41.029,-3.5487,10.759
0.35302,-18.391,-322.37,30.618,13.427,-59.157
0.35564,-1.3845,-313.23,-40.431,-3.6435,12.772
0.36089,-16.07,-317.71,43.005,10.931,-68.886
0.36352,-1.4823,-313.23,-39.864,-3.7046,14.877
0.36877,-14.036,-319.96,49.447,8.771,-72.65
0.37139,-1.5658,-315.45,-39.347,-3.7305,17.03
0.37664,-12.344,-326.24,52.809,7.0016,-73.376
0.37927,-1.6367,-312.44,-38.895,-3.7216,19.188
0.38451,-10.934,-319.71,54.487,5.5591,-72.513
0.38714,-1.6971,-312.44,-38.519,-3.6802,21.31
0.39239,-9.7456,-319.71,55.177,4.3767,-70.805
0.39501,-1.7493,-307,-38.231,-3.6098,23.365
0.40026,-8.7305,-321.85,55.253,3.4009,-68.657
0.40289,-1.7958,-313.23,-38.038,-3.5146,25.332
0.40814,-7.8543,-317.21,54.927,2.5897,-66.305
0.41076,-1.8392,-311.77,-37.946,-3.3994,27.197
0.41601,-7.0916,-312.26,54.333,1.9104,-63.892
0.41864,-1.882,-317.21,-37.957,-3.2685,28.957
0.42388,-6.4231,-323.23,53.555,1.3372,-61.504
0.42651,-1.9268,-313.23,-38.074,-3.1258,30.616
0.43176,-5.8343,-319.25,52.652,0.84945,-59.192
0.43438,-1.9762,-317.21,-38.295,-2.9747,32.183
0.43963,-5.3139,-317.79,51.665,0.43057,-56.983
0.44226,-2.0325,-315.45,-38.618,-2.8177,33.67
0.44751,-4.8528,-317.21,50.625,0.067139,-54.89
0.45013,-2.0981,-317.21,-39.04,-2.6566,35.092
0.45538,-4.4439,-316.24,49.555,-0.25173,-52.916
0.45801,-2.1752,-315.45,-39.556,-2.4926,36.466
0.46325,-4.0812,-314.48,48.473,-0.53488,-51.059
0.46588,-2.2662,-312.44,-40.162,-2.3262,37.809
0.47113,-3.7598,-321.47,47.394,-0.78955,-49.311
0.47375,-2.373,-320.22,-40.85,-2.1572,39.136
0.479,-3.4755,-311.19,46.332,-1.0216,-47.663
0.48163,-2.4981,-312.09,-41.615,-1.9851,40.465
0.48688,-3.2247,-313.69,45.296,-1.236,-46.101
0.4895,-2.6434,-314.78,-42.45,-1.8087,41.811
0.49475,-3.0042,-317.21,44.298,-1.4365,-44.615
0.49738,-2.8113,-314.48,-43.347,-1.6266,43.189
0.50262,-2.8113,-314.48,43.347,-1.6278,-43.583
0.50525,-3.0042,-317.21,-44.298,-1.4387,43.903
0.5105,-2.6434,-314.78,42.45,-1.8128,-43.171
0.51312,-3.2247,-313.69,-45.296,-1.2409,44.407
0.51837,-2.4981,-312.09,41.615,-1.9918,-42.855
0.521,-3.4755,-311.19,-46.332,-1.0293,44.908
0.52625,-2.373,-320.22,40.85,-2.1665,-42.664
0.52887,-3.7598,-321.47,-47.394,-0.7997,45.371
0.53412,-2.2662,-312.44,40.162,-2.3379,-42.63
0.53675,-4.0812,-314.48,-48.473,-0.54731,45.765
0.54199,-2.1752,-315.45,39.556,-2.5064,-42.781
0.54462,-4.4439,-316.24,-49.555,-0.26608,46.052
0.54987,-2.0981,-317.21,39.04,-2.672,-43.144
0.55249,-4.8528,-317.21,-50.625,0.051303,46.196
0.55774,-2.0325,-315.45,38.618,-2.8342,-43.749
0.56037,-5.3139,-317.79,-51.665,0.41381,46.157
0.56562,-1.9762,-317.21,38.295,-2.9917,-44.618
0.56824,-5.8343,-319.25,-52.652,0.83244,45.891
0.57349,-1.9268,-313.23,38.074,-3.1425,-45.775
0.57612,-6.4231,-323.23,-53.555,1.3207,45.352
0.58136,-1.882,-317.21,37.957,-3.284,-47.234
0.58399,-7.0916,-312.26,-54.333,1.8955,44.485
0.58924,-1.8392,-311.77,37.946,-3.4127,-49.006
0.59186,-7.8543,-317.21,-54.927,2.5774,43.226
0.59711,-1.7958,-313.23,38.038,-3.5245,-51.09
0.59974,-8.7305,-321.85,-55.253,3.3924,41.491
0.60499,-1.7493,-307,38.231,-3.6151,-53.475
0.60761,-9.7456,-319.71,-55.177,4.3732,39.162
0.61286,-1.6971,-312.44,38.519,-3.6798,-56.135
0.61549,-10.934,-319.71,-54.487,5.5616,36.046
0.62073,-1.6367,-312.44,38.895,-3.7144,-59.03
0.62336,-12.344,-326.24,-52.809,7.0113,31.807
0.62861,-1.5658,-315.45,39.347,-3.7156,-62.107
0.63123,-14.036,-319.96,-49.447,8.7886,25.798
0.63648,-1.4823,-313.23,39.864,-3.6816,-65.298
0.63911,-16.07,-317.71,-43.005,10.956,16.678
0.64436,-1.3845,-313.23,40.431,-3.6122,-68.531
0.64698,-18.391,-322.37,-30.618,13.461,1.6424
0.65223,-1.2709,-312.44,41.029,-3.5093,-71.725
0.65486,-20.338,-324.67,-7.9977,15.64,-23.538
0.6601,-1.1407,-317.21,41.643,-3.3764,-74.808
0.66273,-20.242,-320.73,21.903,15.822,-55.854
0.66798,-0.99333,-310.22,42.252,-3.2186,-77.709
0.6706,-18.092,-319.09,44.573,13.99,-80.747
0.67585,-0.82892,-312.44,42.839,-3.0419,-80.372
0.67848,-15.559,-321.56,56.945,11.809,-95.117
0.68373,-0.64797,-313.23,43.385,-2.8523,-82.752
0.68635,-13.311,-315.64,63.303,9.9395,-103.22
0.6916,-0.45143,-311.77,43.874,-2.6557,-84.816
0.69423,-11.404,-322.26,66.527,8.4323,-107.94
0.69948,-0.24062,-317.21,44.291,-2.4573,-86.545
0.7021,-9.7804,-317.95,68.02,7.2213,-110.65
0.70735,-0.017158,-311.77,44.623,-2.2616,-87.927
0.70997,-8.3773,-316.24,68.481,6.2395,-112.08
0.71522,0.21714,-312.44,44.86,-2.0719,-88.961
0.71785,-7.1477,-315.45,68.283,5.4345,-112.6
0.7231,0.46035,-315.45,44.994,-1.8908,-89.652
0.72572,-6.0569,-323.23,67.639,4.7673,-112.43
0.73097,0.71047,-310.22,45.02,-1.7198,-90.011
0.7336,-5.079,-323.23,66.681,4.2089,-111.74
0.73885,0.96554,-320.22,44.935,-1.5599,-90.048
0.74147,-4.195,-318.46,65.493,3.7372,-110.6
0.74672,1.2237,-317.21,44.736,-1.4115,-89.781
0.74934,-3.3902,-311.62,64.132,3.3356,-109.11
0.75459,1.4831,-312.44,44.424,-1.2747,-89.225
0.75722,-2.6532,-315.83,62.636,2.9912,-107.32
0.76247,1.7422,-312.44,44.001,-1.149,-88.398
0.76509,-1.9752,-320.22,61.034,2.6939,-105.26
0.77034,1.9994,-317.21,43.47,-1.034,-87.316
0.77297,-1.3489,-317.21,59.347,2.4355,-102.98
0.77822,2.2535,-317.21,42.833,-0.92907,-85.997
0.78084,-0.76858,-320.22,57.591,2.2096,-100.5
0.78609,2.5031,-320.22,42.096,-0.83339,-84.458
0.78871,-0.2294,-315.45,55.777,2.0112,-97.847
0.79396,2.7474,-320.22,41.262,-0.74625,-82.713
0.79659,0.27261,-313.23,53.915,1.8359,-95.04
0.80184,2.9854,-311.19,40.337,-0.66691,-80.779
0.80446,0.74079,-311.77,52.014,1.6803,-92.099
0.80971,3.2163,-317.21,39.325,-0.59462,-78.668
0.81234,1.178,-314.2,50.078,1.5416,-89.037
0.81759,3.4395,-312.44,38.231,-0.52871,-76.396
0.82021,1.5866,-308.76,48.114,1.4174,-85.868
0.82546,3.6544,-314.2,37.061,-0.46853,-73.973
0.82808,1.9687,-310.22,46.125,1.3058,-82.605
0.83333,3.8605,-290.2,35.818,-0.41349,-71.411
0.83596,2.3261,-320.22,44.115,1.205,-79.256
0.84121,4.0575,-309.43,34.507,-0.36303,-68.721
0.84383,2.6603,-307,42.088,1.1136,-75.831
0.84908,4.2451,-309.43,33.133,-0.31666,-65.914
0.85171,2.9729,-317.21,40.046,1.0305,-72.338
0.85696,4.4229,-309.43,31.699,-0.27392,-62.997
0.85958,3.2648,-314.2,37.992,0.95473,-68.785
0.86483,4.5908,-311.19,30.211,-0.2344,-59.981
0.86745,3.5373,-320.22,35.927,0.88529,-65.178
0.8727,4.7485,-307.21,28.671,-0.19772,-56.872
0.87533,3.7913,-311.19,33.853,0.82147,-61.523
0.88058,4.8959,-309.43,27.082,-0.16354,-53.678
0.8832,4.0275,-350,31.773,0.76262,-57.826
0.88845,5.033,-311.19,25.449,-0.13156,-50.406
0.89108,4.2468,-311.19,29.688,0.70817,-54.092
0.89633,5.1595,-311.19,23.774,-0.10149,-47.062
0.89895,4.4498,-311.19,27.599,0.65761,-50.325
0.9042,5.2753,-309.43,22.061,-0.073085,-43.653
0.90682,4.6371,-305.75,25.508,0.61053,-46.529
0.91207,5.3805,-314.2,20.311,-0.046107,-40.183
0.9147,4.8093,-350,23.416,0.56651,-42.71
0.91995,5.475,-311.19,18.528,-0.020344,-36.658
0.92257,4.9668,-311.19,21.325,0.52523,-38.869
0.92782,5.5586,-306.42,16.713,0.0044007,-33.082
0.93045,5.1101,-311.19,19.235,0.48638,-35.013
0.9357,5.6313,-307.21,14.87,0.028308,-29.461
0.93832,5.2395,-314.2,17.147,0.44968,-31.142
0.94357,5.693,-305.17,12.999,0.05155,-25.798
0.94619,5.3555,-314.2,15.064,0.41488,-27.262
0.95144,5.7438,-314.2,11.104,0.074285,-22.097
0.95407,5.4582,-307.21,12.986,0.38175,-23.375
0.95932,5.7834,-311.19,9.1861,0.096666,-18.363
0.96194,5.5481,-305.75,10.914,0.3501,-19.484
0.96719,5.8119,-311.19,7.2466,0.11884,-14.598
0.96982,5.6254,-311.19,8.8501,0.31972,-15.592
0.97507,5.8291,-306.42,5.2876,0.14094,-10.807
0.97769,5.6903,-350,6.7944,0.29044,-11.702
0.98294,5.835,-314.2,3.3105,0.16311,-6.9933
0.98556,5.7429,-314.2,4.7486,0.2621,-7.8182
0.99081,5.8295,-307.21,1.317,0.18549,-3.1592
0.99344,5.7836,-311.19,2.7139,0.23453,-3.9422
0.99869,5.8124,-314.2,-0.69163,0.20822,0.69163


==> data/data_cubic_system3_input2.txt <==
0.0013123,6.2746,-15.135,-0.95117,-0.25411,0.64408
0.0065617,6.276,-14.035,-1.9013,-0.25928,0.366
0.0091864,6.2581,-14.693,-3.3025,-0.24515,1.1533
0.014436,6.2417,-14.434,-3.647,-0.23992,0.27077
0.01706,6.2256,-14.673,-5.4756,-0.23135,1.4864
0.02231,6.3441,-13.812,-6.2564,-0.3685,1.0424
0.024934,6.2155,-14.283,-6.9971,-0.25121,1.1715
0.030184,6.1549,-14.772,-8.1864,-0.21683,1.1396
0.032808,6.1936,-14.156,-9.0994,-0.27051,1.443
0.038058,6.1815,-13.704,-9.9103,-0.29214,1.0373
0.040682,6.1613,-14.482,-10.657,-0.29073,1.1766
0.045932,6.0664,-14.612,-11.609,-0.23724,0.91779
0.048556,6.0875,-14.476,-13.039,-0.2809,1.7447
0.053806,6.0036,-14.748,-14.457,-0.246,1.9593
0.05643,5.9241,-14.027,-15.074,-0.1929,1.9766
0.06168,6.0539,-14.759,-16.795,-0.37937,2.5018
0.064304,5.9323,-14.608,-16.67,-0.28798,1.7816
0.069554,5.9059,-14.079,-18.555,-0.32605,2.4816
0.072178,5.7796,-14.986,-19.25,-0.23391,2.5867
0.077428,5.7234,-15.111,-20.352,-0.24995,2.5142
0.080052,5.6674,-14.361,-21.415,-0.23197,2.9939
0.085302,5.697,-14.783,-22.465,-0.34169,2.8824
0.087927,5.5286,-13.839,-22.948,-0.21541,2.7883
0.093176,5.5435,-14.249,-25.105,-0.31837,3.7979
0.095801,5.3598,-14.466,-25.198,-0.18076,3.3214
0.10105,5.3289,-14.12,-27.118,-0.24606,4.111
0.10367,5.3918,-14.358,-27.488,-0.35911,3.9203
0.10892,5.1641,-14.4,-29.259,-0.23574,4.5779
0.11155,5.116,-14.308,-29.353,-0.24192,4.121
0.1168,4.9489,-14.171,-31.003,-0.18749,4.6781
0.11942,4.8665,-14.648,-31.899,-0.16353,5.0328
0.12467,4.824,-14.569,-32.534,-0.24203,4.5978
0.1273,4.6757,-14.8,-33.739,-0.15642,5.2737
0.13255,4.4846,-15.186,-34.318,-0.094968,4.807
0.13517,4.5505,-14.32,-35.427,-0.22777,5.3995
0.14042,4.3818,-14.131,-36.509,-0.1973,5.4632
0.14304,4.3512,-14.612,-37.584,-0.23802,6.0357
0.14829,4.1585,-15.04,-38.975,-0.19241,6.4377
0.15092,4.088,-14.454,-39.059,-0.19769,6.0351
0.15617,3.8797,-14.279,-40.326,-0.14528,6.3463
0.15879,3.7519,-14.923,-40.453,-0.097712,6.0049
0.16404,3.6152,-14.057,-42.572,-0.12602,7.2045
0.16667,3.4204,-14.428,-43.276,-0.015917,7.4589
0.17192,3.2205,-15.559,-44.027,0.0097834,7.3306
0.17454,3.1973,-15.09,-43.657,-0.056335,6.5316
0.17979,3.0478,-14.749,-45.819,-0.090258,7.8589
0.18241,2.909,-15.094,-45.043,-0.045478,6.6765
0.18766,2.7421,-15.115,-46.841,-0.0713,7.6883
0.19029,2.5493,-14.534,-47.216,0.022812,7.6835
0.19554,2.2606,-15.076,-49.723,0.10939,9.4588
0.19816,2.3446,-14.907,-49.707,-0.078001,9.0902
0.20341,2.0604,-14.735,-50.984,-0.0054174,9.6943
0.20604,1.865,-15.376,-49.763,0.081891,8.1533
0.21129,1.6505,-14.697,-50.995,0.075458,8.7776
0.21391,1.5806,-14.614,-51.951,0.032584,9.4473
0.21916,1.2839,-14.967,-51.41,0.098986,8.3717
0.22178,1.023,-14.637,-53.095,0.24248,9.8085
0.22703,0.78334,-14.509,-54.199,0.24281,10.458
0.22966,0.56006,-14.903,-54.584,0.34419,10.637
0.23491,0.42832,-15.27,-54.967,0.22778,10.653
0.23753,0.23638,-14.13,-55.193,0.29352,10.719
0.24278,-0.095955,-15.014,-55.587,0.36936,10.843
0.24541,-0.23847,-14.793,-55.284,0.38165,10.431
0.25066,-0.69242,-14.784,-56.066,0.57139,11.05
0.25328,-0.69519,-14.563,-56.189,0.44029,11.12
0.25853,-1.0798,-14.871,-58.429,0.55384,13.314
0.26115,-1.0626,-14.768,-56.956,0.3996,11.849
0.2664,-1.5715,-15.108,-56.349,0.63189,11.324
0.26903,-1.8595,-15.367,-57.219,0.78033,12.269
0.27428,-2.2593,-15.33,-57.547,0.89934,12.818
0.2769,-2.3883,-14.876,-58.42,0.88732,13.838
0.28215,-2.8745,-15.379,-57.602,1.0905,13.392
0.28478,-3.0643,-15.152,-56.482,1.1387,12.497
0.29003,-2.9391,-15.2,-57.119,0.73076,13.665
0.29265,-3.5027,-14.671,-57.758,1.1536,14.611
0.2979,-4.1511,-15.638,-55.441,1.5224,12.994
0.30052,-4.1904,-15.612,-55.129,1.4234,13.076
0.30577,-4.3756,-16.169,-55.008,1.3357,13.829
0.3084,-5.0195,-14.868,-55.53,1.8456,14.832
0.31365,-4.8452,-15.546,-51.945,1.4091,12.297
0.31627,-5.4199,-14.943,-50.258,1.8561,11.18
0.32152,-5.9538,-15.105,-50.68,2.1429,12.824
0.32415,-5.8027,-16.297,-49.247,1.8728,12.043
0.3294,-6.2197,-14.832,-49.672,2.0623,13.853
0.33202,-6.2073,-15.555,-46.83,1.9418,11.741
0.33727,-6.3882,-15.833,-44.842,1.9192,11.282
0.3399,-6.6768,-15.772,-44.848,2.1128,12.084
0.34514,-7.3702,-15.884,-40.712,2.6308,9.5946
0.34777,-7.0584,-15.697,-41.322,2.2388,11.051
0.35302,-7.7701,-16.908,-40.206,2.8062,11.667
0.35564,-7.3616,-16.955,-37.188,2.3336,9.5292
0.36089,-8.2066,-16.183,-34.944,3.0671,9.0632
0.36352,-7.9256,-16.102,-30.633,2.7387,5.6456
0.36877,-7.8844,-16.632,-30.75,2.6192,7.5466
0.37139,-8.1921,-15.877,-28.34,2.8958,6.023
0.37664,-8.1267,-16.305,-25.565,2.784,4.9976
0.37927,-8.2844,-16.414,-23.165,2.9261,3.4578
0.38451,-8.0135,-15.632,-22.463,2.6381,4.4362
0.38714,-8.3041,-16.128,-18.667,2.9269,1.4583
0.39239,-8.0414,-16.242,-15.467,2.6726,-0.16054
0.39501,-7.6555,-16.915,-14.958,2.2964,0.092213
0.40026,-7.7534,-16.341,-11.683,2.4238,-1.721
0.40289,-7.7471,-16.444,-10.703,2.4366,-2.0027
0.40814,-7.5579,-16.384,-7.915,2.2932,-3.4629
0.41076,-7.3713,-16.11,-8.7087,2.1327,-2.0398
0.41601,-7.5709,-16.271,-7.8311,2.3897,-1.7284
0.41864,-7.3498,-15.962,-7.6,2.1993,-1.3999
0.42388,-7.1371,-15.821,-7.3447,2.0512,-0.60457
0.42651,-7.2585,-16.047,-6.692,2.2059,-0.76564
0.43176,-7.0646,-16.21,-4.3875,2.0797,-2.1522
0.43438,-6.888,-15.87,-4.9836,1.9371,-1.1286
0.43963,-6.4565,-17.085,-4.6124,1.5732,-0.70485
0.44226,-6.4869,-16.607,-3.2577,1.6367,-1.6908
0.44751,-6.7707,-15.967,-0.6098,1.985,-3.6549
0.45013,-6.6399,-15.889,-2.4482,1.8852,-1.4998
0.45538,-6.1679,-16.323,-3.0394,1.4723,-0.32228
0.45801,-6.3842,-16.196,-3.7145,1.7164,0.62424
0.46325,-5.892,-16.388,-2.6904,1.276,0.10362
0.46588,-6.5617,-16.309,0.9423,1.9693,-3.2953
0.47113,-5.8273,-16.028,0.76229,1.278,-2.6797
0.47375,-6.0466,-16.339,0.87022,1.5164,-2.5841
0.479,-5.8696,-16.243,-0.96315,1.3725,-0.36785
0.48163,-5.8865,-16.415,1.7183,1.4034,-2.8683
0.48688,-5.7004,-16.178,0.30608,1.2397,-1.1108
0.4895,-6.0075,-16.877,-0.6593,1.5554,0.020494
0.49475,-5.988,-16.107,2.1632,1.5472,-2.4793
0.49738,-6.0187,-16.028,-1.7131,1.5808,1.5555
0.50262,-6.0187,-16.028,1.7131,1.5796,-1.9498
0.50525,-5.988,-16.107,-2.1632,1.545,1.7674
0.5105,-6.0075,-16.877,0.6593,1.5514,-1.3806
0.51312,-5.7004,-16.178,-0.30608,1.2348,-0.58316
0.51837,-5.8865,-16.415,-1.7183,1.3966,0.47862
0.521,-5.8696,-16.243,0.96315,1.3649,-2.3871
0.52625,-6.0466,-16.339,-0.87022,1.5071,-0.9443
0.52887,-5.8273,-16.028,-0.76229,1.2678,-1.2603
0.53412,-6.5617,-16.309,-0.9423,1.9576,-1.5262
0.53675,-5.892,-16.388,2.6904,1.2635,-5.3983
0.54199,-6.3842,-16.196,3.7145,1.7026,-6.9387
0.54462,-6.1679,-16.323,3.0394,1.4579,-6.5421
0.54987,-6.6399,-15.889,2.4482,1.8698,-6.5526
0.55249,-6.7707,-15.967,0.6098,1.9692,-5.0389
0.55774,-6.4869,-16.607,3.2577,1.6202,-8.3883
0.56037,-6.4565,-17.085,4.6124,1.5564,-10.121
0.56562,-6.888,-15.87,4.9836,1.9201,-11.307
0.56824,-7.0646,-16.21,4.3875,2.0626,-11.149
0.57349,-7.2585,-16.047,6.692,2.1891,-14.393
0.57612,-7.1371,-15.821,7.3447,2.0348,-15.548
0.58136,-7.3498,-15.962,7.6,2.1838,-16.877
0.58399,-7.5709,-16.271,7.8311,2.3748,-17.679
0.58924,-7.3713,-16.11,8.7087,2.1195,-19.769
0.59186,-7.5579,-16.384,7.915,2.2809,-19.616
0.59711,-7.7471,-16.444,10.703,2.4267,-23.755
0.59974,-7.7534,-16.341,11.683,2.4153,-25.444
0.60499,-7.6555,-16.915,14.958,2.2911,-30.202
0.60761,-8.0414,-16.242,15.467,2.669,-31.483
0.61286,-8.3041,-16.128,18.667,2.9273,-36.283
0.61549,-8.0135,-15.632,22.463,2.6406,-40.904
0.62073,-8.2844,-16.414,23.165,2.9334,-43.3
0.62336,-8.1267,-16.305,25.565,2.7937,-46.566
0.62861,-8.1921,-15.877,28.34,2.9107,-51.1
0.63123,-7.8844,-16.632,30.75,2.6367,-54.398
0.63648,-7.9256,-16.102,30.633,2.7617,-56.067
0.63911,-8.2066,-16.183,34.944,3.0929,-61.271
0.64436,-7.3616,-16.955,37.188,2.3649,-65.288
0.64698,-7.7701,-16.908,40.206,2.8402,-69.182
0.65223,-7.0584,-15.697,41.322,2.2782,-72.018
0.65486,-7.3702,-15.884,40.712,2.6728,-72.248
0.6601,-6.6768,-15.772,44.848,2.1597,-78.013
0.66273,-6.3882,-15.833,44.842,1.9684,-78.792
0.66798,-6.2073,-15.555,46.83,1.9954,-82.286
0.6706,-6.2197,-14.832,49.672,2.1178,-85.846
0.67585,-5.8027,-16.297,49.247,1.9319,-86.78
0.67848,-5.9538,-15.105,50.68,2.2036,-88.852
0.68373,-5.4199,-14.943,50.258,1.9196,-89.625
0.68635,-4.8452,-15.546,51.945,1.4738,-91.866
0.6916,-5.0195,-14.868,55.53,1.9124,-96.472
0.69423,-4.3756,-16.169,55.008,1.4034,-96.417
0.69948,-4.1904,-15.612,55.129,1.4924,-97.383
0.7021,-4.1511,-15.638,55.441,1.592,-98.073
0.70735,-3.5027,-14.671,57.758,1.2239,-101.06
0.70997,-2.9391,-15.2,57.119,0.80133,-100.72
0.71522,-3.0643,-15.152,56.482,1.2095,-100.58
0.71785,-2.8745,-15.379,57.602,1.1613,-101.91
0.7231,-2.3883,-14.876,58.42,0.95791,-103.08
0.72572,-2.2593,-15.33,57.547,0.96974,-102.34
0.73097,-1.8595,-15.367,57.219,0.85016,-102.21
0.7336,-1.5715,-15.108,56.349,0.70136,-101.4
0.73885,-1.0626,-14.768,56.956,0.46823,-102.07
0.74147,-1.0798,-14.871,58.429,0.62199,-103.54
0.74672,-0.69519,-14.563,56.189,0.50737,-101.23
0.74934,-0.69242,-14.784,56.066,0.63789,-101.05
0.75459,-0.23847,-14.793,55.284,0.44692,-100.08
0.75722,-0.095955,-15.014,55.587,0.43398,-100.27
0.76247,0.23638,-14.13,55.193,0.35679,-99.59
0.76509,0.42832,-15.27,54.967,0.29035,-99.196
0.77034,0.56006,-14.903,54.584,0.40532,-98.431
0.77297,0.78334,-14.509,54.199,0.3032,-97.832
0.77822,1.023,-14.637,53.095,0.30137,-96.259
0.78084,1.2839,-14.967,51.41,0.15712,-94.319
0.78609,1.5806,-14.614,51.951,0.08918,-94.312
0.78871,1.6505,-14.697,50.995,0.13128,-93.064
0.79396,1.865,-15.376,49.763,0.13615,-91.214
0.79659,2.0604,-14.735,50.984,0.048058,-92.109
0.80184,2.3446,-14.907,49.707,-0.026095,-90.148
0.80446,2.2606,-15.076,49.723,0.16051,-89.809
0.80971,2.5493,-14.534,47.216,0.072363,-86.559
0.81234,2.7421,-15.115,46.841,-0.022533,-85.8
0.81759,2.909,-15.094,45.043,0.0017273,-83.207
0.82021,3.0478,-14.749,45.819,-0.04383,-83.574
0.82546,3.1973,-15.09,43.657,-0.011456,-80.569
0.82808,3.2205,-15.559,44.027,0.053892,-80.507
0.83333,3.4204,-14.428,43.276,0.026658,-78.87
0.83596,3.6152,-14.057,42.572,-0.084211,-77.712
0.84121,3.7519,-14.923,40.453,-0.057412,-74.668
0.84383,3.8797,-14.279,40.326,-0.10573,-74.068
0.84908,4.088,-14.454,39.059,-0.15963,-71.84
0.85171,4.1585,-15.04,38.975,-0.15509,-71.267
0.85696,4.3512,-14.612,37.584,-0.20218,-68.882
0.85958,4.3818,-14.131,36.509,-0.16219,-67.303
0.86483,4.5505,-14.32,35.427,-0.19411,-65.197
0.86745,4.4846,-15.186,34.318,-0.06203,-63.57
0.8727,4.6757,-14.8,33.739,-0.12491,-61.94
0.87533,4.824,-14.569,32.534,-0.21123,-60.204
0.88058,4.8665,-14.648,31.899,-0.13414,-58.494
0.8832,4.9489,-14.171,31.003,-0.1588,-57.056
0.88845,5.116,-14.308,29.353,-0.21462,-54.31
0.89108,5.1641,-14.4,29.259,-0.20913,-53.662
0.89633,5.3918,-14.358,27.488,-0.33387,-50.776
0.89895,5.3289,-14.12,27.118,-0.22151,-49.843
0.9042,5.3598,-14.466,25.198,-0.15755,-46.79
0.90682,5.5435,-14.249,25.105,-0.29584,-46.126
0.91207,5.5286,-13.839,22.948,-0.19421,-42.82
0.9147,5.697,-14.783,22.465,-0.32116,-41.759
0.91995,5.6674,-14.361,21.415,-0.21276,-39.545
0.92257,5.7234,-15.111,20.352,-0.2314,-37.897
0.92782,5.7796,-14.986,19.25,-0.21667,-35.619
0.93045,5.9059,-14.079,18.555,-0.30946,-34.333
0.9357,5.9323,-14.608,16.67,-0.27269,-31.261
0.93832,6.0539,-14.759,16.795,-0.36472,-30.79
0.94357,5.9241,-14.027,15.074,-0.17954,-27.873
0.94619,6.0036,-14.748,14.457,-0.23327,-26.655
0.95144,6.0875,-14.476,13.039,-0.26945,-24.032
0.95407,6.0664,-14.612,11.609,-0.22642,-21.997
0.95932,6.1613,-14.482,10.657,-0.28118,-19.833
0.96194,6.1815,-13.704,9.9103,-0.28322,-18.48
0.96719,6.1936,-14.156,9.0994,-0.26286,-16.451
0.96982,6.1549,-14.772,8.1864,-0.2098,-14.928
0.97507,6.2155,-14.283,6.9971,-0.24544,-12.517
0.97769,6.3441,-13.812,6.2564,-0.36335,-11.164
0.98294,6.2256,-14.673,5.4756,-0.22745,-9.1583
0.98556,6.2417,-14.434,3.647,-0.23665,-6.7165
0.99081,6.2581,-14.693,3.3025,-0.24313,-5.1447
0.99344,6.276,-14.035,1.9013,-0.25788,-3.1295
0.99869,6.2746,-15.135,0.95117,-0.25395,-0.95117


==> data/data_cubic_system3_input3.txt <==
0.0013123,5.9935,-3.3306,3.0523,0.026898,-3.3594
0.0065617,5.9392,-2.357,-1.5168,0.077513,-0.018445
0.0091864,5.631,-3.5448,-0.37759,0.38198,-1.7716
0.014436,5.9915,-2.6308,-3.5329,0.010226,0.15674
0.01706,5.9466,-2.1717,-3.0394,0.047618,-0.94978
0.02231,6.0332,-3.4493,-5.4748,-0.057666,0.26087
0.024934,6.0449,-3.7281,-6.0639,-0.080565,0.23833
0.030184,5.5806,-3.7159,-6.7395,0.35751,-0.30731
0.032808,6.0257,-3.0205,-5.0676,-0.10262,-2.5888
0.038058,5.8818,-2.2312,-10.632,0.0075491,1.7591
0.040682,5.8271,-2.925,-9.6228,0.04348,0.14284
0.045932,6.069,-2.896,-12.015,-0.23977,1.3241
0.048556,6.0096,-3.3213,-12.066,-0.20299,0.77184
0.053806,5.6892,-3.5808,-13.324,0.068459,0.82616
0.05643,5.9668,-3.2623,-14.048,-0.23561,0.94974
0.06168,5.6195,-3.0836,-12.729,0.055023,-1.564
0.064304,5.9013,-3.6644,-13.305,-0.25702,-1.5834
0.069554,5.105,-2.773,-17.564,0.47491,1.49
0.072178,5.3049,-3.3179,-16.212,0.2408,-0.45143
0.077428,5.6067,-3.9988,-18.339,-0.13322,0.50135
0.080052,5.5355,-3.3653,-19.793,-0.10012,1.3711
0.085302,5.374,-3.9223,-19.659,-0.018752,0.076401
0.087927,5.73,-2.9955,-18.9,-0.41681,-1.2599
0.093176,5.3699,-3.6444,-20.621,-0.14482,-0.68591
0.095801,4.9754,-3.0614,-21.224,0.20364,-0.65252
0.10105,5.6285,-3.031,-21.935,-0.54561,-1.0716
0.10367,5.11,-3.6825,-25.001,-0.077263,1.4326
0.10892,4.7851,-3.851,-25.088,0.14325,0.40729
0.11155,4.7676,-3.2237,-22.828,0.10647,-2.4039
0.1168,4.7434,-3.6162,-25.354,0.017984,-0.97116
0.11942,4.5164,-3.8731,-26.795,0.18665,-0.070893
0.12467,4.3101,-4.5538,-28.393,0.27181,0.45665
0.1273,4.7677,-4.3807,-28.345,-0.24845,-0.12044
0.13255,4.2926,-3.5296,-29.624,0.097037,0.11307
0.13517,4.304,-3.5913,-30.261,0.018739,0.23355
0.14042,4.2521,-3.701,-28.917,-0.067654,-2.1294
0.14304,4.1134,-4.2142,-31.782,-0.00026379,0.23375
0.14829,3.9485,-3.7801,-31.904,0.017613,-0.63274
0.15092,3.7126,-3.8748,-31.147,0.1778,-1.8767
0.15617,3.5109,-4.1929,-31.473,0.22356,-2.506
0.15879,3.277,-3.6852,-34.396,0.37718,-0.052029
0.16404,3.295,-4.5053,-35.008,0.1942,-0.35969
0.16667,3.6469,-2.9285,-34.595,-0.24248,-1.2225
0.17192,3.0864,-4.5925,-35.285,0.14388,-1.4113
0.17454,3.203,-4.5722,-38.102,-0.062034,0.97672
0.17979,3.2415,-4.216,-36.249,-0.2839,-1.712
0.18241,2.7285,-4.6032,-37.951,0.13507,-0.41469
0.18766,2.8789,-5.3513,-38.333,-0.20809,-0.81932
0.19029,2.864,-5.6301,-39.727,-0.29191,0.19418
0.19554,2.2203,-5.0702,-38.189,0.14971,-2.0757
0.19816,2.5398,-3.5676,-38.139,-0.27329,-2.4778
0.20341,2.0023,-4.4293,-42.931,0.052751,1.6416
0.20604,1.9734,-4.1926,-42.746,-0.026513,1.136
0.21129,1.4969,-4.6284,-41.504,0.22908,-0.71286
0.21391,1.8258,-4.7653,-42.294,-0.21266,-0.2095
0.21916,1.046,-4.2295,-43.331,0.3369,0.29231
0.22178,1.3887,-5.5194,-44.365,-0.12319,1.0782
0.22703,1.1636,-5.6289,-42.395,-0.13743,-1.3462
0.22966,0.77146,-5.8591,-46.62,0.13278,2.6725
0.23491,0.53485,-6.0093,-43.346,0.12125,-0.96895
0.23753,0.23225,-6.2215,-46.214,0.29765,1.7393
0.24278,0.13484,-5.0799,-42.424,0.13856,-2.3202
0.24541,0.07898,-5.2033,-43.56,0.064195,-1.2937
0.25066,0.031028,-5.8558,-47.66,-0.15206,2.6439
0.25328,-0.0015903,-6.7657,-45.792,-0.25332,0.72265
0.25853,-0.69437,-5.5579,-46.674,0.16844,1.5585
0.26115,-0.8176,-5.4281,-47.615,0.15464,2.5086
0.2664,-0.95823,-6.0393,-45.354,0.018602,0.32868
0.26903,-0.92596,-5.1616,-46.119,-0.15316,1.1694
0.27428,-0.91978,-6.8211,-44.581,-0.44014,-0.14756
0.2769,-1.0188,-6.3313,-43.742,-0.48222,-0.83933
0.28215,-1.602,-5.9535,-46.551,-0.182,2.3405
0.28478,-1.4959,-6.1568,-47.689,-0.4297,3.7041
0.29003,-1.5803,-6.0108,-41.603,-0.62802,-1.8512
0.29265,-2.0818,-6.0763,-41.855,-0.26727,-1.2913
0.2979,-2.6352,-6.4823,-42.499,0.0065578,0.052063
0.30052,-3.1249,-6.6679,-44.219,0.3579,2.1653
0.30577,-3.2025,-6.7848,-42.906,0.16268,1.7268
0.3084,-3.0621,-6.204,-42.426,-0.11184,1.7283
0.31365,-3.6151,-7.4317,-42.862,0.17901,3.214
0.31627,-3.0903,-7.3423,-41.366,-0.47345,2.2874
0.32152,-3.1153,-6.6842,-36.642,-0.69561,-1.2141
0.32415,-3.7253,-7.6885,-36.055,-0.20454,-1.1482
0.3294,-3.8539,-7.0774,-31.523,-0.30354,-4.2958
0.33202,-4.1122,-7.4036,-35.038,-0.15332,-0.051169
0.33727,-3.6992,-7.6687,-28.903,-0.76978,-4.6576
0.3399,-4.8867,-7.1529,-25.646,0.32277,-7.1184
0.34514,-5.2664,-7.373,-32.782,0.52698,1.664
0.34777,-5.0245,-7.0531,-27.704,0.20488,-2.5666
0.35302,-4.2203,-7.7568,-27.647,-0.7437,-0.89254
0.35564,-5.1154,-7.918,-24.43,0.087385,-3.2288
0.36089,-4.9625,-7.8106,-26.631,-0.17703,0.75011
0.36352,-5.9152,-8.1701,-24.321,0.72827,-0.66643
0.36877,-5.4821,-8.6461,-19.179,0.21685,-4.0243
0.37139,-6.0068,-7.7325,-26.288,0.71055,3.9705
0.37664,-4.7434,-7.0733,-18.888,-0.59926,-1.679
0.37927,-5.4422,-7.8712,-14.128,0.083893,-5.5787
0.38451,-5.241,-7.6171,-13.784,-0.13443,-4.2428
0.38714,-4.9403,-8.175,-17.792,-0.43701,0.58274
0.39239,-5.2004,-7.0916,-13.851,-0.16846,-1.7761
0.39501,-4.9093,-8.2034,-15.981,-0.44977,1.1158
0.40026,-5.412,-8.3126,-16.155,0.082422,2.7512
0.40289,-4.8524,-8.2397,-12.011,-0.45806,-0.69516
0.40814,-5.4181,-9.4526,-13.878,0.15346,2.4998
0.41076,-5.1256,-8.2957,-10.392,-0.11294,-0.35685
0.41601,-4.6858,-7.8775,-11.653,-0.4954,2.0934
0.41864,-4.8864,-9.0592,-8.9904,-0.26407,-0.0094551
0.42388,-5.5731,-8.3816,-11.816,0.48717,3.8672
0.42651,-5.4409,-7.7198,-4.5221,0.38824,-2.9356
0.43176,-5.8103,-7.4626,-9.0437,0.82541,2.504
0.43438,-5.3154,-9.2398,-6.2766,0.36458,0.1644
0.43963,-4.4173,-7.799,-2.5747,-0.46599,-2.7426
0.44226,-4.82,-8.8736,-6.06,-0.030144,1.1115
0.44751,-4.9486,-7.7916,-4.5326,0.16287,0.26793
0.45013,-4.391,-8.4148,-2.4743,-0.36365,-1.4737
0.45538,-4.657,-8.6528,-5.9995,-0.038592,2.6378
0.45801,-3.9449,-8.5552,-6.6026,-0.7229,3.5123
0.46325,-5.0097,-9.316,0.3858,0.39357,-2.9725
0.46588,-4.5903,-9.0037,0.2527,-0.0019704,-2.6057
0.47113,-4.5289,-8.1577,-1.2071,-0.020472,-0.7103
0.47375,-4.2232,-8.1296,-2.6518,-0.30701,0.93797
0.479,-4.7472,-8.8435,3.8776,0.25009,-5.2086
0.48163,-4.2934,-8.3304,0.90108,-0.18978,-2.0511
0.48688,-4.8689,-8.4092,-4.362,0.40829,3.5573
0.4895,-4.6207,-9.37,-1.2677,0.16859,0.62885
0.49475,-4.9011,-9.1457,-3.3766,0.46032,3.0605
0.49738,-4.5707,-9.0568,-2.9981,0.1328,2.8405
0.50262,-4.5707,-9.0568,2.9981,0.13162,-3.2348
0.50525,-4.9011,-9.1457,3.3766,0.45819,-3.7725
0.5105,-4.6207,-9.37,1.2677,0.16457,-1.989
0.51312,-4.8689,-8.4092,4.362,0.40335,-5.2513
0.51837,-4.2934,-8.3304,-0.90108,-0.19654,-0.33864
0.521,-4.7472,-8.8435,-3.8776,0.24245,2.4537
0.52625,-4.2232,-8.1296,2.6518,-0.31636,-4.4663
0.52887,-4.5289,-8.1577,1.2071,-0.030629,-3.2297
0.53412,-4.5903,-9.0037,-0.2527,-0.013672,-2.2158
0.53675,-5.0097,-9.316,-0.3858,0.38115,-2.3222
0.54199,-3.9449,-8.5552,6.6026,-0.73666,-9.8268
0.54462,-4.657,-8.6528,5.9995,-0.052943,-9.5022
0.54987,-4.391,-8.4148,2.4743,-0.37904,-6.5787
0.55249,-4.9486,-7.7916,4.5326,0.14704,-8.9617
0.55774,-4.82,-8.8736,6.06,-0.046668,-11.191
0.56037,-4.4173,-7.799,2.5747,-0.48276,-8.0834
0.56562,-5.3154,-9.2398,6.2766,0.34757,-12.6
0.56824,-5.8103,-7.4626,9.0437,0.8084,-15.805
0.57349,-5.4409,-7.7198,4.5221,0.37151,-12.223
0.57612,-5.5731,-8.3816,11.816,0.47074,-20.02
0.58136,-4.8864,-9.0592,8.9904,-0.2796,-18.267
0.58399,-4.6858,-7.8775,11.653,-0.51031,-21.501
0.58924,-5.1256,-8.2957,10.392,-0.12623,-21.452
0.59186,-5.4181,-9.4526,13.878,0.14117,-25.579
0.59711,-4.8524,-8.2397,12.011,-0.46797,-25.063
0.59974,-5.412,-8.3126,16.155,0.073902,-29.916
0.60499,-4.9093,-8.2034,15.981,-0.4551,-31.225
0.60761,-5.2004,-7.0916,13.851,-0.17201,-29.867
0.61286,-4.9403,-8.175,17.792,-0.4366,-35.408
0.61549,-5.241,-7.6171,13.784,-0.13186,-32.225
0.62073,-5.4422,-7.8712,14.128,0.091103,-34.264
0.62336,-4.7434,-7.0733,18.888,-0.58959,-39.889
0.62861,-6.0068,-7.7325,26.288,0.7254,-49.047
0.63123,-5.4821,-8.6461,19.179,0.23438,-42.827
0.63648,-5.9152,-8.1701,24.321,0.75129,-49.755
0.63911,-4.9625,-7.8106,26.631,-0.15124,-52.958
0.64436,-5.1154,-7.918,24.43,0.11872,-52.53
0.64698,-4.2203,-7.7568,27.647,-0.70962,-56.623
0.65223,-5.0245,-7.0531,27.704,0.2443,-58.4
0.65486,-5.2664,-7.373,32.782,0.56898,-64.317
0.6601,-4.8867,-7.1529,25.646,0.36968,-58.811
0.66273,-3.6992,-7.6687,28.903,-0.72056,-62.853
0.66798,-4.1122,-7.4036,35.038,-0.099789,-70.494
0.6706,-3.8539,-7.0774,31.523,-0.24804,-67.697
0.67585,-3.7253,-7.6885,36.055,-0.14545,-73.588
0.67848,-3.1153,-6.6842,36.642,-0.63492,-74.814
0.68373,-3.0903,-7.3423,41.366,-0.40994,-80.733
0.68635,-3.6151,-7.4317,42.862,0.24374,-82.783
0.6916,-3.0621,-6.204,42.426,-0.045031,-83.368
0.69423,-3.2025,-6.7848,42.906,0.23034,-84.315
0.69948,-3.1249,-6.6679,44.219,0.42694,-86.472
0.7021,-2.6352,-6.4823,42.499,0.076126,-85.131
0.70735,-2.0818,-6.0763,41.855,-0.19694,-85.159
0.70997,-1.5803,-6.0108,41.603,-0.55746,-85.199
0.71522,-1.4959,-6.1568,47.689,-0.3589,-91.79
0.71785,-1.602,-5.9535,46.551,-0.1112,-90.863
0.7231,-1.0188,-6.3313,43.742,-0.41162,-88.4
0.72572,-0.91978,-6.8211,44.581,-0.36975,-89.374
0.73097,-0.92596,-5.1616,46.119,-0.083333,-91.109
0.7336,-0.95823,-6.0393,45.354,0.088075,-90.407
0.73885,-0.8176,-5.4281,47.615,0.22327,-92.729
0.74147,-0.69437,-5.5579,46.674,0.23658,-91.785
0.74672,-0.0015903,-6.7657,45.792,-0.18623,-90.837
0.74934,0.031028,-5.8558,47.66,-0.085552,-92.643
0.75459,0.07898,-5.2033,43.56,0.12947,-88.36
0.75722,0.13484,-5.0799,42.424,0.20319,-87.107
0.76247,0.23225,-6.2215,46.214,0.36093,-90.61
0.76509,0.53485,-6.0093,43.346,0.18382,-87.574
0.77034,0.77146,-5.8591,46.62,0.19392,-90.466
0.77297,1.1636,-5.6289,42.395,-0.077036,-86.028
0.77822,1.3887,-5.5194,44.365,-0.064294,-87.528
0.78084,1.046,-4.2295,43.331,0.39503,-86.24
0.78609,1.8258,-4.7653,42.294,-0.15606,-84.655
0.78871,1.4969,-4.6284,41.504,0.2849,-83.574
0.79396,1.9734,-4.1926,42.746,0.027746,-84.197
0.79659,2.0023,-4.4293,42.931,0.10623,-84.056
0.80184,2.5398,-3.5676,38.139,-0.22138,-78.58
0.80446,2.2203,-5.0702,38.189,0.20083,-78.274
0.80971,2.864,-5.6301,39.727,-0.24236,-79.07
0.81234,2.8789,-5.3513,38.333,-0.15932,-77.292
0.81759,2.7285,-4.6032,37.951,0.18228,-76.116
0.82021,3.2415,-4.216,36.249,-0.23747,-74.003
0.82546,3.203,-4.5722,38.102,-0.017155,-75.014
0.82808,3.0864,-4.5925,35.285,0.18799,-71.765
0.83333,3.6469,-2.9285,34.595,-0.19991,-70.188
0.83596,3.295,-4.5053,35.008,0.23601,-70.148
0.84121,3.277,-3.6852,34.396,0.41748,-68.611
0.84383,3.5109,-4.1929,31.473,0.26311,-65.216
0.84908,3.7126,-3.8748,31.147,0.21586,-63.928
0.85171,3.9485,-3.7801,31.904,0.054926,-64.196
0.85696,4.1134,-4.2142,31.782,0.035577,-63.08
0.85958,4.2521,-3.701,28.917,-0.032544,-59.71
0.86483,4.304,-3.5913,30.261,0.052398,-60.031
0.86745,4.2926,-3.5296,29.624,0.12998,-58.876
0.8727,4.7677,-4.3807,28.345,-0.21694,-56.546
0.87533,4.3101,-4.5538,28.393,0.30261,-56.063
0.88058,4.5164,-3.8731,26.795,0.21604,-53.39
0.8832,4.7434,-3.6162,25.354,0.046672,-51.407
0.88845,4.7676,-3.2237,22.828,0.13377,-47.785
0.89108,4.7851,-3.851,25.088,0.16986,-49.492
0.89633,5.11,-3.6825,25.001,-0.052026,-48.288
0.89895,5.6285,-3.031,21.935,-0.52105,-44.661
0.9042,4.9754,-3.0614,21.224,0.22684,-42.816
0.90682,5.3699,-3.6444,20.621,-0.12229,-41.642
0.91207,5.73,-2.9955,18.9,-0.39562,-38.772
0.9147,5.374,-3.9223,19.659,0.0017757,-38.953
0.91995,5.5355,-3.3653,19.793,-0.08091,-37.923
0.92257,5.6067,-3.9988,18.339,-0.11467,-35.884
0.92782,5.3049,-3.3179,16.212,0.25804,-32.581
0.93045,5.105,-2.773,17.564,0.4915,-33.341
0.9357,5.9013,-3.6644,13.305,-0.24173,-27.896
0.93832,5.6195,-3.0836,12.729,0.069672,-26.724
0.94357,5.9668,-3.2623,14.048,-0.22225,-26.846
0.94619,5.6892,-3.5808,13.324,0.081183,-25.522
0.95144,6.0096,-3.3213,12.066,-0.19154,-23.059
0.95407,6.069,-2.896,12.015,-0.22895,-22.403
0.95932,5.8271,-2.925,9.6228,0.053028,-18.799
0.96194,5.8818,-2.2312,10.632,0.016465,-19.201
0.96719,6.0257,-3.0205,5.0676,-0.094959,-12.419
0.96982,5.5806,-3.7159,6.7395,0.36453,-13.481
0.97507,6.0449,-3.7281,6.0639,-0.074792,-11.584
0.97769,6.0332,-3.4493,5.4748,-0.052519,-10.383
0.98294,5.9466,-2.1717,3.0394,0.051515,-6.7222
0.98556,5.9915,-2.6308,3.5329,0.013498,-6.6025
0.99081,5.631,-3.5448,0.37759,0.384,-2.2198
0.99344,5.9392,-2.357,1.5168,0.078915,-2.7451
0.99869,5.9935,-3.3306,-3.0523,0.027054,3.0523


==> data/data_cubic_system3_input4.txt <==
0.0019569,5.4174,-2.6004,-1.9901,0.6028,1.5313
0.0097847,6.3432,-4.8654,-3.1459,-0.33125,0.85237
0.013699,6.1969,-6.7493,-3.9606,-0.19333,0.7503
0.021526,5.6599,-4.9016,-6.2153,0.31858,1.1741
0.02544,6.5565,-4.6382,-7.6914,-0.59469,1.7365
0.033268,7.3204,-5.5293,-8.2699,-1.4005,0.49168
0.037182,5.6181,-3.6087,-9.5096,0.27675,0.82241
0.04501,6.7245,-8.5693,-14.139,-0.88837,3.6402
0.048924,6.9199,-4.4657,-14.372,-1.1174,2.9716
0.056751,4.8216,-5.0201,-15.14,0.90512,1.9435
0.060665,5.9801,-7.6462,-17.376,-0.29548,3.2865
0.068493,6.6009,-5.0628,-18.867,-1.0092,3.0019
0.072407,4.9581,-9.7267,-19.577,0.58273,2.83
0.080235,5.2649,-5.8848,-23.918,0.16551,5.4213
0.084149,4.6668,-5.5849,-25.488,0.70395,6.1234
0.091977,5.7672,-4.4012,-25.708,-0.52461,4.6232
0.09589,5.3977,-3.4645,-26.138,-0.22361,4.2012
0.10372,5.8758,-7.544,-30.016,-0.84785,6.3951
0.10763,5.078,-4.768,-29.925,-0.12766,5.472
0.11546,2.982,-6.1056,-30.445,1.8038,4.3503
0.11937,3.278,-2.1959,-34.56,1.4208,7.656
0.1272,5.4436,-6.48,-35.826,-0.92807,7.3294
0.13112,4.5072,-4.7857,-36.193,-0.088065,6.9136
0.13894,4.8947,-6.3833,-37.715,-0.678,6.9012
0.14286,4.5285,-7.7686,-40.303,-0.41794,8.7374
0.15068,4.1037,-6.0542,-40.729,-0.21511,7.6946
0.1546,3.384,-5.4478,-40.225,0.38861,6.4744
0.16243,3.9226,-8.0084,-45.555,-0.39211,10.412
0.16634,4.5207,-11.496,-47.415,-1.1163,11.597
0.17417,3.5425,-7.0594,-47.716,-0.40054,10.595
0.17808,2.3698,-7.6029,-46.687,0.63578,8.9391
0.18591,0.92148,-6.961,-50.648,1.801,11.7
0.18982,2.0228,-4.7389,-48.298,0.55284,8.7787
0.19765,2.68,-6.5139,-52.301,-0.40855,11.701
0.20157,-0.16511,-6.4409,-56.765,2.2792,15.657
0.20939,2.5509,-6.8849,-56.185,-0.76193,14.134
0.21331,1.5596,-7.7102,-55.197,0.061539,12.714
0.22114,1.6143,-6.3773,-60.408,-0.33912,17.142
0.22505,2.7362,-8.3311,-61.156,-1.639,17.542
0.23288,-0.36902,-6.7581,-56.67,1.1002,12.459
0.23679,-0.22599,-8.31,-58.947,0.76932,14.489
0.24462,0.34218,-8.0901,-67.086,-0.18362,22.245
0.24853,-0.37453,-6.2488,-67.562,0.3364,22.589
0.25636,-0.011396,-8.5214,-61.616,-0.428,16.507
0.26027,-1.0697,-9.6523,-66.34,0.4261,21.231
0.2681,0.068907,-9.0233,-64.031,-1.1267,19.068
0.27202,-1.8944,-9.1411,-65.68,0.62723,20.868
0.27984,-5.9732,-6.3415,-71.872,4.2842,27.526
0.28376,-3.0305,-7.2559,-69.931,1.1299,25.904
0.29159,-4.0811,-10.604,-61.404,1.7585,18.198
0.2955,-3.223,-10.082,-63.1,0.69104,20.397
0.30333,-2.5756,-8.5698,-71.232,-0.36866,29.73
0.30724,-4.5935,-9.5576,-67.288,1.4479,26.486
0.31507,-6.9409,-10.797,-52.226,3.4055,13.017
0.31898,-6.2372,-10.584,-62.825,2.5151,24.51
0.32681,-5.5192,-9.8695,-73.358,1.4444,37.014
0.33072,-5.0604,-13.239,-52.14,0.82121,16.868
0.33855,-7.4831,-12.721,-45.966,2.9433,12.994
0.34247,-12.09,-11.632,-37.996,7.4151,6.2403
0.35029,-9.9946,-13.617,-43.993,5.0841,14.776
0.35421,-7.9869,-13.43,-37.577,2.9764,9.6683
0.36204,-10.553,-12.492,-31.17,5.3797,5.9193
0.36595,-9.307,-11.841,-25.211,4.0705,1.2949
0.37378,-7.7771,-12.141,-51.758,2.4509,30.484
0.37769,-12.312,-14.582,-11.937,6.9577,-8.0424
0.38552,-11.798,-14.793,-18.057,6.4209,0.58061
0.38943,-9.093,-13.866,-7.9078,3.7188,-8.3713
0.39726,-11.456,-10.932,18.278,6.1121,-32.291
0.40117,-9.5839,-13.239,-9.0442,4.2664,-3.9055
0.409,-7.8337,-12.506,-7.2408,2.5854,-3.7345
0.41292,-6.9758,-16.296,-17.23,1.7689,7.1645
0.42074,-6.1281,-11.958,-12.221,1.0133,3.8199
0.42466,-8.8919,-14.741,-1.7258,3.8263,-5.9201
0.43249,-6.3928,-12.767,0.95189,1.4283,-7.2326
0.4364,-6.8502,-11.245,-10.247,1.9364,4.5796
0.44423,-9.079,-13.349,0.54251,4.2641,-5.1123
0.44814,-7.7275,-17.316,-15.05,2.9598,10.97
0.45597,-10.205,-14.296,10.99,5.5251,-14.197
0.45988,-6.7959,-14.754,-12.093,2.1561,9.2753
0.46771,-7.3962,-13.623,-1.7735,2.8272,-0.34643
0.47162,-9.619,-12.251,-6.2212,5.0802,4.4151
0.47945,-6.2543,-12.181,15.568,1.7648,-16.803
0.48337,-6.2133,-13.574,11.593,1.7425,-12.564
0.49119,-4.7902,-11.016,-7.7575,0.34478,7.2832
0.49511,-6.6696,-11.969,14.184,2.2305,-14.419
0.50294,-5.3095,-10.056,3.0273,0.86775,-3.3818
0.50685,-6.4802,-10.612,-15.764,2.03,15.169
0.51468,-7.4642,-9.9495,11.846,2.9846,-12.947
0.51859,-9.2655,-11.873,-1.2719,4.7651,-0.099331
0.52642,-7.7204,-15.153,-4.7579,3.1669,2.7975
0.53033,-5.3436,-11.438,-4.9765,0.75809,2.6914
0.53816,-8.1276,-10.89,8.0597,3.4682,-11.068
0.54207,-6.5304,-12.26,-0.31503,1.8295,-3.0977
0.5499,-5.8826,-14.099,16.948,1.0915,-21.268
0.55382,-9.3347,-11.677,18.06,4.4956,-22.889
0.56164,-6.7381,-10.736,-18.946,1.7991,12.978
0.56556,-8.6334,-13.493,10.64,3.6435,-17.245
0.57339,-6.2221,-12.122,5.6808,1.1317,-13.698
0.5773,-8.8499,-11.184,-28.779,3.7111,19.981
0.58513,-9.052,-12.367,18.772,3.8239,-29.286
0.58904,-9.3637,-14.181,24.741,4.0963,-36.19
0.59687,-10.106,-14.419,64.709,4.7751,-78.184
0.60078,-14.034,-12.631,35.538,8.6801,-50.1
0.60861,-8.8634,-12.129,16.17,3.4866,-33.043
0.61252,-8.2769,-13.418,8.5494,2.9018,-26.639
0.62035,-9.2322,-12.711,-5.7328,3.8908,-14.89
0.62427,-7.8054,-12.783,51.48,2.4971,-73.408
0.63209,-11.357,-13.639,28.149,6.1503,-52.732
0.63601,-11.61,-12.571,42.328,6.4728,-68.246
0.64384,-12.343,-11.77,37.112,7.3814,-65.677
0.64775,-7.2256,-10.142,55.763,2.3696,-85.625
0.65558,-5.9197,-13.433,58.409,1.3111,-90.778
0.65949,-7.8674,-15.476,48.814,3.399,-82.379
0.66732,-2.5465,-12.572,70.254,-1.6116,-106.07
0.67123,-2.5787,-9.9042,72.719,-1.4107,-109.58
0.67906,-6.1243,-9.0079,74.104,2.4947,-112.87
0.68297,-6.528,-10.819,60.681,3.0882,-100.31
0.6908,-12.337,-11.604,47.075,9.2914,-88.235
0.69472,-6.0744,-8.8687,59.968,3.2322,-101.79
0.70254,-3.6307,-11.522,59.113,1.2031,-102.08
0.70646,-3.4578,-7.8985,59.308,1.2403,-102.74
0.71429,-3.6113,-9.2645,64.651,1.8165,-108.84
0.7182,-4.5484,-9.109,63.705,2.965,-108.19
0.72603,-3.6739,-8.3015,65.116,2.5116,-110.01
0.72994,-7.8249,-10.995,50.992,6.8713,-96.011
0.73777,-2.0732,-11.47,66.66,1.532,-111.78
0.74168,-0.68824,-7.9477,64.116,0.35008,-109.21
0.74951,-0.41997,-7.6367,60.901,0.48053,-105.81
0.75342,0.71224,-9.8529,59.353,-0.45638,-104.11
0.76125,-2.6295,-7.9267,63.078,3.2671,-107.42
0.76517,1.3976,-7.8944,56.218,-0.57369,-100.29
0.77299,-0.31197,-6.879,54.237,1.4986,-97.681
0.77691,-0.56834,-5.9987,59.646,1.9313,-102.73
0.78474,1.1562,-5.5494,55.989,0.54924,-98.26
0.78865,2.0184,-4.8896,51.96,-0.14682,-93.784
0.79648,1.7916,-6.2037,57.963,0.40166,-98.819
0.80039,1.8944,-5.7776,55.828,0.45445,-96.166
0.80822,1.9583,-5.7817,52.48,0.6912,-91.715
0.81213,3.4362,-6.1963,50.462,-0.64169,-89.117
0.81996,4.7385,-7.4057,49.394,-1.6642,-86.83
0.82387,3.4011,-7.4202,47.941,-0.19218,-84.742
0.8317,1.6938,-5.6629,46.077,1.7741,-81.559
0.83562,3.9406,-5.8293,47.858,-0.34826,-82.658
0.84344,2.2514,-4.7071,42.119,1.5796,-75.513
0.84736,3.9039,-5.1269,41.063,0.041429,-73.735
0.85519,4.6283,-8.4755,39.902,-0.46425,-71.093
0.8591,3.538,-5.0136,40.16,0.73048,-70.594
0.86693,3.7616,-6.208,36.265,0.70618,-65.154
0.87084,4.79,-6.4166,37.319,-0.22747,-65.421
0.87867,5.7926,-5.1659,36.08,-1.0499,-62.58
0.88258,4.6937,-5.7536,33.399,0.13435,-59.086
0.89041,5.9563,-9.2051,30.66,-0.96682,-54.698
0.89432,5.2811,-4.1771,29.547,-0.21549,-52.749
0.90215,3.7625,-4.7634,27.339,1.4462,-48.85
0.90607,5.5605,-5.2857,26.017,-0.28474,-46.674
0.91389,3.5288,-5.1423,26.167,1.8721,-45.099
0.91781,5.7004,-5.3781,24.976,-0.24136,-43.037
0.92564,6.4827,-4.8772,19.897,-0.91614,-36.203
0.92955,5.5631,-7.3726,19.29,0.052802,-34.712
0.93738,7.071,-5.8057,18.43,-1.365,-32.073
0.94129,5.9027,-7.6686,16.648,-0.15591,-29.397
0.94912,6.7424,-4.0092,14.643,-0.92274,-25.593
0.95303,5.9035,-4.8354,14.876,-0.051715,-24.922
0.96086,6.4946,-5.2418,10.866,-0.58691,-19.099
0.96477,5.7444,-5.914,8.9721,0.18702,-16.295
0.9726,6.433,-4.9588,7.1119,-0.46251,-12.61
0.97652,7.2913,-7.2485,7.4578,-1.3055,-12.042
0.98434,5.0709,-8.3856,3.3881,0.93716,-6.1401
0.98826,7.3587,-5.5122,3.8421,-1.3437,-5.6772
0.99609,6.5563,-4.8145,2.0451,-0.53575,-2.0451


==> data/data_cubic_system3_input5.txt <==
0.0019608,6.749,-16.697,-0.56841,-0.72872,0.10959
0.0098039,5.8441,-12.692,-2.767,0.16778,0.47346
0.013725,6.8114,-10.962,-3.9869,-0.80786,0.77663
0.021569,6.8328,-15.71,-6.2714,-0.85435,1.2302
0.02549,6.1648,-10.109,-7.2728,-0.20298,1.3178
0.033333,6.9428,-18.558,-9.7306,-1.0229,1.9524
0.037255,6.2512,-13.274,-10.67,-0.35635,1.9826
0.045098,5.7014,-14.87,-12.713,0.13471,2.2147
0.04902,6.1444,-18.147,-14.018,-0.34189,2.6172
0.056863,5.3737,-13.211,-15.894,0.35299,2.6973
0.060784,6.5993,-14.234,-17.647,-0.91468,3.5578
0.068627,5.3533,-16.824,-19.221,0.2383,3.3557
0.072549,6.4322,-19.995,-21.016,-0.89141,4.2695
0.080392,5.4507,-13.082,-22.658,-0.020342,4.1613
0.084314,5.6042,-13.017,-23.906,-0.2334,4.5412
0.092157,4.9663,-13.42,-25.658,0.27635,4.5725
0.096078,5.4183,-12.301,-27.184,-0.24418,5.2479
0.10392,4.8728,-15.622,-28.967,0.15515,5.3467
0.10784,5.227,-14.064,-30.458,-0.27673,6.0058
0.11569,5.4794,-18.697,-33.032,-0.6936,6.9375
0.11961,5.0863,-15.659,-33.793,-0.38746,6.8889
0.12745,5.152,-10.128,-36.208,-0.63641,7.7121
0.13137,3.9908,-21.195,-35.956,0.42836,6.6766
0.13922,4.9869,-10.579,-39.569,-0.77016,8.7552
0.14314,3.6787,-17.846,-38.989,0.43186,7.4228
0.15098,3.9486,-14.61,-41.734,-0.060015,8.6987
0.1549,4.7244,-15.494,-44.036,-0.9518,10.285
0.16275,2.662,-15.149,-43.157,0.86853,8.0141
0.16667,3.6145,-11.328,-45.998,-0.21009,10.18
0.17451,3.1008,-11.913,-47.534,0.04122,10.414
0.17843,2.8972,-12.791,-48.376,0.10846,10.628
0.18627,1.7122,-15.393,-48.378,1.0102,9.4307
0.1902,3.0716,-14.36,-52.41,-0.49601,12.89
0.19804,0.7745,-20.876,-49.764,1.497,9.1644
0.20196,1.5787,-18.221,-52.998,0.5354,11.891
0.2098,1.8692,-11.928,-56.216,-0.080269,14.166
0.21373,0.91469,-15.736,-55.14,0.70646,12.657
0.22157,1.4689,-17.354,-59.156,-0.19367,15.889
0.22549,0.055866,-15.182,-56.601,1.0413,12.988
0.23333,1.2262,-13.743,-62.543,-0.49508,18.332
0.23725,-1.1875,-18.288,-56.459,1.7309,12.001
0.2451,0.83543,-18.809,-65.619,-0.67687,20.778
0.24902,-1.5915,-19.352,-59.066,1.5533,14.093
0.25686,-0.096413,-16.266,-67.135,-0.34298,22.026
0.26078,-2.2483,-18.199,-60.689,1.6048,15.579
0.26863,-1.5488,-18.485,-66.52,0.49106,21.557
0.27255,-2.1092,-17.172,-65.801,0.84206,20.989
0.28039,-3.4705,-13.342,-62.614,1.7815,18.268
0.28431,-3.4109,-21.417,-64.562,1.5102,20.535
0.29216,-3.4013,-14.612,-67.964,1.0786,24.758
0.29608,-4.285,-28.418,-64.917,1.753,22.214
0.30392,-5.4706,-13.931,-60.823,2.5264,19.322
0.30784,-4.2208,-15.613,-70.76,1.0751,29.957
0.31569,-7.1294,-21.33,-51.798,3.594,12.59
0.31961,-6.4871,-16.25,-60.985,2.765,22.67
0.32745,-5.9102,-16.632,-70.205,1.8353,33.862
0.33137,-6.5578,-21.695,-67.483,2.3187,32.212
0.33922,-7.8373,-19.682,-59.935,3.2974,26.963
0.34314,-8.0358,-22.67,-60.579,3.3611,28.824
0.35098,-9.0396,-24.567,-51.364,4.1291,22.148
0.3549,-9.3033,-24.037,-25.531,4.2928,-2.3776
0.36275,-9.8389,-25.705,-43.702,4.6653,18.451
0.36667,-9.9185,-38.006,-51.552,4.6819,27.636
0.37451,-9.0082,-24.34,-12.77,3.6819,-8.503
0.37843,-10.606,-24.777,-39.684,5.2521,19.705
0.38627,-10.282,-20.981,-24.111,4.9047,6.6343
0.3902,-8.3437,-17.075,-5.2629,2.9694,-11.016
0.39804,-9.719,-17.272,-14.111,4.3754,0.098841
0.40196,-8.8613,-22.247,-7.4583,3.5438,-5.4915
0.4098,-7.0648,-19.688,1.6125,1.8164,-12.588
0.41373,-10.649,-22.538,-17.074,5.4422,7.0083
0.42157,-7.9278,-14.987,-1.7121,2.813,-6.6895
0.42549,-11.767,-22.865,-20.974,6.701,13.328
0.43333,-9.9144,-17.743,-8.648,4.9499,2.3673
0.43725,-8.2264,-20.015,-2.2136,3.3127,-3.454
0.4451,-9.814,-17.45,-6.5541,4.9991,1.9844
0.44902,-8.6263,-20.168,-2.7516,3.8586,-1.3286
0.45686,-4.7257,-12.397,4.2612,0.045954,-7.4679
0.46078,-11.552,-20.949,-8.8775,6.9125,6.0601
0.46863,-4.9443,-15.62,2.8655,0.37525,-4.9854
0.47255,-7.6676,-11.63,-0.24017,3.1288,-1.566
0.48039,-8.1508,-15.143,-0.58665,3.6613,-0.64775
0.48431,-6.5476,-15.199,0.56537,2.0769,-1.5362
0.49216,-4.3366,-16.577,0.85351,-0.10888,-1.3278
0.49608,-4.3981,-16.126,0.4196,-0.041038,-0.65536
0.50392,-4.3981,-16.126,-0.4196,-0.043689,0.065097
0.50784,-4.3366,-16.577,-0.85351,-0.11364,0.25804
0.51569,-6.5476,-15.199,-0.56537,2.068,-0.53568
0.51961,-8.1508,-15.143,0.58665,3.6505,-1.9579
0.52745,-7.6676,-11.63,0.24017,3.1142,-2.2006
0.53137,-4.9443,-15.62,-2.8655,0.35881,0.5804
0.53922,-11.552,-20.949,8.8775,6.8929,-11.886
0.54314,-4.7257,-12.397,-4.2612,0.024898,0.84851
0.55098,-8.6263,-20.168,2.7516,3.8353,-7.0719
0.5549,-9.814,-17.45,6.5541,4.9749,-11.383
0.56275,-8.2264,-20.015,2.2136,3.2874,-8.1822
0.56667,-9.9144,-17.743,8.648,4.9245,-15.252
0.57451,-11.767,-22.865,20.974,6.6762,-28.991
0.57843,-7.9278,-14.987,1.7121,2.789,-10.51
0.58627,-10.649,-22.538,17.074,5.421,-27.588
0.5902,-7.0648,-19.688,-1.6125,1.7973,-9.8372
0.59804,-8.8613,-22.247,7.4583,3.5299,-20.933
0.60196,-9.719,-17.272,14.111,4.3649,-28.673
0.6098,-8.3437,-17.075,5.2629,2.9669,-22.136
0.61373,-10.282,-20.981,24.111,4.9067,-42.201
0.62157,-10.606,-24.777,39.684,5.2645,-60.307
0.62549,-9.0082,-24.34,12.77,3.6999,-34.698
0.63333,-9.9185,-38.006,51.552,4.7119,-76.135
0.63725,-9.8389,-25.705,43.702,4.7015,-69.619
0.6451,-9.3033,-24.037,25.531,4.3413,-54.095
0.64902,-9.0396,-24.567,51.364,4.1837,-81.227
0.65686,-8.0358,-22.67,60.579,3.4272,-92.948
0.66078,-7.8373,-19.682,59.935,3.3689,-93.5
0.66863,-6.5578,-21.695,67.483,2.3998,-103.3
0.67255,-5.9102,-16.632,70.205,1.9207,-107.06
0.68039,-6.4871,-16.25,60.985,2.8575,-99.755
0.68431,-7.1294,-21.33,51.798,3.6895,-91.43
0.69216,-4.2208,-15.613,70.76,1.1754,-111.92
0.69608,-5.4706,-13.931,60.823,2.6284,-102.65
0.70392,-4.285,-28.418,64.917,1.8575,-107.88
0.70784,-3.4013,-14.612,67.964,1.1838,-111.4
0.71569,-3.4109,-21.417,64.562,1.616,-108.76
0.71961,-3.4705,-13.342,62.614,1.8872,-107.1
0.72745,-2.1092,-17.172,65.801,0.94694,-110.69
0.73137,-1.5488,-18.485,66.52,0.59525,-111.54
0.73922,-2.2483,-18.199,60.689,1.7071,-105.8
0.74314,-0.096413,-16.266,67.135,-0.24174,-112.23
0.75098,-1.5915,-19.352,59.066,1.652,-103.98
0.7549,0.83543,-18.809,65.619,-0.57957,-110.38
0.76275,-1.1875,-18.288,56.459,1.8252,-100.8
0.76667,1.2262,-13.743,62.543,-0.40236,-106.62
0.77451,0.055866,-15.182,56.601,1.1307,-100.04
0.77843,1.4689,-17.354,59.156,-0.10591,-102.24
0.78627,0.91469,-15.736,55.14,0.7908,-97.41
0.7902,1.8692,-11.928,56.216,0.0023318,-98.04
0.79804,1.5787,-18.221,52.998,0.6145,-93.855
0.80196,0.7745,-20.876,49.764,1.5743,-90.102
0.8098,3.0716,-14.36,52.41,-0.42217,-91.645
0.81373,1.7122,-15.393,48.378,1.0823,-87.033
0.82157,2.8972,-12.791,48.376,0.17708,-85.812
0.82549,3.1008,-11.913,47.534,0.10812,-84.335
0.83333,3.6145,-11.328,45.998,-0.14662,-81.48
0.83725,2.662,-15.149,43.157,0.93031,-77.957
0.8451,4.7244,-15.494,44.036,-0.89339,-77.431
0.84902,3.9486,-14.61,41.734,-0.0032682,-74.406
0.85686,3.6787,-17.846,38.989,0.48532,-70.18
0.86078,4.9869,-10.579,39.569,-0.71834,-70.004
0.86863,3.9908,-21.195,35.956,0.47696,-64.844
0.87255,5.152,-10.128,36.208,-0.58941,-64.31
0.88039,5.0863,-15.659,33.793,-0.3436,-60.293
0.88431,5.4794,-18.697,33.032,-0.65131,-58.719
0.89216,5.227,-14.064,30.458,-0.23752,-54.496
0.89608,4.8728,-15.622,28.967,0.19282,-52.169
0.90392,5.4183,-12.301,27.184,-0.20953,-48.696
0.90784,4.9663,-13.42,25.658,0.3095,-46.315
0.91569,5.6042,-13.017,23.906,-0.20322,-42.838
0.91961,5.4507,-13.082,22.658,0.0083601,-40.719
0.92745,6.4322,-19.995,21.016,-0.86563,-37.323
0.93137,5.3533,-16.824,19.221,0.26263,-34.643
0.93922,6.5993,-14.234,17.647,-0.89324,-31.291
0.94314,5.3737,-13.211,15.894,0.373,-28.642
0.95098,6.1444,-18.147,14.018,-0.32473,-24.968
0.9549,5.7014,-14.87,12.713,0.15045,-22.76
0.96275,6.2512,-13.274,10.67,-0.34344,-18.903
0.96667,6.9428,-18.558,9.7306,-1.0114,-17.054
0.97451,6.1648,-10.109,7.2728,-0.19427,-12.771
0.97843,6.8328,-15.71,6.2714,-0.84704,-10.855
0.98627,6.8114,-10.962,3.9869,-0.80333,-6.7389
0.9902,5.8441,-12.692,2.767,0.17091,-4.602
0.99804,6.749,-16.697,0.56841,-0.72837,-0.56841


==> data/data_cubic_system3_linear.txt <==
0,6.0206,0
0.0019608,6.0203,-0.45882
0.0039216,6.0192,-0.91761
0.0058824,6.0175,-1.3764
0.0078431,6.015,-1.835
0.0098039,6.0119,-2.2936
0.011765,6.0081,-2.752
0.013725,6.0036,-3.2103
0.015686,5.9983,-3.6683
0.017647,5.9924,-4.1262
0.019608,5.9858,-4.5838
0.021569,5.9785,-5.0412
0.023529,5.9705,-5.4982
0.02549,5.9618,-5.955
0.027451,5.9524,-6.4114
0.029412,5.9423,-6.8674
0.031373,5.9315,-7.323
0.033333,5.9199,-7.7782
0.035294,5.9077,-8.233
0.037255,5.8948,-8.6872
0.039216,5.8812,-9.1409
0.041176,5.8669,-9.5941
0.043137,5.8518,-10.047
0.045098,5.8361,-10.499
0.047059,5.8196,-10.95
0.04902,5.8025,-11.401
0.05098,5.7846,-11.851
0.052941,5.766,-12.3
0.054902,5.7467,-12.749
0.056863,5.7267,-13.196
0.058824,5.706,-13.643
0.060784,5.6846,-14.09
0.062745,5.6624,-14.535
0.064706,5.6395,-14.979
0.066667,5.6159,-15.423
0.068627,5.5916,-15.865
0.070588,5.5666,-16.306
0.072549,5.5408,-16.747
0.07451,5.5143,-17.186
0.076471,5.487,-17.624
0.078431,5.4591,-18.061
0.080392,5.4304,-18.497
0.082353,5.4009,-18.932
0.084314,5.3708,-19.365
0.086275,5.3398,-19.797
0.088235,5.3082,-20.228
0.090196,5.2758,-20.657
0.092157,5.2426,-21.085
0.094118,5.2087,-21.511
0.096078,5.1741,-21.936
0.098039,5.1387,-22.36
0.1,5.1025,-22.782
0.10196,5.0656,-23.202
0.10392,5.0279,-23.621
0.10588,4.9895,-24.038
0.10784,4.9503,-24.453
0.1098,4.9103,-24.866
0.11176,4.8696,-25.277
0.11373,4.8281,-25.687
0.11569,4.7858,-26.095
0.11765,4.7427,-26.5
0.11961,4.6988,-26.904
0.12157,4.6542,-27.305
0.12353,4.6088,-27.704
0.12549,4.5625,-28.102
0.12745,4.5155,-28.496
0.12941,4.4677,-28.889
0.13137,4.4191,-29.279
0.13333,4.3697,-29.667
0.13529,4.3195,-30.052
0.13725,4.2685,-30.434
0.13922,4.2167,-30.814
0.14118,4.164,-31.191
0.14314,4.1106,-31.566
0.1451,4.0563,-31.938
0.14706,4.0012,-32.306
0.14902,3.9453,-32.672
0.15098,3.8886,-33.035
0.15294,3.831,-33.394
0.1549,3.7726,-33.751
0.15686,3.7133,-34.104
0.15882,3.6532,-34.454
0.16078,3.5923,-34.8
0.16275,3.5305,-35.143
0.16471,3.4679,-35.482
0.16667,3.4044,-35.818
0.16863,3.3401,-36.149
0.17059,3.2749,-36.477
0.17255,3.2089,-36.801
0.17451,3.142,-37.121
0.17647,3.0742,-37.436
0.17843,3.0056,-37.747
0.18039,2.9361,-38.054
0.18235,2.8658,-38.357
0.18431,2.7945,-38.655
0.18627,2.7224,-38.948
0.18824,2.6495,-39.236
0.1902,2.5756,-39.519
0.19216,2.5009,-39.797
0.19412,2.4253,-40.07
0.19608,2.3488,-40.338
0.19804,2.2715,-40.6
0.2,2.1932,-40.857
0.20196,2.1141,-41.107
0.20392,2.0341,-41.352
0.20588,1.9533,-41.591
0.20784,1.8716,-41.824
0.2098,1.789,-42.05
0.21176,1.7055,-42.27
0.21373,1.6211,-42.483
0.21569,1.536,-42.69
0.21765,1.4499,-42.889
0.21961,1.363,-43.081
0.22157,1.2752,-43.266
0.22353,1.1866,-43.444
0.22549,1.0972,-43.613
0.22745,1.0069,-43.775
0.22941,0.91578,-43.929
0.23137,0.82387,-44.074
0.23333,0.73114,-44.211
0.23529,0.63763,-44.339
0.23725,0.54333,-44.458
0.23922,0.44826,-44.568
0.24118,0.35243,-44.669
0.24314,0.25586,-44.76
0.2451,0.15856,-44.841
0.24706,0.060557,-44.913
0.24902,-0.038139,-44.973
0.25098,-0.1375,-45.024
0.25294,-0.23752,-45.064
0.2549,-0.33816,-45.092
0.25686,-0.43939,-45.109
0.25882,-0.5412,-45.115
0.26078,-0.64355,-45.109
0.26275,-0.74642,-45.091
0.26471,-0.84976,-45.061
0.26667,-0.95355,-45.018
0.26863,-1.0577,-44.963
0.27059,-1.1623,-44.894
0.27255,-1.2672,-44.812
0.27451,-1.3724,-44.717
0.27647,-1.4778,-44.607
0.27843,-1.5833,-44.484
0.28039,-1.689,-44.346
0.28235,-1.7948,-44.194
0.28431,-1.9006,-44.027
0.28627,-2.0064,-43.845
0.28824,-2.112,-43.647
0.2902,-2.2175,-43.435
0.29216,-2.3227,-43.206
0.29412,-2.4275,-42.962
0.29608,-2.532,-42.702
0.29804,-2.636,-42.426
0.3,-2.7394,-42.134
0.30196,-2.8422,-41.826
0.30392,-2.9442,-41.501
0.30588,-3.0454,-41.16
0.30784,-3.1457,-40.802
0.3098,-3.2449,-40.428
0.31176,-3.343,-40.038
0.31373,-3.4399,-39.631
0.31569,-3.5354,-39.209
0.31765,-3.6295,-38.77
0.31961,-3.7221,-38.315
0.32157,-3.813,-37.845
0.32353,-3.9022,-37.359
0.32549,-3.9895,-36.859
0.32745,-4.0748,-36.344
0.32941,-4.1581,-35.814
0.33137,-4.2392,-35.271
0.33333,-4.318,-34.715
0.33529,-4.3944,-34.146
0.33725,-4.4684,-33.565
0.33922,-4.5398,-32.972
0.34118,-4.6086,-32.369
0.34314,-4.6747,-31.755
0.3451,-4.738,-31.132
0.34706,-4.7984,-30.501
0.34902,-4.8559,-29.862
0.35098,-4.9105,-29.217
0.35294,-4.962,-28.565
0.3549,-5.0105,-27.908
0.35686,-5.0559,-27.247
0.35882,-5.0982,-26.584
0.36078,-5.1374,-25.918
0.36275,-5.1736,-25.25
0.36471,-5.2066,-24.583
0.36667,-5.2365,-23.916
0.36863,-5.2634,-23.25
0.37059,-5.2873,-22.588
0.37255,-5.3083,-21.928
0.37451,-5.3263,-21.273
0.37647,-5.3415,-20.623
0.37843,-5.3538,-19.979
0.38039,-5.3635,-19.342
0.38235,-5.3706,-18.712
0.38431,-5.3751,-18.09
0.38627,-5.3771,-17.477
0.38824,-5.3768,-16.873
0.3902,-5.3742,-16.279
0.39216,-5.3695,-15.696
0.39412,-5.3628,-15.123
0.39608,-5.3541,-14.562
0.39804,-5.3436,-14.012
0.4,-5.3313,-13.475
0.40196,-5.3175,-12.95
0.40392,-5.3022,-12.437
0.40588,-5.2854,-11.937
0.40784,-5.2675,-11.45
0.4098,-5.2483,-10.975
0.41176,-5.2281,-10.514
0.41373,-5.2069,-10.066
0.41569,-5.1849,-9.6302
0.41765,-5.1622,-9.2078
0.41961,-5.1388,-8.7983
0.42157,-5.1148,-8.4016
0.42353,-5.0904,-8.0175
0.42549,-5.0656,-7.6459
0.42745,-5.0406,-7.2866
0.42941,-5.0153,-6.9395
0.43137,-4.9899,-6.6043
0.43333,-4.9645,-6.2807
0.43529,-4.9391,-5.9686
0.43725,-4.9138,-5.6676
0.43922,-4.8886,-5.3776
0.44118,-4.8638,-5.0981
0.44314,-4.8392,-4.8289
0.4451,-4.8149,-4.5698
0.44706,-4.7911,-4.3203
0.44902,-4.7677,-4.0802
0.45098,-4.7448,-3.8491
0.45294,-4.7225,-3.6267
0.4549,-4.7008,-3.4127
0.45686,-4.6798,-3.2067
0.45882,-4.6594,-3.0084
0.46078,-4.6398,-2.8174
0.46275,-4.6209,-2.6334
0.46471,-4.6028,-2.4561
0.46667,-4.5855,-2.2851
0.46863,-4.569,-2.1199
0.47059,-4.5535,-1.9604
0.47255,-4.5388,-1.8062
0.47451,-4.525,-1.6568
0.47647,-4.5122,-1.5119
0.47843,-4.5004,-1.3712
0.48039,-4.4895,-1.2344
0.48235,-4.4796,-1.101
0.48431,-4.4707,-0.97083
0.48627,-4.4629,-0.84339
0.48824,-4.456,-0.71839
0.4902,-4.4502,-0.59547
0.49216,-4.4455,-0.47429
0.49412,-4.4417,-0.3545
0.49608,-4.4391,-0.23576
0.49804,-4.4375,-0.1177


==> data/data_cubic_system4_input1.txt <==
0.0013123,8.1545,-23.857,0.42252,-0.73366,-0.93515
0.0065617,7.5583,-21.678,-4.2144,-0.14885,1.6528
0.0091864,7.6071,-17.083,-3.6168,-0.209,0.032778
0.014436,7.6581,-22.779,-7.0833,-0.29417,1.4619
0.01706,7.2208,-20.378,-6.7275,0.12033,0.092329
0.02231,7.5569,-16.525,-11.939,-0.2726,3.2892
0.024934,7.8835,-18.113,-12.916,-0.6333,3.2671
0.030184,6.9494,-15.123,-14.986,0.22155,3.3574
0.032808,6.5342,-18.57,-14.913,0.59152,2.3059
0.038058,7.1014,-14.602,-18.968,-0.077141,4.4284
0.040682,6.3122,-19.792,-16.252,0.65583,0.76061
0.045932,6.9112,-19.15,-22.763,-0.066323,5.3994
0.048556,7.2704,-22.684,-21.801,-0.49242,3.5179
0.053806,6.5531,-20.842,-25.506,0.080462,5.4234
0.05643,7.1341,-20.324,-23.9,-0.5778,2.9373
0.06168,6.0096,-21.489,-28.567,0.38189,5.8906
0.064304,6.8063,-18.527,-28.598,-0.50205,5.0881
0.069554,6.2706,-18.081,-32.187,-0.15053,7.063
0.072178,6.2428,-17.127,-31.467,-0.21938,5.5638
0.077428,6.2372,-33.917,-36.281,-0.41611,8.878
0.080052,5.8154,-16.837,-32.907,-0.099703,4.7845
0.085302,4.9974,-18.236,-39.684,0.4996,10.189
0.087927,5.4442,-18.94,-36.17,-0.06033,6.0246
0.093176,4.9284,-17.515,-43.216,0.22221,11.84
0.095801,4.9403,-21.037,-39.218,0.090484,7.2655
0.10105,3.2765,-18.271,-41.852,1.5091,8.8237
0.10367,4.1158,-25.812,-39.79,0.54469,6.2657
0.10892,2.7982,-20.133,-45.154,1.6081,10.72
0.11155,3.7666,-20.718,-38.943,0.51096,4.0981
0.1168,2.9428,-18.122,-49.344,1.0749,13.765
0.11942,3.5736,-19.944,-43.858,0.31362,7.9562
0.12467,2.5782,-18.685,-50.688,1.0476,14.23
0.1273,2.9517,-32.081,-41.749,0.54382,5.058
0.13255,1.8835,-21.862,-52.095,1.3533,15.027
0.13517,2.7446,-24.678,-43.51,0.3643,6.2968
0.14042,1.0368,-24.826,-51.985,1.8206,14.565
0.14304,1.9513,-21.737,-43.822,0.78288,6.3406
0.14829,0.84897,-20.165,-53.149,1.645,15.617
0.15092,1.7212,-21.128,-44.185,0.65625,6.6644
0.15617,0.25982,-19.026,-56.054,1.8927,18.62
0.15879,1.5237,-35.285,-46.689,0.52073,9.3262
0.16404,-1.4596,-17.06,-53.199,3.2972,16.028
0.16667,-1.989,-291.82,-37.053,3.7282,4.9738e-14
0.17192,-1.4544,-21.195,-51.043,3.0066,14.257
0.17454,0.13589,-31.444,-31.395,1.328,-5.2444
0.17979,-2.2391,-22.779,-53.116,3.5363,16.784
0.18241,0.3394,-28.559,-35.858,0.87928,-0.31654
0.18766,-2.7428,-20.839,-46.721,3.8138,10.861
0.19029,-0.071826,-25.078,-31.509,1.0734,-4.1972
0.19554,-3.349,-20.746,-48.334,4.2196,12.92
0.19816,-0.0094487,-24.692,-35.295,0.8182,0.018162
0.20341,-2.8321,-31.954,-39.188,3.5232,4.1594
0.20604,-0.10065,-37.086,-31.559,0.73557,-3.3589
0.21129,-3.7693,-30.317,-49.491,4.2959,14.763
0.21391,-0.10633,-22.004,-26.64,0.58042,-8.0083
0.21916,-3.5839,-21.714,-50.647,3.9549,16.125
0.22178,-0.12388,-22.804,-32.39,0.44398,-2.0852
0.22703,-5.0225,-25.217,-41.765,5.2408,7.3525
0.22966,0.10293,-26.563,-24.769,0.06416,-9.6268
0.23491,-5.601,-23.909,-36.581,5.664,2.1935
0.23753,0.62604,-21.502,-21.449,-0.61611,-12.947
0.24278,-5.0105,-28.101,-31.165,4.9112,-3.265
0.24541,0.76103,-24.615,-23.397,-0.91659,-11.059
0.25066,-4.8605,-20.812,-38.253,4.5884,3.7364
0.25328,0.60839,-22.435,-27.055,-0.94079,-7.4959
0.25853,-6.3108,-24.722,-40.291,5.8532,5.672
0.26115,1.0666,-21.956,-23.248,-1.589,-11.404
0.2664,-6.1565,-27.694,-32.413,5.4996,-2.2963
0.26903,1.3503,-22.72,-23.816,-2.0767,-10.916
0.27428,-5.3896,-27.017,-35.517,4.5196,0.75868
0.2769,1.1996,-19.413,-29.891,-2.1434,-4.8701
0.28215,-6.6356,-23.301,-40.895,5.5401,6.1554
0.28478,1.2428,-19.361,-27.43,-2.4159,-7.2844
0.29003,-7.1089,-21.641,-30.453,5.7776,-4.1768
0.29265,-0.14813,-22.387,-31.66,-1.2636,-2.9101
0.2979,-7.7929,-21.787,-25.308,6.2184,-9.103
0.30052,0.804,-29.176,-27.991,-2.4605,-6.3212
0.30577,-7.4105,-24.128,-29.359,5.5893,-4.7122
0.3084,2.1481,-22.458,-27.043,-4.0517,-6.8877
0.31365,-9.4987,-16.973,-29.131,7.4312,-4.4751
0.31627,0.58618,-29.839,-33.056,-2.735,-0.36799
0.32152,-11.091,-17.549,-32.642,8.7817,-0.37853
0.32415,1.4278,-18.361,-33.544,-3.8161,0.74281
0.3294,-8.6226,-22.959,-14.101,6.0796,-18.226
0.33202,1.7396,-28.209,-36.65,-4.3582,4.5756
0.33727,-8.1443,-19.824,-13.23,5.3783,-18.314
0.3399,0.8578,-25.91,-37.045,-3.6953,5.7773
0.34514,-10.61,-16.997,-11.599,7.6341,-19.099
0.34777,1.3972,-24.847,-38.052,-4.4408,7.6466
0.35302,-10.279,-26.224,-7.3621,7.105,-22.452
0.35564,0.89047,-24.913,-43.374,-4.1276,13.857
0.36089,-10.705,-17.971,4.6945,7.3447,-33.615
0.36352,0.63867,-19.451,-42.888,-4.0587,14.264
0.36877,-9.4204,-29.938,-1.9913,5.8829,-26.047
0.37139,0.85458,-21.405,-45.166,-4.4499,17.417
0.37664,-8.8684,-24.582,3.3625,5.1584,-30.545
0.37927,0.48034,-19.167,-48.084,-4.2474,21.179
0.38451,-10.938,-19.865,20.904,7.0565,-47.263
0.38714,0.38992,-16.092,-46.807,-4.33,20.715
0.39239,-9.9395,-18.495,24.47,5.8811,-50.033
0.39501,0.02089,-18.662,-48.041,-4.1399,22.739
0.40026,-9.3032,-31.951,8.0389,5.0592,-32.818
0.40289,0.46715,-18.397,-50.758,-4.7757,26.242
0.40814,-9.0937,-24.516,7.1196,4.6511,-31.099
0.41076,0.39769,-27.624,-54.336,-4.91,30.632
0.41601,-9.3797,-22.44,28.212,4.7223,-51.342
0.41864,-1.3023,-22.14,-55.559,-3.4306,32.731
0.42388,-8.7721,-27.14,18.055,3.882,-40.241
0.42651,-1.4311,-22.685,-58.688,-3.5404,36.847
0.43176,-9.3302,-25.828,9.1651,4.1901,-30.262
0.43438,-2.1101,-20.987,-51.217,-3.1169,30.525
0.43963,-9.8623,-24.529,25.959,4.457,-45.768
0.44226,-2.78,-17.068,-55.293,-2.7162,35.967
0.44751,-9.6162,-23.438,43.738,3.9358,-62.007
0.45013,-2.9094,-20.095,-60.126,-2.8636,42.435
0.45538,-9.5851,-24.145,44.494,3.6277,-60.922
0.45801,-2.59,-20.64,-61.341,-3.4584,45.601
0.46325,-7.2431,-29.148,47.335,1.0176,-61.584
0.46588,-3.717,-29.142,-60.53,-2.5935,47.087
0.47113,-9.4326,-22.218,39.077,2.9618,-50.792
0.47375,-4.2687,-25.616,-59.695,-2.2762,48.902
0.479,-8.4198,-21.868,43.212,1.7418,-52.051
0.48163,-4.1038,-23.285,-62.295,-2.6321,54.482
0.48688,-8.1367,-28.611,53.553,1.3051,-59.227
0.4895,-5.6878,-23.787,-62.577,-1.1808,58.01
0.49475,-7.1384,-20.351,55.27,0.21957,-57.573
0.49738,-7.7729,-18.727,-55.125,0.84143,53.971
0.50262,-7.7729,-18.727,55.125,0.84674,-56.854
0.50525,-7.1384,-20.351,-55.27,0.22907,52.396
0.5105,-5.6878,-23.787,62.577,-1.1632,-67.7
0.51312,-8.1367,-28.611,-53.553,1.3264,47.335
0.51837,-4.1038,-23.285,62.295,-2.604,-70.625
0.521,-8.4198,-21.868,-43.212,1.773,33.871
0.52625,-4.2687,-25.616,59.695,-2.2397,-70.953
0.52887,-9.4326,-22.218,-39.077,3.0005,26.916
0.53412,-3.717,-29.142,60.53,-2.5514,-74.381
0.53675,-7.2431,-29.148,-47.335,1.0611,32.699
0.54199,-2.59,-20.64,61.341,-3.4131,-77.43
0.54462,-9.5851,-24.145,-44.494,3.6736,27.736
0.54987,-2.9094,-20.095,60.126,-2.8173,-78.11
0.55249,-9.6162,-23.438,-43.738,3.9821,25.192
0.55774,-2.78,-17.068,55.293,-2.6706,-74.865
0.56037,-9.8623,-24.529,-25.959,4.5021,5.9194
0.56562,-2.1101,-20.987,51.217,-3.0732,-72.114
0.56824,-9.3302,-25.828,-9.1651,4.2329,-12.125
0.57349,-1.4311,-22.685,58.688,-3.4994,-80.703
0.57612,-8.7721,-27.14,-18.055,3.9221,-4.2962
0.58136,-1.3023,-22.14,55.559,-3.3926,-78.539
0.58399,-9.3797,-22.44,-28.212,4.7593,4.9353
0.58924,0.39769,-27.624,54.336,-4.8749,-78.178
0.59186,-9.0937,-24.516,-7.1196,4.6853,-16.996
0.59711,0.46715,-18.397,50.758,-4.7432,-75.405
0.59974,-9.3032,-31.951,-8.0389,5.091,-16.871
0.60499,0.02089,-18.662,48.041,-4.1094,-73.473
0.60761,-9.9395,-18.495,-24.47,5.911,-1.225
0.61286,0.38992,-16.092,46.807,-4.3008,-73.032
0.61549,-10.938,-19.865,-20.904,7.0853,-5.5908
0.62073,0.48034,-19.167,48.084,-4.2189,-75.127
0.62336,-8.8684,-24.582,-3.3625,5.187,-23.961
0.62861,0.85458,-21.405,45.166,-4.4211,-73.06
0.63123,-9.4204,-29.938,1.9913,5.912,-30.175
0.63648,0.63867,-19.451,42.888,-4.0289,-71.66
0.63911,-10.705,-17.971,-4.6945,7.375,-24.374
0.64436,0.89047,-24.913,43.374,-4.0962,-73.039
0.64698,-10.279,-26.224,7.3621,7.1371,-37.325
0.65223,1.3972,-24.847,38.052,-4.4073,-68.604
0.65486,-10.61,-16.997,11.599,7.6683,-42.441
0.6601,0.8578,-25.91,37.045,-3.6597,-68.452
0.66273,-8.1443,-19.824,13.23,5.4146,-44.91
0.66798,1.7396,-28.209,36.65,-4.3206,-68.852
0.6706,-8.6226,-22.959,14.101,6.1178,-46.55
0.67585,1.4278,-18.361,33.544,-3.7767,-66.456
0.67848,-11.091,-17.549,32.642,8.8215,-65.769
0.68373,0.58618,-29.839,33.056,-2.6944,-66.573
0.68635,-9.4987,-16.973,29.131,7.472,-62.824
0.6916,2.1481,-22.458,27.043,-4.0105,-61.045
0.69423,-7.4105,-24.128,29.359,5.6305,-63.496
0.69948,0.804,-29.176,27.991,-2.4195,-62.354
0.7021,-7.7929,-21.787,25.308,6.2593,-59.764
0.70735,-0.14813,-22.387,31.66,-1.2233,-66.262
0.70997,-7.1089,-21.641,30.453,5.8175,-65.109
0.71522,1.2428,-19.361,27.43,-2.377,-62.159
0.71785,-6.6356,-23.301,40.895,5.5785,-75.644
0.7231,1.1996,-19.413,29.891,-2.1063,-64.652
0.72572,-5.3896,-27.017,35.517,4.5561,-70.272
0.73097,1.3503,-22.72,23.816,-2.0417,-58.537
0.7336,-6.1565,-27.694,32.413,5.5338,-67.11
0.73885,1.0666,-21.956,23.248,-1.5564,-57.884
0.74147,-6.3108,-24.722,40.291,5.8851,-74.894
0.74672,0.60839,-22.435,27.055,-0.91043,-61.588
0.74934,-4.8605,-20.812,38.253,4.6181,-72.754
0.75459,0.76103,-24.615,23.397,-0.88829,-57.84
0.75722,-5.0105,-28.101,31.165,4.9389,-65.585
0.76247,0.62604,-21.502,21.449,-0.58944,-55.839
0.76509,-5.601,-23.909,36.581,5.6903,-70.968
0.77034,0.10293,-26.563,24.769,0.089823,-59.171
0.77297,-5.0225,-25.217,41.765,5.2663,-76.189
0.77822,-0.12388,-22.804,32.39,0.46943,-66.888
0.78084,-3.5839,-21.714,50.647,3.9805,-85.196
0.78609,-0.10633,-22.004,26.64,0.60659,-61.327
0.78871,-3.7693,-30.317,49.491,4.3225,-84.262
0.79396,-0.10065,-37.086,31.559,0.76347,-66.531
0.79659,-2.8321,-31.954,39.188,3.5519,-74.275
0.80184,-0.0094487,-24.692,35.295,0.84887,-70.64
0.80446,-3.349,-20.746,48.334,4.2515,-83.819
0.80971,-0.071826,-25.078,31.509,1.1078,-67.292
0.81234,-2.7428,-20.839,46.721,3.8496,-82.659
0.81759,0.3394,-28.559,35.858,0.91811,-72.111
0.82021,-2.2391,-22.779,53.116,3.5767,-89.526
0.82546,0.13589,-31.444,31.395,1.3717,-68.108
0.82808,-1.4544,-21.195,51.043,3.0521,-87.898
0.83333,-1.989,-291.82,37.053,3.777,-74.166
0.83596,-1.4596,-17.06,53.199,3.3477,-90.422
0.84121,1.5237,-35.285,46.689,0.5744,-84.09
0.84383,0.25982,-19.026,56.054,1.9479,-93.518
0.84908,1.7212,-21.128,44.185,0.71419,-81.713
0.85171,0.84897,-20.165,53.149,1.7042,-90.677
0.85696,1.9513,-21.737,43.822,0.84425,-81.276
0.85958,1.0368,-24.826,51.985,1.8829,-89.363
0.86483,2.7446,-24.678,43.51,0.42808,-80.654
0.86745,1.8835,-21.862,52.095,1.4176,-89.08
0.8727,2.9517,-32.081,41.749,0.60893,-78.327
0.87533,2.5782,-18.685,50.688,1.1129,-87.018
0.88058,3.5736,-19.944,43.858,0.37894,-79.603
0.8832,2.9428,-18.122,49.344,1.1401,-84.751
0.88845,3.7666,-20.718,38.943,0.57545,-73.586
0.89108,2.7982,-20.133,45.154,1.6721,-79.371
0.89633,4.1158,-25.812,39.79,0.60742,-73.07
0.89895,3.2765,-18.271,41.852,1.5711,-74.621
0.9042,4.9403,-21.037,39.218,0.15063,-70.886
0.90682,4.9284,-17.515,43.216,0.28133,-74.294
0.91207,5.4442,-18.94,36.17,-0.0034531,-65.994
0.9147,4.9974,-18.236,39.684,0.55525,-68.844
0.91995,5.8154,-16.837,32.907,-0.046669,-60.673
0.92257,6.2372,-33.917,36.281,-0.36447,-63.317
0.92782,6.2428,-17.127,31.467,-0.17065,-56.983
0.93045,6.2706,-18.081,32.187,-0.10333,-56.914
0.9357,6.8063,-18.527,28.598,-0.45799,-51.693
0.93832,6.0096,-21.489,28.567,0.42432,-50.821
0.94357,7.1341,-20.324,23.9,-0.53871,-44.424
0.94619,6.5531,-20.842,25.506,0.11785,-45.145
0.95144,7.2704,-22.684,21.801,-0.45852,-39.626
0.95407,6.9112,-19.15,22.763,-0.034185,-39.663
0.95932,6.3122,-19.792,16.252,0.68438,-31.268
0.96194,7.1014,-14.602,18.968,-0.050404,-33.027
0.96719,6.5342,-18.57,14.913,0.61459,-27.031
0.96982,6.9494,-15.123,14.986,0.24277,-26.121
0.97507,7.8835,-18.113,12.916,-0.61581,-22.066
0.97769,7.5569,-16.525,11.939,-0.25698,-20.086
0.98294,7.2208,-20.378,6.7275,0.13218,-12.856
0.98556,7.6581,-22.779,7.0833,-0.28421,-12.197
0.99081,7.6071,-17.083,3.6168,-0.20283,-6.6898
0.99344,7.5583,-21.678,4.2144,-0.14457,-6.2641
0.99869,8.1545,-23.857,-0.42252,-0.73318,0.42252


==> data/data_cubic_system4_input2.txt <==
0.0013123,7.8821,-13.354,-1.0338,-0.46124,0.52112
0.0065617,7.8843,-13.661,-2.8934,-0.47479,0.33179
0.0091864,7.8735,-13.035,-4.5149,-0.47541,0.93093
0.014436,7.7991,-12.842,-6.5149,-0.43518,0.8935
0.01706,7.8095,-13.383,-8.3753,-0.46837,1.7401
0.02231,7.8186,-12.353,-10.235,-0.53431,1.5853
0.024934,7.6666,-12.761,-11.261,-0.41634,1.6126
0.030184,7.5726,-13.272,-13.52,-0.40166,1.892
0.032808,7.5741,-12.735,-14.633,-0.44838,2.0266
0.038058,7.4744,-12.565,-16.646,-0.45017,2.1066
0.040682,7.4054,-12.961,-17.766,-0.43732,2.2748
0.045932,7.2329,-13.451,-19.717,-0.38801,2.3526
0.048556,7.2501,-12.935,-21.38,-0.47213,3.0968
0.053806,7.0323,-12.895,-23.221,-0.39875,3.1375
0.05643,6.9251,-12.684,-24.374,-0.36887,3.4114
0.06168,6.8818,-13.287,-26.721,-0.49026,4.0444
0.064304,6.7217,-13.512,-27.171,-0.41745,3.6613
0.069554,6.5682,-12.258,-29.211,-0.44811,4.0877
0.072178,6.3991,-13.368,-30.255,-0.37575,4.3515
0.077428,6.18,-13.135,-31.826,-0.35886,4.4224
0.080052,6.035,-12.83,-33.395,-0.31924,5.2724
0.085302,5.9457,-13.024,-34.549,-0.44873,5.0544
0.087927,5.6972,-12.486,-35.485,-0.31336,5.3394
0.093176,5.5302,-12.903,-37.394,-0.37957,6.0182
0.095801,5.2295,-13.016,-37.98,-0.19872,6.0274
0.10105,5.0052,-13.158,-39.82,-0.21959,6.7922
0.10367,4.9691,-13.273,-39.953,-0.30863,6.4285
0.10892,4.6198,-13.224,-41.888,-0.21353,7.4543
0.11155,4.4334,-13.364,-41.556,-0.1559,6.7105
0.1168,4.1131,-13.515,-43.457,-0.095355,7.8778
0.11942,3.9315,-13.497,-44.225,-0.044297,8.3231
0.12467,3.7284,-13.099,-44.254,-0.10261,7.7966
0.1273,3.43,-13.9,-45.152,0.065473,8.4611
0.13255,3.1187,-13.58,-44.826,0.11807,7.7583
0.13517,3.1308,-13.166,-45.693,-0.021913,8.4799
0.14042,2.7516,-13.032,-45.78,0.10573,8.3608
0.14304,2.7092,-13.452,-46.211,0.02492,8.7292
0.14829,2.2862,-13.885,-46.999,0.20774,9.4677
0.15092,2.1501,-13.675,-46.26,0.22738,8.7398
0.15617,1.8747,-13.098,-46.515,0.27783,9.0799
0.15879,1.6153,-13.963,-45.876,0.42913,8.5133
0.16404,1.3867,-13.278,-46.337,0.45098,9.1671
0.16667,1.2261,-13.292,-46.529,0.513,9.4763
0.17192,0.91785,-14.348,-45.793,0.63438,9.008
0.17454,0.91292,-14.054,-43.808,0.55093,7.1687
0.17979,0.84027,-14.265,-45.621,0.45687,9.289
0.18241,0.6845,-13.744,-43.627,0.53417,7.4531
0.18766,0.42771,-14.021,-44.676,0.64332,8.8159
0.19029,0.23115,-13.988,-44.013,0.77044,8.3066
0.19554,0.058908,-14.144,-44.338,0.81173,8.9244
0.19816,0.20108,-13.967,-44.182,0.60767,8.9051
0.20341,-0.06153,-14.08,-44.35,0.75264,9.3217
0.20604,-0.094013,-14.432,-42.292,0.72893,7.3743
0.21129,-0.23316,-13.795,-42.317,0.7598,7.5892
0.21391,-0.28791,-13.726,-43.396,0.762,8.7481
0.21916,-0.30094,-14.201,-41.827,0.67199,7.3051
0.22178,-0.62151,-13.976,-42.078,0.94161,7.6024
0.22703,-0.6703,-14.193,-42.472,0.88862,8.0601
0.22966,-0.76268,-14.61,-40.819,0.92976,6.4239
0.23491,-0.77428,-14.576,-41.618,0.83733,7.2301
0.23753,-0.94837,-13.736,-41.53,0.9583,7.1343
0.24278,-1.0785,-14.985,-41.114,0.97925,6.6833
0.24541,-1.0956,-14.263,-41.374,0.94,6.9185
0.25066,-1.2401,-14.76,-40.637,0.96809,6.1207
0.25328,-1.2184,-14.827,-41.277,0.88596,6.7262
0.25853,-1.3583,-14.618,-42.594,0.9007,7.9746
0.26115,-1.2554,-14.462,-41.7,0.73292,7.0479
0.2664,-1.5259,-14.863,-40.81,0.86898,6.1007
0.26903,-1.843,-14.787,-41.351,1.1166,6.6188
0.27428,-1.8763,-14.634,-41.978,1.0063,7.2195
0.2769,-1.9671,-14.527,-42.657,1.0232,7.8955
0.28215,-2.236,-15.246,-41.927,1.1405,7.1868
0.28478,-2.3076,-14.454,-40.844,1.1345,6.1291
0.29003,-2.1313,-14.892,-42.445,0.79996,7.815
0.29265,-2.5936,-14.819,-42.619,1.1819,8.049
0.2979,-2.9649,-14.831,-40.491,1.3904,6.0797
0.30052,-2.7996,-14.807,-41.816,1.143,7.5039
0.30577,-2.824,-16.244,-41.881,1.0028,7.8101
0.3084,-3.2844,-15.041,-40.948,1.3808,7.0181
0.31365,-3.1933,-15.953,-41.665,1.1258,8.0589
0.31627,-3.3288,-14.777,-39.09,1.18,5.6658
0.32152,-3.6689,-14.877,-40.435,1.3596,7.4137
0.32415,-3.5822,-15.716,-40.039,1.1939,7.2381
0.3294,-3.9351,-14.529,-40.761,1.392,8.434
0.33202,-3.765,-15.299,-38.429,1.1463,6.3543
0.33727,-3.8406,-15.929,-38.69,1.0747,7.1456
0.3399,-4.1114,-15.177,-38.822,1.2739,7.554
0.34514,-4.5413,-15.552,-36.472,1.565,5.7744
0.34777,-4.3201,-15.476,-38.736,1.2766,8.33
0.35302,-4.7984,-16.411,-38.016,1.6245,8.2016
0.35564,-4.5132,-16.391,-37.936,1.276,8.4199
0.36089,-5.105,-15.788,-36.957,1.7449,8.0371
0.36352,-4.8036,-15.981,-34.572,1.3835,5.9477
0.36877,-4.938,-16.207,-35.001,1.4005,6.963
0.37139,-5.2034,-15.369,-35.51,1.6081,7.7608
0.37664,-5.2785,-15.867,-33.421,1.5686,6.238
0.37927,-5.4004,-16.379,-32.886,1.6333,5.9808
0.38451,-5.2054,-15.639,-34.607,1.3234,8.2476
0.38714,-5.7327,-15.71,-31.332,1.7927,5.2405
0.39239,-5.7524,-16.023,-30.566,1.694,5.0031
0.39501,-5.568,-16.18,-31.899,1.449,6.5975
0.40026,-5.8708,-16.608,-30.404,1.6269,5.6252
0.40289,-5.7451,-15.815,-29.707,1.4366,5.1916
0.40814,-6.0576,-16.028,-29.364,1.615,5.3843
0.41076,-6.0596,-16.079,-29.118,1.5473,5.4137
0.41601,-6.6011,-16.032,-30.253,1.9437,7.1231
0.41864,-6.4883,-15.879,-30.206,1.7553,7.378
0.42388,-6.3904,-15.666,-28.992,1.5004,6.8063
0.42651,-6.8621,-16.031,-29.675,1.8906,7.8336
0.43176,-7.1245,-16.663,-26.94,1.9843,5.8436
0.43438,-7.1781,-16.361,-29.477,1.9511,8.7849
0.43963,-7.2484,-16.625,-28.337,1.8431,8.5284
0.44226,-7.2645,-16.34,-26.055,1.7683,6.7285
0.44751,-7.9947,-16.51,-24.374,2.3144,6.1049
0.45013,-8.1457,-16.071,-26.158,2.3727,8.4667
0.45538,-8.0347,-16.599,-25.432,2.0772,9.0043
0.45801,-8.4949,-15.965,-24.956,2.4465,9.2156
0.46325,-8.2289,-16.276,-22.072,2.0034,7.8238
0.46588,-9.5085,-16.727,-18.838,3.1979,5.3949
0.47113,-8.8553,-16.207,-14.656,2.3845,2.9415
0.47375,-9.3506,-16.33,-14.806,2.8057,4.0132
0.479,-9.4168,-16.704,-14.56,2.7388,5.7202
0.48163,-9.4979,-17.171,-9.4403,2.762,1.6273
0.48688,-9.5672,-16.561,-8.2024,2.7356,2.529
0.4895,-10.105,-17.282,-8.1956,3.236,3.6282
0.49475,-10.119,-16.461,-1.4161,3.1998,-0.88706
0.49738,-10.053,-16.963,-4.7797,3.1219,3.6256
0.50262,-10.053,-16.963,4.7797,3.1272,-6.5092
0.50525,-10.119,-16.461,1.4161,3.2093,-4.2904
0.5105,-10.105,-17.282,8.1956,3.2535,-13.319
0.51312,-9.5672,-16.561,8.2024,2.7569,-14.42
0.51837,-9.4979,-17.171,9.4403,2.7902,-17.771
0.521,-9.4168,-16.704,14.56,2.77,-23.901
0.52625,-9.3506,-16.33,14.806,2.8422,-26.064
0.52887,-8.8553,-16.207,14.656,2.4232,-26.817
0.53412,-9.5085,-16.727,18.838,3.2401,-32.689
0.53675,-8.2289,-16.276,22.072,2.0469,-36.709
0.54199,-8.4949,-15.965,24.956,2.4919,-41.045
0.54462,-8.0347,-16.599,25.432,2.1231,-42.19
0.54987,-8.1457,-16.071,26.158,2.4191,-44.142
0.55249,-7.9947,-16.51,24.374,2.3606,-42.92
0.55774,-7.2645,-16.34,26.055,1.8139,-45.626
0.56037,-7.2484,-16.625,28.337,1.8882,-48.377
0.56562,-7.1781,-16.361,29.477,1.9948,-50.374
0.56824,-7.1245,-16.663,26.94,2.0272,-48.23
0.57349,-6.8621,-16.031,29.675,1.9316,-51.69
0.57612,-6.3904,-15.666,28.992,1.5404,-51.343
0.58136,-6.4883,-15.879,30.206,1.7933,-53.186
0.58399,-6.6011,-16.032,30.253,1.9807,-53.529
0.58924,-6.0596,-16.079,29.118,1.5824,-52.96
0.59186,-6.0576,-16.028,29.364,1.6492,-53.479
0.59711,-5.7451,-15.815,29.707,1.4691,-54.355
0.59974,-5.8708,-16.608,30.404,1.6586,-55.314
0.60499,-5.568,-16.18,31.899,1.4794,-57.331
0.60761,-5.7524,-16.023,30.566,1.7239,-56.261
0.61286,-5.7327,-15.71,31.332,1.8218,-57.557
0.61549,-5.2054,-15.639,34.607,1.3523,-61.101
0.62073,-5.4004,-16.379,32.886,1.6618,-59.929
0.62336,-5.2785,-15.867,33.421,1.5971,-60.744
0.62861,-5.2034,-15.369,35.51,1.6369,-63.404
0.63123,-4.938,-16.207,35.001,1.4296,-63.185
0.63648,-4.8036,-15.981,34.572,1.4133,-63.344
0.63911,-5.105,-15.788,36.957,1.7752,-66.026
0.64436,-4.5132,-16.391,37.936,1.3075,-67.601
0.64698,-4.7984,-16.411,38.016,1.6566,-67.978
0.65223,-4.3201,-15.476,38.736,1.31,-69.288
0.65486,-4.5413,-15.552,36.472,1.5992,-67.314
0.6601,-4.1114,-15.177,38.822,1.3095,-70.228
0.66273,-3.8406,-15.929,38.69,1.111,-70.369
0.66798,-3.765,-15.299,38.429,1.184,-70.631
0.6706,-3.9351,-14.529,40.761,1.4303,-73.21
0.67585,-3.5822,-15.716,40.039,1.2333,-72.951
0.67848,-3.6689,-14.877,40.435,1.3995,-73.561
0.68373,-3.3288,-14.777,39.09,1.2206,-72.607
0.68635,-3.1933,-15.953,41.665,1.1666,-75.358
0.6916,-3.2844,-15.041,40.948,1.422,-74.951
0.69423,-2.824,-16.244,41.881,1.044,-76.018
0.69948,-2.7996,-14.807,41.816,1.1841,-76.179
0.7021,-2.9649,-14.831,40.491,1.4313,-74.947
0.70735,-2.5936,-14.819,42.619,1.2222,-77.221
0.70997,-2.1313,-14.892,42.445,0.83987,-77.101
0.71522,-2.3076,-14.454,40.844,1.1734,-75.572
0.71785,-2.236,-15.246,41.927,1.1789,-76.676
0.7231,-1.9671,-14.527,42.657,1.0604,-77.418
0.72572,-1.8763,-14.634,41.978,1.0428,-76.733
0.73097,-1.843,-14.787,41.351,1.1515,-76.072
0.7336,-1.5259,-14.863,40.81,0.90317,-75.507
0.73885,-1.2554,-14.462,41.7,0.76556,-76.336
0.74147,-1.3583,-14.618,42.594,0.93257,-77.196
0.74672,-1.2184,-14.827,41.277,0.91632,-75.81
0.74934,-1.2401,-14.76,40.637,0.99773,-75.138
0.75459,-1.0956,-14.263,41.374,0.9683,-75.817
0.75722,-1.0785,-14.985,41.114,1.0069,-75.533
0.76247,-0.94837,-13.736,41.53,0.98497,-75.921
0.76509,-0.77428,-14.576,41.618,0.86359,-76.004
0.77034,-0.76268,-14.61,40.819,0.95543,-75.222
0.77297,-0.6703,-14.193,42.472,0.91411,-76.897
0.77822,-0.62151,-13.976,42.078,0.96706,-76.575
0.78084,-0.30094,-14.201,41.827,0.69756,-76.377
0.78609,-0.28791,-13.726,43.396,0.78817,-78.083
0.78871,-0.23316,-13.795,42.317,0.78642,-77.088
0.79396,-0.094013,-14.432,42.292,0.75683,-77.264
0.79659,-0.06153,-14.08,44.35,0.78135,-79.438
0.80184,0.20108,-13.967,44.182,0.63834,-79.527
0.80446,0.058908,-14.144,44.338,0.84354,-79.823
0.80971,0.23115,-13.988,44.013,0.80481,-79.796
0.81234,0.42771,-14.021,44.676,0.67911,-80.614
0.81759,0.6845,-13.744,43.627,0.573,-79.881
0.82021,0.84027,-14.265,45.621,0.49731,-82.031
0.82546,0.91292,-14.054,43.808,0.5947,-80.521
0.82808,0.91785,-14.348,45.793,0.67984,-82.649
0.83333,1.2261,-13.292,46.529,0.56184,-83.642
0.83596,1.3867,-13.278,46.337,0.50147,-83.561
0.84121,1.6153,-13.963,45.876,0.4828,-83.277
0.84383,1.8747,-13.098,46.515,0.333,-83.978
0.84908,2.1501,-13.675,46.26,0.28532,-83.789
0.85171,2.2862,-13.885,46.999,0.26692,-84.527
0.85696,2.7092,-13.452,46.211,0.08629,-83.665
0.85958,2.7516,-13.032,45.78,0.16803,-83.158
0.86483,3.1308,-13.166,45.693,0.041875,-82.837
0.86745,3.1187,-13.58,44.826,0.18242,-81.811
0.8727,3.43,-13.9,45.152,0.13058,-81.73
0.87533,3.7284,-13.099,44.254,-0.037314,-80.584
0.88058,3.9315,-13.497,44.225,0.021023,-79.97
0.8832,4.1131,-13.515,43.457,-0.030198,-78.864
0.88845,4.4334,-13.364,41.556,-0.091409,-76.199
0.89108,4.6198,-13.224,41.888,-0.14952,-76.105
0.89633,4.9691,-13.273,39.953,-0.2459,-73.233
0.89895,5.0052,-13.158,39.82,-0.15763,-72.589
0.9042,5.2295,-13.016,37.98,-0.13857,-69.648
0.90682,5.5302,-12.903,37.394,-0.32044,-68.472
0.91207,5.6972,-12.486,35.485,-0.25648,-65.308
0.9147,5.9457,-13.024,34.549,-0.39308,-63.709
0.91995,6.035,-12.83,33.395,-0.2662,-61.16
0.92257,6.18,-13.135,31.826,-0.30721,-58.862
0.92782,6.3991,-13.368,30.255,-0.32702,-55.771
0.93045,6.5682,-12.258,29.211,-0.40091,-53.938
0.9357,6.7217,-13.512,27.171,-0.37339,-50.266
0.93832,6.8818,-13.287,26.721,-0.44783,-48.975
0.94357,6.9251,-12.684,24.374,-0.32978,-44.899
0.94619,7.0323,-12.895,23.221,-0.36137,-42.859
0.95144,7.2501,-12.935,21.38,-0.43823,-39.205
0.95407,7.2329,-13.451,19.717,-0.35587,-36.617
0.95932,7.4054,-12.961,17.766,-0.40877,-32.783
0.96194,7.4744,-12.565,16.646,-0.42344,-30.705
0.96719,7.5741,-12.735,14.633,-0.42531,-26.752
0.96982,7.5726,-13.272,13.52,-0.38044,-24.656
0.97507,7.6666,-12.761,11.261,-0.39884,-20.411
0.97769,7.8186,-12.353,10.235,-0.51869,-18.383
0.98294,7.8095,-13.383,8.3753,-0.45652,-14.504
0.98556,7.7991,-12.842,6.5149,-0.42522,-11.628
0.99081,7.8735,-13.035,4.5149,-0.46923,-7.5879
0.99344,7.8843,-13.661,2.8934,-0.47051,-4.9431
0.99869,7.8821,-13.354,1.0338,-0.46076,-1.0338


==> data/data_cubic_system4_input3.txt <==
0.0013123,7.5851,-2.9481,-0.87484,-0.16426,0.36221
0.0065617,7.1848,-2.3325,-1.5861,0.22463,-0.97546
0.0091864,7.3946,-2.478,-4.8485,0.0034392,1.2645
0.014436,7.438,-1.7371,-5.989,-0.074141,0.36753
0.01706,7.6884,-1.0854,-6.3053,-0.34731,-0.32985
0.02231,7.4034,-2.2161,-10.928,-0.1191,2.2788
0.024934,7.4378,-2.1711,-11.286,-0.18753,1.6373
0.030184,7.0494,-2.0404,-11.136,0.12158,-0.49209
0.032808,7.2464,-1.4498,-13.237,-0.12069,0.63044
0.038058,6.7197,-2.4609,-16.532,0.30456,1.9926
0.040682,7.1289,-2.2587,-15.083,-0.16088,-0.40826
0.045932,6.6853,-2.6073,-17.512,0.15955,0.14841
0.048556,6.8543,-2.5004,-17.718,-0.07633,-0.56486
0.053806,6.6305,-2.6492,-19.296,0.0030869,-0.7874
0.05643,6.7169,-2.6055,-22.954,-0.16068,1.991
0.06168,6.3021,-3.2887,-22.008,0.089439,-0.6688
0.064304,6.217,-2.8167,-22.085,0.08718,-1.4246
0.069554,6.2162,-3.0419,-22.824,-0.096102,-2.2999
0.072178,5.9099,-2.6896,-29.285,0.11348,3.382
0.077428,5.9771,-3.6769,-27.93,-0.15603,0.52649
0.080052,5.7111,-2.522,-28.79,0.0046553,0.66739
0.085302,5.5571,-3.0764,-30.441,-0.060151,0.94666
0.087927,5.5406,-2.7286,-28.003,-0.1568,-2.1433
0.093176,5.2037,-1.6018,-31.476,-0.053122,0.10046
0.095801,5.2412,-3.3211,-31.35,-0.21034,-0.60281
0.10105,4.6003,-3.0101,-33.696,0.18526,0.66814
0.10367,4.489,-2.854,-36.111,0.17149,2.5865
0.10892,4.2373,-3.1774,-34.233,0.16902,-0.20076
0.11155,4.5048,-2.6299,-33.412,-0.22724,-1.4328
0.1168,4.1852,-3.5847,-36.493,-0.16745,0.91323
0.11942,3.7468,-3.1239,-36.075,0.1404,0.17303
0.12467,3.3861,-4.5489,-38.384,0.23968,1.9259
0.1273,3.4567,-3.1121,-36.991,0.038804,0.30077
0.13255,3.216,-3.2988,-35.499,0.020776,-1.5691
0.13517,2.8781,-3.6152,-36.525,0.2308,-0.688
0.14042,3.1996,-3.8996,-37.101,-0.34224,-0.31855
0.14304,2.5525,-3.5304,-36.286,0.18164,-1.1956
0.14829,2.8616,-4.2524,-37.03,-0.36766,-0.50162
0.15092,2.8048,-3.7095,-32.721,-0.42732,-4.7991
0.15617,2.1999,-5.0355,-36.834,-0.047358,-0.6006
0.15879,2.2203,-4.0336,-38.447,-0.17584,1.0841
0.16404,1.907,-5.0631,-37.295,-0.069358,0.12483
0.16667,1.7354,-4.2521,-33.704,0.0037277,-3.3488
0.17192,1.4376,-4.7301,-34.552,0.11466,-2.2333
0.17454,1.4357,-3.7523,-35.94,0.028141,-0.69924
0.17979,1.0071,-4.4951,-38.664,0.29007,2.3319
0.18241,0.85255,-4.0137,-36.74,0.36613,0.56534
0.18766,0.99639,-4.3736,-33.461,0.074648,-2.3985
0.19029,0.55272,-5.973,-36.559,0.44887,0.85226
0.19554,0.87815,-4.6494,-36.185,-0.007504,0.7717
0.19816,1.1104,-5.6567,-35.873,-0.30164,0.59602
0.20341,0.86466,-5.759,-36.381,-0.17354,1.352
0.20604,0.40243,-4.8242,-35.994,0.23249,1.0764
0.21129,0.086416,-5.5726,-36.283,0.44023,1.5557
0.21391,0.44429,-4.9602,-34.831,0.029803,0.18283
0.21916,0.44902,-5.2042,-34.446,-0.077975,-0.076235
0.22178,0.23682,-4.397,-34.246,0.083283,-0.22972
0.22703,0.21195,-6.2258,-33.567,0.0063652,-0.84552
0.22966,-0.046846,-4.9233,-36.698,0.21394,2.3029
0.23491,0.022994,-6.2564,-32.578,0.04006,-1.8099
0.23753,0.27578,-6.462,-33.857,-0.26585,-0.53883
0.24278,-0.34072,-5.7271,-35.049,0.24146,0.6181
0.24541,-0.14756,-4.8208,-37.35,-0.0079987,2.894
0.25066,-0.71525,-6.1408,-35.232,0.4432,0.71517
0.25328,0.12103,-5.7579,-35.914,-0.45343,1.3636
0.25853,-0.09681,-6.0266,-32.757,-0.36077,-1.8627
0.26115,-0.56681,-6.0932,-34.003,0.044341,-0.64912
0.2664,-0.76178,-4.6623,-37.81,0.10487,3.0999
0.26903,-0.97625,-7.1312,-34.837,0.24982,0.10546
0.27428,-0.67958,-5.0087,-34.888,-0.19037,0.1297
0.2769,-0.57065,-6.2161,-35.985,-0.37318,1.2236
0.28215,-1.2226,-7.1991,-33.997,0.12713,-0.74277
0.28478,-1.0756,-6.117,-34.186,-0.097533,-0.52899
0.29003,-1.5869,-7.1141,-34.71,0.25558,0.080125
0.29265,-1.9387,-6.5623,-34.768,0.5269,0.19832
0.2979,-1.2181,-7.1995,-29.897,-0.35643,-4.5141
0.30052,-1.8838,-6.7096,-37.376,0.22731,3.0638
0.30577,-2.2961,-7.9275,-35.477,0.47486,1.4052
0.3084,-1.8604,-6.6539,-37.211,-0.043165,3.2806
0.31365,-1.9646,-6.5987,-31.461,-0.10292,-2.1457
0.31627,-2.926,-7.708,-30.71,0.77724,-2.7143
0.32152,-2.3734,-6.8937,-37.959,0.064058,4.9383
0.32415,-2.2285,-7.7392,-31.81,-0.15978,-0.99062
0.3294,-2.6663,-6.7638,-31.887,0.12323,-0.43977
0.33202,-2.5485,-6.3863,-32.112,-0.070175,0.037215
0.33727,-2.5904,-7.789,-30.649,-0.17557,-0.89506
0.3399,-2.5608,-6.7542,-26.056,-0.27674,-5.2113
0.34514,-3.2319,-7.2241,-30.269,0.25561,-0.42833
0.34777,-3.0638,-7.1245,-30.093,0.020187,-0.31312
0.35302,-3.5132,-7.2148,-24.821,0.33921,-4.9932
0.35564,-3.7625,-7.3984,-30.261,0.52536,0.74444
0.36089,-2.8696,-7.1624,-26.3,-0.4905,-2.6204
0.36352,-3.1439,-7.9702,-27.283,-0.27612,-1.341
0.36877,-3.4504,-7.4062,-28.946,-0.087147,0.90795
0.37139,-3.2964,-7.9821,-24.236,-0.29893,-3.5134
0.37664,-4.0413,-7.122,-30.588,0.33136,3.4057
0.37927,-3.5179,-7.3936,-28.772,-0.24924,1.8676
0.38451,-4.068,-7.5008,-23.946,0.186,-2.4136
0.38714,-3.5918,-8.1111,-25.857,-0.34819,-0.23475
0.39239,-3.7066,-8.1545,-20.953,-0.35177,-4.6107
0.39501,-4.069,-8.066,-22.784,-0.049968,-2.5178
0.40026,-3.9974,-7.8199,-25.464,-0.24656,0.68474
0.40289,-4.1833,-9.7065,-26.645,-0.12521,2.1296
0.40814,-4.2912,-7.5994,-29.21,-0.15136,5.2303
0.41076,-4.4799,-7.7916,-24.791,-0.032394,1.0869
0.41601,-4.1635,-7.2874,-27.353,-0.49392,4.2231
0.41864,-4.5431,-8.7281,-21.009,-0.18982,-1.8189
0.42388,-5.0576,-7.558,-20.677,0.16756,-1.5087
0.42651,-5.2746,-8.3917,-25.064,0.30304,3.2228
0.43176,-5.7214,-8.9899,-25.723,0.58124,4.6263
0.43438,-5.3634,-9.355,-16.184,0.13637,-4.5085
0.43963,-5.1243,-7.874,-19.394,-0.28092,-0.41464
0.44226,-5.3924,-8.7569,-18.038,-0.10375,-1.2886
0.44751,-5.9331,-7.6746,-19.758,0.25273,1.4884
0.45013,-5.5005,-9.6601,-17.674,-0.2725,-0.016945
0.45538,-5.8941,-8.5936,-17.309,-0.06336,0.88119
0.45801,-5.9008,-9.4547,-18.439,-0.14757,2.6983
0.46325,-5.5254,-8.6681,-14.822,-0.70013,0.57385
0.46588,-6.8271,-8.1645,-10.678,0.51656,-2.7649
0.47113,-6.3868,-8.8054,-15.491,-0.084071,3.7762
0.47375,-6.9015,-8.1026,-10.964,0.35654,0.17162
0.479,-6.8262,-8.7077,-8.1609,0.14821,-0.67872
0.48163,-6.7005,-9.6941,-1.6064,-0.03536,-6.2066
0.48688,-6.9219,-8.7325,-8.8241,0.090279,3.1507
0.4895,-7.2647,-8.6256,-3.6274,0.3961,-0.93995
0.49475,-5.873,-8.5705,-3.3654,-1.0458,1.0623
0.49738,-7.6354,-8.5121,-0.96202,0.70388,-0.19201
0.50262,-7.6354,-8.5121,0.96202,0.70918,-2.6915
0.50525,-5.873,-8.5705,3.3654,-1.0363,-6.2398
0.5105,-7.2647,-8.6256,3.6274,0.41362,-8.7504
0.51312,-6.9219,-8.7325,8.8241,0.11157,-15.042
0.51837,-6.7005,-9.6941,1.6064,-0.0072041,-9.9367
0.521,-6.8262,-8.7077,8.1609,0.17942,-17.502
0.52625,-6.9015,-8.1026,10.964,0.39302,-22.222
0.52887,-6.3868,-8.8054,15.491,-0.045404,-27.652
0.53412,-6.8271,-8.1645,10.678,0.55873,-24.529
0.53675,-5.5254,-8.6681,14.822,-0.65663,-29.459
0.54199,-5.9008,-9.4547,18.439,-0.10223,-34.528
0.54462,-5.8941,-8.5936,17.309,-0.017472,-34.067
0.54987,-5.5005,-9.6601,17.674,-0.22618,-35.659
0.55249,-5.9331,-7.6746,19.758,0.29897,-38.303
0.55774,-5.3924,-8.7569,18.038,-0.058163,-37.609
0.56037,-5.1243,-7.874,19.394,-0.23586,-39.434
0.56562,-5.3634,-9.355,16.184,0.18002,-37.081
0.56824,-5.7214,-8.9899,25.723,0.62406,-47.013
0.57349,-5.2746,-8.3917,25.064,0.34403,-47.079
0.57612,-5.0576,-7.558,20.677,0.20758,-43.028
0.58136,-4.5431,-8.7281,21.009,-0.15181,-43.989
0.58399,-4.1635,-7.2874,27.353,-0.4569,-50.629
0.58924,-4.4799,-7.7916,24.791,0.0026908,-48.633
0.59186,-4.2912,-7.5994,29.21,-0.11719,-53.325
0.59711,-4.1833,-9.7065,26.645,-0.092718,-51.293
0.59974,-3.9974,-7.8199,25.464,-0.21482,-50.373
0.60499,-4.069,-8.066,22.784,-0.019524,-48.216
0.60761,-3.7066,-8.1545,20.953,-0.32186,-46.647
0.61286,-3.5918,-8.1111,25.857,-0.31908,-52.082
0.61549,-4.068,-7.5008,23.946,0.21484,-50.44
0.62073,-3.5179,-7.3936,28.772,-0.22066,-55.816
0.62336,-4.0413,-7.122,30.588,0.35994,-57.912
0.62861,-3.2964,-7.9821,24.236,-0.27008,-52.13
0.63123,-3.4504,-7.4062,28.946,-0.058041,-57.13
0.63648,-3.1439,-7.9702,27.283,-0.24627,-56.055
0.63911,-2.8696,-7.1624,26.3,-0.46017,-55.369
0.64436,-3.7625,-7.3984,30.261,0.55681,-59.926
0.64698,-3.5132,-7.2148,24.821,0.3713,-54.784
0.65223,-3.0638,-7.1245,30.093,0.05364,-60.645
0.65486,-3.2319,-7.2241,30.269,0.28978,-61.111
0.6601,-2.5608,-6.7542,26.056,-0.24114,-57.463
0.66273,-2.5904,-7.789,30.649,-0.13927,-62.329
0.66798,-2.5485,-6.3863,32.112,-0.032528,-64.314
0.6706,-2.6663,-6.7638,31.887,0.16149,-64.336
0.67585,-2.2285,-7.7392,31.81,-0.12041,-64.722
0.67848,-2.3734,-6.8937,37.959,0.10389,-71.086
0.68373,-2.926,-7.708,30.71,0.81782,-64.227
0.68635,-1.9646,-6.5987,31.461,-0.062079,-65.153
0.6916,-1.8604,-6.6539,37.211,-0.0020078,-71.213
0.69423,-2.2961,-7.9275,35.477,0.51606,-69.613
0.69948,-1.8838,-6.7096,37.376,0.26837,-71.739
0.7021,-1.2181,-7.1995,29.897,-0.31556,-64.353
0.70735,-1.9387,-6.5623,34.768,0.5672,-69.37
0.70997,-1.5869,-7.1141,34.71,0.29549,-69.366
0.71522,-1.0756,-6.117,34.186,-0.05859,-68.914
0.71785,-1.2226,-7.1991,33.997,0.16551,-68.746
0.7231,-0.57065,-6.2161,35.985,-0.33607,-70.746
0.72572,-0.67958,-5.0087,34.888,-0.15395,-69.643
0.73097,-0.97625,-7.1312,34.837,0.28477,-69.559
0.7336,-0.76178,-4.6623,37.81,0.13906,-72.506
0.73885,-0.56681,-6.0932,34.003,0.076981,-68.639
0.74147,-0.09681,-6.0266,32.757,-0.3289,-67.359
0.74672,0.12103,-5.7579,35.914,-0.42307,-70.448
0.74934,-0.71525,-6.1408,35.232,0.47284,-69.732
0.75459,-0.14756,-4.8208,37.35,0.020303,-71.792
0.75722,-0.34072,-5.7271,35.049,0.26916,-69.468
0.76247,0.27578,-6.462,33.857,-0.23918,-68.248
0.76509,0.022994,-6.2564,32.578,0.066318,-66.964
0.77034,-0.046846,-4.9233,36.698,0.2396,-71.101
0.77297,0.21195,-6.2258,33.567,0.03186,-67.991
0.77822,0.23682,-4.397,34.246,0.10873,-68.743
0.78084,0.44902,-5.2042,34.446,-0.052398,-68.996
0.78609,0.44429,-4.9602,34.831,0.055968,-69.518
0.78871,0.086416,-5.5726,36.283,0.46685,-71.054
0.79396,0.40243,-4.8242,35.994,0.26039,-70.966
0.79659,0.86466,-5.759,36.381,-0.14483,-71.468
0.80184,1.1104,-5.6567,35.873,-0.27097,-71.218
0.80446,0.87815,-4.6494,36.185,0.0243,-71.67
0.80971,0.55272,-5.973,36.559,0.48325,-72.341
0.81234,0.99639,-4.3736,33.461,0.11044,-69.399
0.81759,0.85255,-4.0137,36.74,0.40496,-72.993
0.82021,1.0071,-4.4951,38.664,0.33052,-75.074
0.82546,1.4357,-3.7523,35.94,0.071907,-72.653
0.82808,1.4376,-4.7301,34.552,0.16012,-71.408
0.83333,1.7354,-4.2521,33.704,0.052561,-70.817
0.83596,1.907,-5.0631,37.295,-0.018869,-74.519
0.84121,2.2203,-4.0336,38.447,-0.12217,-75.848
0.84383,2.1999,-5.0355,36.834,0.0078115,-74.298
0.84908,2.8048,-3.7095,32.721,-0.36939,-70.25
0.85171,2.8616,-4.2524,37.03,-0.30847,-74.558
0.85696,2.5525,-3.5304,36.286,0.24301,-73.74
0.85958,3.1996,-3.8996,37.101,-0.27995,-74.479
0.86483,2.8781,-3.6152,36.525,0.29459,-73.669
0.86745,3.216,-3.2988,35.499,0.085127,-72.483
0.8727,3.4567,-3.1121,36.991,0.10391,-73.569
0.87533,3.3861,-4.5489,38.384,0.30498,-74.714
0.88058,3.7468,-3.1239,36.075,0.20573,-71.82
0.8832,4.1852,-3.5847,36.493,-0.1023,-71.9
0.88845,4.5048,-2.6299,33.412,-0.16274,-68.055
0.89108,4.2373,-3.1774,34.233,0.23302,-68.45
0.89633,4.489,-2.854,36.111,0.23422,-69.391
0.89895,4.6003,-3.0101,33.696,0.24722,-66.465
0.9042,5.2412,-3.3211,31.35,-0.15019,-63.018
0.90682,5.2037,-1.6018,31.476,0.0060077,-62.554
0.91207,5.5406,-2.7286,28.003,-0.099924,-57.826
0.9147,5.5571,-3.0764,30.441,-0.0044976,-59.601
0.91995,5.7111,-2.522,28.79,0.057689,-56.555
0.92257,5.9771,-3.6769,27.93,-0.10438,-54.966
0.92782,5.9099,-2.6896,29.285,0.16221,-54.801
0.93045,6.2162,-3.0419,22.824,-0.048895,-47.551
0.9357,6.217,-2.8167,22.085,0.13123,-45.18
0.93832,6.3021,-3.2887,22.008,0.13187,-44.262
0.94357,6.7169,-2.6055,22.954,-0.12158,-43.478
0.94619,6.6305,-2.6492,19.296,0.040473,-38.934
0.95144,6.8543,-2.5004,17.718,-0.042423,-35.543
0.95407,6.6853,-2.6073,17.512,0.19169,-34.412
0.95932,7.1289,-2.2587,15.083,-0.13233,-30.099
0.96194,6.7197,-2.4609,16.532,0.3313,-30.591
0.96719,7.2464,-1.4498,13.237,-0.097618,-25.356
0.96982,7.0494,-2.0404,11.136,0.1428,-22.272
0.97507,7.4378,-2.1711,11.286,-0.17004,-20.436
0.97769,7.4034,-2.2161,10.928,-0.10348,-19.076
0.98294,7.6884,-1.0854,6.3053,-0.33546,-12.434
0.98556,7.438,-1.7371,5.989,-0.064175,-11.102
0.99081,7.3946,-2.478,4.8485,0.0096147,-7.9215
0.99344,7.1848,-2.3325,1.5861,0.22891,-3.6359
0.99869,7.5851,-2.9481,0.87484,-0.16378,-0.87484


==> data/data_cubic_system4_input4.txt <==
0.0019569,7.6315,-2.4041,-1.5927,-0.21125,0.82682
0.0097847,8.4361,-6.2202,-4.3989,-1.0413,0.57463
0.013699,7.8324,-5.5017,-6.3139,-0.463,0.96742
0.021526,7.1083,-2.8239,-10.268,0.18495,1.9017
0.02544,7.8026,-1.9696,-11.689,-0.56009,1.8296
0.033268,8.6356,-4.6868,-14.117,-1.5194,1.3149
0.037182,7.1348,-1.6924,-17.404,-0.094035,3.1582
0.04501,8.3481,-6.8062,-22.943,-1.4827,5.8731
0.048924,8.2052,-3.4289,-21.988,-1.4394,3.5445
0.056751,6.2435,-3.8496,-25.929,0.29971,4.8235
0.060665,7.3664,-9.2254,-27.642,-0.94582,5.2537
0.068493,6.8743,-4.3474,-29.484,-0.72087,4.64
0.072407,5.6948,-6.7403,-32.182,0.31468,6.17
0.080235,5.6744,-4.2784,-38.299,0.027527,10.085
0.084149,4.525,-4.1542,-39.51,1.0139,10.267
0.091977,5.8736,-4.6749,-38.621,-0.67703,7.4764
0.09589,4.9093,-3.0635,-39.423,0.10871,7.4105
0.10372,5.5738,-5.9499,-42.847,-0.92512,9.2767
0.10763,4.7042,-3.4999,-44.406,-0.24523,10.15
0.11546,1.9258,-6.9344,-47.178,2.1471,11.744
0.11937,1.984,-1.8772,-48.308,1.894,12.384
0.1272,3.5119,-6.2211,-43.202,-0.024103,6.498
0.13112,2.3138,-5.054,-45.492,0.98055,8.4978
0.13894,3.1845,-5.5907,-48.167,-0.26997,10.786
0.14286,2.8269,-7.0739,-51.408,-0.097089,13.924
0.15068,2.3063,-5.3153,-51.497,0.068432,13.977
0.1546,0.88886,-5.1952,-43.167,1.3169,5.7043
0.16243,1.4885,-6.6974,-49.76,0.399,12.537
0.16634,2.353,-10.726,-53.67,-0.61388,16.617
0.17417,1.3998,-8.2196,-54.739,0.065082,18.098
0.17808,-0.76735,-8.3896,-48.483,2.1064,12.07
0.18591,-1.7415,-8.0403,-41.678,2.8505,5.7357
0.18982,-0.08642,-5.8466,-45.215,1.0904,9.5034
0.19765,0.26154,-5.9648,-44.557,0.55008,9.2737
0.20157,-3.3933,-7.331,-59.742,4.1162,24.649
0.20939,0.2671,-9.9989,-48.611,0.28964,13.833
0.21331,-0.25019,-7.8318,-45.989,0.72796,11.336
0.22114,-0.46759,-6.2255,-58.871,0.79188,24.392
0.22505,1.312,-9.8838,-53.661,-1.0637,19.235
0.23288,-1.635,-6.9573,-39.122,1.7296,4.7351
0.23679,-1.9694,-11.48,-42.751,1.985,8.3566
0.24462,-1.9205,-8.9845,-60.721,1.7717,26.269
0.24853,-1.6726,-7.6677,-54.715,1.4375,20.219
0.25636,-0.55599,-10.62,-47.055,0.13884,12.458
0.26027,-1.4853,-16.556,-39.669,0.97209,5.0214
0.2681,-0.63248,-9.2987,-48.533,-0.083227,13.804
0.27202,-2.9099,-8.7605,-48.603,2.0878,13.85
0.27984,-6.4701,-8.8787,-51.262,5.426,16.511
0.28376,-2.5327,-9.1279,-51.92,1.3734,17.2
0.29159,-2.452,-12.067,-41.664,1.0554,7.0818
0.2955,-1.72,-8.9658,-45.498,0.20222,11.026
0.30333,-1.8952,-9.7107,-52.521,0.13213,18.359
0.30724,-3.7717,-9.2324,-50.121,1.8856,16.159
0.31507,-4.3741,-9.6173,-39.171,2.2434,5.7048
0.31898,-4.0237,-9.9361,-45.924,1.7726,12.751
0.32681,-4.2669,-10.03,-55.505,1.7807,22.997
0.33072,-2.7226,-11.236,-47.332,0.12251,15.195
0.33855,-4.151,-9.6715,-37.769,1.3319,6.4291
0.34247,-6.6186,-13.091,-35.839,3.6947,4.921
0.35029,-5.6989,-13.468,-38.722,2.575,8.6769
0.35421,-4.6955,-12.135,-37.238,1.4761,7.6381
0.36204,-5.9988,-8.3033,-41.219,2.5962,12.508
0.36595,-6.0593,-12.116,-35.243,2.5684,6.9721
0.37378,-5.422,-10.075,-47.889,1.7584,20.478
0.37769,-7.7179,-14.071,-22.544,3.969,-4.4489
0.38552,-8.6014,-12.677,-39.663,4.6805,13.483
0.38943,-6.9267,-12.436,-25.581,2.9182,-0.20152
0.39726,-9.2527,-13.223,-18.364,5.0624,-6.636
0.40117,-6.3853,-12.167,-36.476,2.0998,11.867
0.409,-5.875,-9.8996,-36.592,1.3884,12.787
0.41292,-6.1544,-11.894,-30.41,1.5611,7.0259
0.42074,-5.6624,-10.96,-30.983,0.84267,8.5075
0.42466,-9.2534,-13.805,-24.967,4.3138,2.9903
0.43249,-7.0026,-13.839,-33.621,1.8106,12.764
0.4364,-6.3049,-11.174,-40.312,0.98107,20.09
0.44423,-8.7792,-12.195,-42.963,3.1836,24.193
0.44814,-7.9598,-16.396,-38.238,2.2261,20.298
0.45597,-14.335,-14.149,-6.7536,8.3257,-9.2908
0.45988,-7.9155,-14.559,-35.944,1.7723,20.974
0.46771,-10.266,-10.469,-35.094,3.8695,22.536
0.47162,-12.677,-12.902,-27.716,6.1652,16.496
0.47945,-10.467,-15.116,24.554,3.7574,-32.854
0.48337,-11.9,-13.258,18.215,5.1115,-24.947
0.49119,-10.044,-13.26,-10.055,3.1463,6.6257
0.49511,-12.742,-12.773,15.858,5.8156,-17.581
0.50294,-9.3627,-11.658,13.026,2.4482,-15.605
0.50685,-10.64,-12.404,-40.907,3.7626,36.636
0.51468,-11.064,-12.893,30.849,4.3129,-38.372
0.51859,-15.239,-12.885,7.1808,8.5742,-16.24
0.52642,-13.251,-17.506,16.09,6.7957,-27.989
0.53033,-9.7051,-12.826,10.662,3.3696,-23.856
0.53816,-9.9496,-11.462,27.971,3.8731,-43.489
0.54207,-8.6665,-13.281,25.536,2.7258,-42.085
0.5499,-6.0781,-12.234,49.412,0.41356,-67.776
0.55382,-9.0019,-10.775,47.095,3.475,-66.253
0.56164,-9.4272,-13.678,-1.7988,4.1696,-18.748
0.56556,-7.2894,-13.095,45.969,2.162,-67.123
0.57339,-7.0762,-11.644,27.811,2.1971,-50.041
0.5773,-11.146,-14.038,3.8372,6.3844,-26.55
0.58513,-7.3716,-11.598,36.476,2.8322,-60.073
0.58904,-5.7836,-14.981,49.046,1.3487,-73.056
0.59687,-6.7573,-13.676,64.21,2.5198,-89.015
0.60078,-8.5129,-10.72,46.276,4.369,-71.472
0.60861,-6.772,-12.683,31.301,2.8075,-57.282
0.61252,-4.1222,-11.129,25.594,0.24466,-51.974
0.62035,-6.2077,-10.534,22.669,2.5014,-49.87
0.62427,-3.8444,-10.135,47.723,0.22365,-75.347
0.63209,-8.259,-9.7073,37.117,4.812,-65.608
0.63601,-7.6222,-10.973,38.703,4.2646,-67.636
0.64384,-7.376,-14.07,28.745,4.2039,-58.568
0.64775,-4.1906,-9.8361,48.286,1.1154,-78.551
0.65558,-3.341,-13.791,48.223,0.46905,-79.353
0.65949,-5.4046,-14.573,42.48,2.639,-74.026
0.66732,-1.6569,-14.218,59.876,-0.88666,-92.201
0.67123,-1.4665,-10.014,58.164,-0.96185,-90.847
0.67906,-4.9378,-8.3162,55.559,2.7467,-88.883
0.68297,-3.0686,-10.724,39.409,0.99872,-73.01
0.6908,-10.77,-16.1,36.871,8.9451,-70.936
0.69472,-4.2288,-7.1396,47.141,2.5273,-81.392
0.70254,-1.7455,-11.025,39.237,0.28854,-73.768
0.70646,-2.6621,-8.4219,49.405,1.3256,-84.032
0.71429,-2.1879,-11.771,42.828,1.0865,-77.566
0.7182,-3.4674,-10.199,43.54,2.4799,-78.299
0.72603,-3.3746,-9.2812,45.988,2.6061,-80.73
0.72994,-6.2212,-9.1831,25.604,5.5574,-60.317
0.73777,-2.8313,-11.745,48.609,2.3665,-83.232
0.74168,-1.8295,-10.582,46.719,1.4591,-81.291
0.74951,-1.1521,-7.9106,42.258,0.96045,-76.732
0.75342,0.090707,-9.8652,43.289,-0.19751,-77.723
0.76125,-4.4704,-9.2883,41.045,4.5257,-75.433
0.76517,0.13344,-11.251,45.183,-4.2537e-05,-79.572
0.77299,-1.511,-9.0984,36.411,1.7973,-70.861
0.77691,-2.9586,-8.8049,40.319,3.3209,-74.832
0.78474,-0.99232,-8.9635,40.004,1.5093,-74.716
0.78865,0.39766,-7.9912,40.77,0.19944,-75.618
0.79648,-1.1415,-6.9601,53.828,1.9082,-89.014
0.80039,-0.96208,-7.4498,51.486,1.8198,-86.872
0.80822,-0.69651,-7.7839,51.876,1.7522,-87.702
0.81213,0.45751,-7.7954,48.783,0.70635,-84.843
0.81996,2.3064,-7.2236,51.443,-0.9054,-87.971
0.82387,0.86225,-7.5203,49.686,0.66836,-86.437
0.8317,-0.86804,-7.0801,51.777,2.6805,-88.919
0.83562,1.3439,-5.7519,54.327,0.62052,-91.624
0.84344,-0.55439,-4.833,45.976,2.8439,-83.473
0.84736,1.4138,-5.2765,45.749,1.0477,-83.28
0.85519,2.4473,-7.7767,47.767,0.37436,-85.207
0.8591,1.2427,-5.707,48.788,1.7656,-86.097
0.86693,2.3923,-6.3011,49.728,0.99859,-86.585
0.87084,3.6677,-5.7119,53.072,-0.082529,-89.606
0.87867,5.1535,-4.7095,50.776,-1.178,-86.464
0.88258,3.9435,-5.041,47.377,0.22661,-82.541
0.89041,5.9802,-7.9484,44.895,-1.426,-78.816
0.89432,4.5701,-3.9106,42.111,0.17221,-75.314
0.90215,3.9531,-6.074,44.852,1.1547,-76.438
0.90607,5.6102,-6.1274,39.714,-0.32613,-70.404
0.91389,3.5941,-4.9805,41.857,2.027,-70.592
0.91781,6.4813,-4.6582,39.399,-0.70011,-67.079
0.92564,6.9087,-3.8085,30.942,-0.82636,-56.375
0.92955,6.0949,-5.7719,31.158,0.12805,-55.403
0.93738,8.1161,-4.1457,28.87,-1.6333,-50.621
0.94129,6.9336,-7.2471,27.074,-0.33192,-47.527
0.94912,7.8978,-2.6549,23.21,-1.0812,-40.97
0.95303,7.0572,-4.9601,23.35,-0.14497,-39.722
0.96086,7.3783,-2.719,17.771,-0.29881,-31.298
0.96477,7.0774,-6.2211,14.885,0.07347,-26.957
0.9726,7.6322,-3.8152,12.066,-0.36326,-21.18
0.97652,8.728,-5.7689,11.892,-1.4126,-19.507
0.98434,6.7549,-5.3983,5.9558,0.62828,-10.542
0.98826,8.7456,-3.5258,5.4481,-1.3413,-8.5091
0.99609,8.1725,-4.7527,2.6373,-0.75111,-2.6373


==> data/data_cubic_system4_input5.txt <==
0.0019608,8.0206,-12.906,-1.2184,-0.60035,0.45252
0.0098039,7.8046,-7.9297,-4.2884,-0.40975,0.46413
0.013725,7.9799,-10.348,-6.4964,-0.61053,1.1499
0.021569,8.2619,-11.504,-10.775,-0.96869,2.4085
0.02549,8.3977,-9.0462,-13.062,-1.1551,3.202
0.033333,8.3752,-15.38,-15.596,-1.259,2.794
0.037255,7.5688,-9.6375,-16.324,-0.52808,2.0775
0.045098,7.147,-11.132,-22.827,-0.28161,5.757
0.04902,7.1115,-12.526,-23.88,-0.34575,5.4356
0.056863,6.5266,-11.64,-23.867,0.016559,2.7609
0.060784,6.9177,-9.1308,-28.563,-0.4971,6.1749
0.068627,6.0952,-12.624,-31.132,0.058229,6.2877
0.072549,7.4428,-15.891,-32.96,-1.4333,6.9481
0.080392,6.0718,-15.552,-36.599,-0.36992,8.3853
0.084314,6.0758,-17.086,-35.293,-0.53689,6.0499
0.092157,4.9423,-13.821,-36.472,0.25423,5.3275
0.096078,5.1405,-13.724,-40.093,-0.12247,8.0809
0.10392,4.3068,-9.9185,-44.4,0.34183,10.83
0.10784,4.5778,-8.2617,-43.057,-0.11877,8.801
0.11569,4.5918,-22.108,-45.836,-0.51884,10.402
0.11961,3.9642,-11.098,-45.641,-0.086236,9.7171
0.12745,4.339,-7.2974,-51.913,-0.85115,15.209
0.13137,1.6107,-14.517,-48.815,1.6837,11.821
0.13922,3.7314,-7.232,-53.465,-0.81692,16.083
0.14314,2.2536,-20.534,-50.138,0.47618,12.654
0.15098,1.737,-16.343,-46.839,0.63778,9.3189
0.1549,2.5171,-14.03,-49.554,-0.31139,12.091
0.16275,0.17479,-12.777,-54.313,1.7127,17.089
0.16667,1.0241,-10.314,-48.554,0.71504,11.501
0.17451,0.70083,-13.955,-45.415,0.76404,8.7738
0.17843,0.2771,-14.216,-49.553,1.0619,13.14
0.18627,-2.0135,-14.125,-43.485,3.1225,7.5426
0.1902,0.72292,-12.007,-51.925,0.28108,16.214
0.19804,-1.3535,-17.316,-42.455,2.1651,7.1714
0.20196,-0.50342,-19.134,-43.526,1.2263,8.4322
0.2098,-0.21682,-13.004,-53.279,0.77355,18.502
0.21373,-1.4436,-15.526,-43.84,1.9213,9.1866
0.22157,-0.72963,-20.905,-45.042,1.0539,10.563
0.22549,-2.0388,-17.981,-50.21,2.2871,15.783
0.23333,-0.9841,-19.067,-45.875,1.0786,11.488
0.23725,-2.2501,-21.885,-37.847,2.2657,3.4529
0.2451,-0.68399,-27.91,-51.335,0.53512,16.883
0.24902,-2.7122,-22.97,-36.077,2.477,1.5803
0.25686,-1.841,-17.374,-59.821,1.4239,25.223
0.26078,-2.1015,-22.475,-43.556,1.5882,8.9084
0.26863,-1.9339,-21.484,-53.692,1.2182,18.964
0.27255,-1.3418,-20.586,-48.126,0.51977,13.373
0.28039,-3.3967,-14.097,-38.513,2.3526,3.762
0.28431,-4.2289,-24.263,-52.318,3.0695,17.599
0.29216,-2.8787,-17.983,-47.875,1.4822,13.292
0.29608,-2.8877,-14.109,-47.661,1.3699,13.189
0.30392,-3.2299,-26.668,-38.673,1.4669,4.5103
0.30784,-4.8233,-19.564,-55.444,2.9371,21.483
0.31569,-4.2612,-16.544,-41.137,2.1305,7.6706
0.31961,-3.2591,-18.174,-43.678,1.0079,10.504
0.32745,-3.9809,-18.515,-50.699,1.4947,18.192
0.33137,-4.8402,-24.222,-55.119,2.2401,22.981
0.33922,-4.9616,-19.171,-52.268,2.1425,20.928
0.34314,-5.5113,-21.465,-49.35,2.5874,18.432
0.35098,-4.5883,-37.956,-42.384,1.4643,12.339
0.3549,-5.2453,-19.384,-25.308,2.0259,-4.2928
0.36275,-6.6873,-14.882,-36.173,3.2848,7.4621
0.36667,-7.609,-16.466,-54.064,4.1181,25.792
0.37451,-4.4125,-16.884,-30.396,0.74894,2.9847
0.37843,-5.8823,-17.164,-41.53,2.1333,14.537
0.38627,-8.0402,-21.643,-35.731,4.1194,9.5514
0.3902,-5.2895,-17.483,-33.622,1.281,7.8391
0.39804,-5.9351,-16.014,-38.196,1.7447,13.196
0.40196,-5.659,-22.137,-25.352,1.3735,0.74281
0.4098,-6.1311,-20.752,-19.77,1.6444,-4.0351
0.41373,-9.9279,-15.276,-33.465,5.3346,10.081
0.42157,-7.5726,-16.295,-37.865,2.7528,15.389
0.42549,-8.9591,-17.453,-45.769,4.0195,23.792
0.43333,-7.0023,-18.169,-47.087,1.8102,26.23
0.43725,-6.9831,-23.224,-37.793,1.6592,17.571
0.4451,-12.567,-20.542,-36.013,6.9719,17.243
0.44902,-10.189,-18.174,-47.069,4.4548,29.129
0.45686,-8.6645,-14.917,-8.9041,2.6555,-7.1403
0.46078,-12.547,-27.376,-42.361,6.4036,27.391
0.46863,-7.1025,-17.867,-8.174,0.70625,-4.3837
0.47255,-9.8819,-16.839,-22.361,3.3704,11.141
0.48039,-12.146,-23.895,-24.124,5.4369,15.824
0.48431,-12.585,-15.311,5.9017,5.7963,-12.633
0.49216,-9.2699,-17.09,-6.4562,2.3719,3.027
0.49608,-9.9835,-18.659,-22.974,3.0572,21.251
0.50392,-9.9835,-18.659,22.974,3.069,-25.553
0.50784,-9.2699,-17.09,6.4562,2.3928,-10.727
0.51569,-12.585,-15.311,-5.9017,5.8339,-1.6221
0.51961,-12.146,-23.895,24.124,5.4817,-33.183
0.52745,-9.8819,-16.839,22.361,3.4269,-34.261
0.53137,-7.1025,-17.867,8.174,0.76705,-21.368
0.53922,-12.547,-27.376,42.361,6.4702,-57.879
0.54314,-8.6645,-14.917,8.9041,2.7237,-25.453
0.55098,-10.189,-18.174,47.069,4.524,-65.433
0.5549,-12.567,-20.542,36.013,7.0406,-55.171
0.56275,-6.9831,-23.224,37.793,1.7255,-58.339
0.56667,-7.0023,-18.169,47.087,1.8748,-68.241
0.57451,-8.9591,-17.453,45.769,4.08,-68
0.57843,-7.5726,-16.295,37.865,2.8111,-60.578
0.58627,-9.9279,-15.276,33.465,5.3884,-57.061
0.5902,-6.1311,-20.752,19.77,1.6962,-43.78
0.59804,-5.659,-22.137,25.352,1.4215,-50.157
0.60196,-5.9351,-16.014,38.196,1.7911,-63.392
0.6098,-5.2895,-17.483,33.622,1.325,-59.603
0.61373,-8.0402,-21.643,35.731,4.1627,-62.111
0.62157,-5.8823,-17.164,41.53,2.176,-68.731
0.62549,-4.4125,-16.884,30.396,0.79176,-58.019
0.63333,-7.609,-16.466,54.064,4.1621,-82.554
0.63725,-6.6873,-14.882,36.173,3.3296,-65.106
0.6451,-5.2453,-19.384,25.308,2.0733,-55.13
0.64902,-4.5883,-37.956,42.384,1.5131,-72.65
0.65686,-5.5113,-21.465,49.35,2.6394,-80.48
0.66078,-4.9616,-19.171,52.268,2.1961,-83.814
0.66863,-4.8402,-24.222,55.119,2.2967,-87.445
0.67255,-3.9809,-18.515,50.699,1.5526,-83.383
0.68039,-3.2591,-18.174,43.678,1.068,-77.001
0.68431,-4.2612,-16.544,41.137,2.1913,-74.738
0.69216,-4.8233,-19.564,55.444,2.9987,-89.51
0.69608,-3.2299,-26.668,38.673,1.5284,-72.924
0.70392,-2.8877,-14.109,47.661,1.4307,-82.192
0.70784,-2.8787,-17.983,47.875,1.5422,-82.501
0.71569,-4.2289,-24.263,52.318,3.1275,-87.057
0.71961,-3.3967,-14.097,38.513,2.4093,-73.272
0.72745,-1.3418,-20.586,48.126,0.57335,-82.869
0.73137,-1.9339,-21.484,53.692,1.2701,-88.404
0.73922,-2.1015,-22.475,43.556,1.6367,-78.179
0.74314,-1.841,-17.374,59.821,1.4706,-94.393
0.75098,-2.7122,-22.97,36.077,2.5205,-70.55
0.7549,-0.68399,-27.91,51.335,0.57718,-85.769
0.76275,-2.2501,-21.885,37.847,2.3054,-72.236
0.76667,-0.9841,-19.067,45.875,1.1175,-80.264
0.77451,-2.0388,-17.981,50.21,2.3251,-84.66
0.77843,-0.72963,-20.905,45.042,1.092,-79.556
0.78627,-1.4436,-15.526,43.84,1.9606,-78.552
0.7902,-0.21682,-13.004,53.279,0.81392,-88.127
0.79804,-0.50342,-19.134,43.526,1.2701,-78.712
0.80196,-1.3535,-17.316,42.455,2.2112,-77.84
0.8098,0.72292,-12.007,51.925,0.33277,-87.752
0.81373,-2.0135,-14.125,43.485,3.1774,-79.545
0.82157,0.2771,-14.216,49.553,1.1239,-86.081
0.82549,0.70083,-13.955,45.415,0.82977,-82.166
0.83333,1.0241,-10.314,48.554,0.78831,-85.696
0.83725,0.17479,-12.777,54.313,1.7897,-91.609
0.8451,2.5171,-14.03,49.554,-0.22765,-87.051
0.84902,1.737,-16.343,46.839,0.72453,-84.369
0.85686,2.2536,-20.534,50.138,0.568,-87.578
0.86078,3.7314,-7.232,53.465,-0.72312,-90.773
0.86863,1.6107,-14.517,48.815,1.7802,-85.672
0.87255,4.339,-7.2974,51.913,-0.75385,-88.446
0.88039,3.9642,-11.098,45.641,0.01135,-81.328
0.88431,4.5918,-22.108,45.836,-0.42169,-81
0.89216,4.5778,-8.2617,43.057,-0.023595,-76.978
0.89608,4.3068,-9.9185,44.4,0.43553,-77.604
0.90392,5.1405,-13.724,40.093,-0.032626,-71.679
0.90784,4.9423,-13.821,36.472,0.34175,-67.162
0.91569,6.0758,-17.086,35.293,-0.45469,-64.028
0.91961,6.0718,-15.552,36.599,-0.29067,-64.28
0.92745,7.4428,-15.891,32.96,-1.3605,-58.393
0.93137,6.0952,-12.624,31.132,0.12766,-55.377
0.93922,6.9177,-9.1308,28.563,-0.43485,-50.315
0.94314,6.5266,-11.64,23.867,0.075071,-44.319
0.95098,7.1115,-12.526,23.88,-0.29495,-41.64
0.9549,7.147,-11.132,22.827,-0.23476,-39.199
0.96275,7.5688,-9.6375,16.324,-0.4893,-29.85
0.96667,8.3752,-15.38,15.596,-1.2243,-27.668
0.97451,8.3977,-9.0462,13.062,-1.1288,-22.176
0.97843,8.2619,-11.504,10.775,-0.94649,-18.39
0.98627,7.9799,-10.348,6.4964,-0.59675,-11.083
0.9902,7.8046,-7.9297,4.2884,-0.40021,-7.3494
0.99804,8.0206,-12.906,1.2184,-0.59929,-1.2184


==> data/data_cubic_system4_linear.txt <==
0,7.4214,0
0.0019608,7.4203,-0.76591
0.0039216,7.4171,-1.5316
0.0058824,7.4118,-2.2967
0.0078431,7.4044,-3.061
0.0098039,7.3948,-3.8242
0.011765,7.3832,-4.5862
0.013725,7.3694,-5.3465
0.015686,7.3535,-6.1049
0.017647,7.3355,-6.8612
0.019608,7.3154,-7.6151
0.021569,7.2932,-8.3663
0.023529,7.2689,-9.1146
0.02549,7.2425,-9.8596
0.027451,7.2141,-10.601
0.029412,7.1835,-11.339
0.031373,7.1509,-12.072
0.033333,7.1162,-12.802
0.035294,7.0795,-13.526
0.037255,7.0407,-14.246
0.039216,6.9999,-14.96
0.041176,6.9571,-15.669
0.043137,6.9122,-16.372
0.045098,6.8654,-17.069
0.047059,6.8166,-17.76
0.04902,6.7658,-18.444
0.05098,6.713,-19.121
0.052941,6.6583,-19.79
0.054902,6.6017,-20.452
0.056863,6.5432,-21.106
0.058824,6.4828,-21.752
0.060784,6.4206,-22.389
0.062745,6.3565,-23.017
0.064706,6.2906,-23.636
0.066667,6.2229,-24.245
0.068627,6.1535,-24.844
0.070588,6.0823,-25.433
0.072549,6.0095,-26.012
0.07451,5.935,-26.579
0.076471,5.8589,-27.136
0.078431,5.7811,-27.681
0.080392,5.7019,-28.214
0.082353,5.6212,-28.735
0.084314,5.5389,-29.243
0.086275,5.4553,-29.739
0.088235,5.3704,-30.221
0.090196,5.2841,-30.69
0.092157,5.1966,-31.145
0.094118,5.1079,-31.586
0.096078,5.018,-32.013
0.098039,4.9271,-32.425
0.1,4.8352,-32.822
0.10196,4.7424,-33.204
0.10392,4.6487,-33.57
0.10588,4.5542,-33.921
0.10784,4.459,-34.256
0.1098,4.3632,-34.575
0.11176,4.2669,-34.878
0.11373,4.1701,-35.164
0.11569,4.073,-35.434
0.11765,3.9755,-35.687
0.11961,3.878,-35.924
0.12157,3.7803,-36.144
0.12353,3.6827,-36.347
0.12549,3.5851,-36.534
0.12745,3.4878,-36.703
0.12941,3.3909,-36.857
0.13137,3.2943,-36.994
0.13333,3.1983,-37.114
0.13529,3.1029,-37.219
0.13725,3.0083,-37.308
0.13922,2.9145,-37.382
0.14118,2.8216,-37.44
0.14314,2.7298,-37.484
0.1451,2.6391,-37.513
0.14706,2.5497,-37.528
0.14902,2.4615,-37.531
0.15098,2.3748,-37.52
0.15294,2.2895,-37.497
0.1549,2.2057,-37.463
0.15686,2.1236,-37.417
0.15882,2.0432,-37.362
0.16078,1.9645,-37.297
0.16275,1.8875,-37.223
0.16471,1.8124,-37.142
0.16667,1.7391,-37.053
0.16863,1.6677,-36.957
0.17059,1.5982,-36.856
0.17255,1.5306,-36.751
0.17451,1.4649,-36.641
0.17647,1.401,-36.528
0.17843,1.339,-36.413
0.18039,1.2789,-36.296
0.18235,1.2205,-36.178
0.18431,1.1639,-36.06
0.18627,1.109,-35.943
0.18824,1.0557,-35.826
0.1902,1.004,-35.712
0.19216,0.95383,-35.6
0.19412,0.90509,-35.491
0.19608,0.85772,-35.385
0.19804,0.81162,-35.283
0.2,0.7667,-35.186
0.20196,0.72289,-35.094
0.20392,0.68008,-35.006
0.20588,0.63818,-34.924
0.20784,0.5971,-34.848
0.2098,0.55673,-34.777
0.21176,0.51699,-34.712
0.21373,0.47778,-34.654
0.21569,0.43899,-34.601
0.21765,0.40054,-34.554
0.21961,0.36234,-34.513
0.22157,0.32429,-34.479
0.22353,0.28631,-34.45
0.22549,0.24831,-34.427
0.22745,0.21021,-34.409
0.22941,0.17193,-34.397
0.23137,0.1334,-34.389
0.23333,0.094541,-34.387
0.23529,0.055294,-34.388
0.23725,0.015592,-34.394
0.23922,-0.024622,-34.404
0.24118,-0.065405,-34.417
0.24314,-0.1068,-34.434
0.2451,-0.14887,-34.452
0.24706,-0.19164,-34.474
0.24902,-0.23514,-34.497
0.25098,-0.27943,-34.521
0.25294,-0.32451,-34.546
0.2549,-0.37041,-34.572
0.25686,-0.41715,-34.598
0.25882,-0.46475,-34.623
0.26078,-0.51321,-34.648
0.26275,-0.56254,-34.671
0.26471,-0.61274,-34.693
0.26667,-0.66379,-34.712
0.26863,-0.7157,-34.729
0.27059,-0.76846,-34.743
0.27255,-0.82203,-34.753
0.27451,-0.87641,-34.759
0.27647,-0.93157,-34.761
0.27843,-0.98748,-34.759
0.28039,-1.0441,-34.751
0.28235,-1.1014,-34.738
0.28431,-1.1593,-34.72
0.28627,-1.2179,-34.695
0.28824,-1.277,-34.664
0.2902,-1.3365,-34.627
0.29216,-1.3966,-34.582
0.29412,-1.457,-34.531
0.29608,-1.5178,-34.472
0.29804,-1.5788,-34.406
0.3,-1.6401,-34.333
0.30196,-1.7015,-34.251
0.30392,-1.763,-34.163
0.30588,-1.8246,-34.066
0.30784,-1.8861,-33.961
0.3098,-1.9476,-33.849
0.31176,-2.0088,-33.729
0.31373,-2.0699,-33.601
0.31569,-2.1307,-33.466
0.31765,-2.1911,-33.324
0.31961,-2.2511,-33.174
0.32157,-2.3107,-33.017
0.32353,-2.3698,-32.854
0.32549,-2.4283,-32.684
0.32745,-2.4862,-32.507
0.32941,-2.5435,-32.325
0.33137,-2.6001,-32.138
0.33333,-2.656,-31.945
0.33529,-2.7111,-31.748
0.33725,-2.7655,-31.546
0.33922,-2.8191,-31.34
0.34118,-2.8719,-31.13
0.34314,-2.9239,-30.918
0.3451,-2.9751,-30.703
0.34706,-3.0255,-30.485
0.34902,-3.0751,-30.266
0.35098,-3.124,-30.045
0.35294,-3.1721,-29.823
0.3549,-3.2195,-29.6
0.35686,-3.2661,-29.377
0.35882,-3.3122,-29.155
0.36078,-3.3576,-28.933
0.36275,-3.4025,-28.711
0.36471,-3.4469,-28.491
0.36667,-3.4909,-28.271
0.36863,-3.5345,-28.054
0.37059,-3.5777,-27.838
0.37255,-3.6207,-27.623
0.37451,-3.6635,-27.411
0.37647,-3.7063,-27.201
0.37843,-3.7489,-26.993
0.38039,-3.7917,-26.786
0.38235,-3.8345,-26.582
0.38431,-3.8775,-26.38
0.38627,-3.9208,-26.179
0.38824,-3.9645,-25.981
0.3902,-4.0085,-25.783
0.39216,-4.0531,-25.586
0.39412,-4.0982,-25.391
0.39608,-4.1439,-25.196
0.39804,-4.1904,-25
0.4,-4.2375,-24.805
0.40196,-4.2855,-24.609
0.40392,-4.3344,-24.411
0.40588,-4.3842,-24.212
0.40784,-4.4349,-24.01
0.4098,-4.4867,-23.805
0.41176,-4.5394,-23.597
0.41373,-4.5933,-23.384
0.41569,-4.6482,-23.166
0.41765,-4.7043,-22.943
0.41961,-4.7615,-22.713
0.42157,-4.8197,-22.476
0.42353,-4.8791,-22.231
0.42549,-4.9396,-21.977
0.42745,-5.0012,-21.713
0.42941,-5.0638,-21.439
0.43137,-5.1275,-21.154
0.43333,-5.1921,-20.857
0.43529,-5.2575,-20.546
0.43725,-5.3239,-20.222
0.43922,-5.3909,-19.883
0.44118,-5.4586,-19.529
0.44314,-5.5269,-19.158
0.4451,-5.5956,-18.77
0.44706,-5.6646,-18.364
0.44902,-5.7337,-17.94
0.45098,-5.8029,-17.497
0.45294,-5.872,-17.033
0.4549,-5.9407,-16.549
0.45686,-6.009,-16.044
0.45882,-6.0765,-15.518
0.46078,-6.1432,-14.97
0.46275,-6.2087,-14.4
0.46471,-6.2729,-13.808
0.46667,-6.3355,-13.194
0.46863,-6.3963,-12.558
0.47059,-6.455,-11.9
0.47255,-6.5115,-11.22
0.47451,-6.5654,-10.52
0.47647,-6.6165,-9.7991
0.47843,-6.6646,-9.0588
0.48039,-6.7094,-8.3
0.48235,-6.7508,-7.5238
0.48431,-6.7884,-6.7313
0.48627,-6.8221,-5.924
0.48824,-6.8517,-5.1035
0.4902,-6.8771,-4.2712
0.49216,-6.898,-3.4291
0.49412,-6.9145,-2.579
0.49608,-6.9263,-1.7227
0.49804,-6.9334,-0.8624


==> data/data_exper_clip_A1_1.txt <==
26.247,-0.62156,-41.32,178.57
131.23,-0.47214,-39.355,175.56
183.73,-0.47098,-31.589,173.83
288.71,-0.55978,-40.043,169.43
341.21,-0.43881,-35.921,168.9
446.19,-0.76735,-32.731,165.57
498.69,-0.95505,-37.273,164.38
603.67,-0.82429,-32.296,160.21
656.17,-0.76648,-35.262,158.83
761.15,-1.2408,-30.81,155.63
813.65,-1.0767,-34.052,153.66
918.64,-1.5625,-37.263,151.62
971.13,-1.8522,-36.72,150.7
1076.1,-1.8605,-38.787,147.39
1128.6,-2.2161,-37.629,146.9
1233.6,-2.1566,-36.321,144.23
1286.1,-2.6506,-32.843,143.21
1391.1,-2.7751,-32.481,140.72
1443.6,-2.9191,-33.535,140.41
1548.6,-3.3277,-49.275,138.52
1601,-3.2827,-33.601,137.52
1706,-3.4082,-35.218,135.54
1758.5,-3.677,-33.596,134.35
1863.5,-3.9071,-35.837,134.32
1916,-4.0682,-37.402,132.31
2021,-3.9054,-36.203,130.2
2073.5,-4.2243,-41.859,130.43
2178.5,-4.2262,-36.783,128.05
2231,-4.5737,-34.951,127.04
2336,-4.8658,-37.242,127.22
2388.5,-5.0971,-41.058,126.21
2493.4,-5.2771,-35.365,125.81
2545.9,-5.5255,-42.286,123.13
2650.9,-5.5941,-41.583,124.09
2703.4,-6.0048,-49.007,122.33
2808.4,-5.9356,-42.446,121.17
2860.9,-6.1537,-38.088,120.05
2965.9,-6.3807,-40.918,120.26
3018.4,-6.6349,-40.223,118.75
3123.4,-6.5719,-39.04,120.76
3175.9,-7.0182,-44.392,118.67
3280.8,-6.5823,-43.887,118.51
3333.3,-5.9239,-39.058,119.63
3438.3,-7.0956,-39.975,116.63
3490.8,-7.4186,-43.324,112.33
3595.8,-7.2482,-42.197,116.1
3648.3,-7.8894,-36.563,113.55
3753.3,-7.6163,-45.419,113.83
3805.8,-7.9927,-43.907,111.6
3910.8,-7.824,-42.848,113.84
3963.3,-8.4818,-41.802,112.34
4068.2,-8.2745,-49.873,111.3
4120.7,-8.7614,-42.888,110.54
4225.7,-8.3103,-43.723,112.87
4278.2,-8.9533,-47.537,107.81
4383.2,-8.7117,-42.47,113.06
4435.7,-9.3956,-40.897,108.88
4540.7,-8.9038,-36.791,110
4593.2,-9.6299,-38.649,105.31
4698.2,-9.055,-38.192,108.62
4750.7,-10.156,-46.388,102.45
4855.6,-9.4055,-44.526,106.75
4908.1,-10.387,-46.038,102.58
5013.1,-9.6913,-40.718,108.12
5065.6,-10.836,-46.144,103.43
5170.6,-9.8089,-44.7,107.17
5223.1,-11.187,-43.499,100.4
5328.1,-10.034,-43.725,105.58
5380.6,-11.49,-44.199,99.239
5485.6,-10.426,-42.376,104.78
5538.1,-12.097,-41.843,101.93
5643,-10.51,-39.816,105.59
5695.5,-12.443,-39.253,99.596
5800.5,-10.806,-41.582,103.83
5853,-12.272,-40.732,102.3
5958,-10.99,-43.476,101.85
6010.5,-13.03,-46.422,100.69
6115.5,-11.373,-48.15,101.82
6168,-13.889,-42.603,96.377
6273,-11.326,-37.122,103.14
6325.5,-13.618,-45.666,102.22
6430.4,-11.334,-39.159,104.33
6482.9,-14.603,-37.398,101.58
6587.9,-11.911,-41.97,100.87
6640.4,-14.78,-54.462,104.26
6745.4,-12.113,-39.954,99.286
6797.9,-14.771,-47.687,106.12
6902.9,-12.072,-36.596,100.56
6955.4,-14.989,-50.652,107.5
7060.4,-12.329,-55.71,99.841
7112.9,-15.042,-43.428,111.06
7217.8,-12.437,-35.587,99.86
7270.3,-15.032,-35.85,111.41
7375.3,-12.836,-42.909,99.38
7427.8,-15.074,-42.151,112.1
7532.8,-13.121,-37.595,97.353
7585.3,-14.961,-38.425,114.03
7690.3,-12.726,-34.789,98.748
7742.8,-15.111,-34.222,112.47
7847.8,-12.952,-32.916,97.041
7900.3,-14.964,-34.638,111.83
8005.2,-13.514,-46.31,97.714
8057.7,-15.532,-38.277,112.33
8162.7,-13.877,-37.202,96.618
8215.2,-15.396,-44.16,114.45
8320.2,-13.434,-40.509,95.875
8372.7,-14.857,-39.138,111.64
8477.7,-14.039,-48.451,96.873
8530.2,-14.804,-40.969,113.67
8635.2,-14.343,-41.361,96.82
8687.7,-14.915,-40.934,109.11
8792.7,-14.189,-52.231,94.956
8845.1,-14.595,-34.979,108.83
8950.1,-13.736,-35.09,93.826
9002.6,-14.984,-39.148,110.27
9107.6,-14.185,-44.122,93.497
9160.1,-15.34,-41.557,111.7
9265.1,-14.073,-39.629,90.381
9317.6,-15.09,-46.097,109.86
9422.6,-14.772,-40.895,93.613
9475.1,-15.367,-42.208,107.84
9580.1,-15.033,-38.718,91.774
9632.5,-15.586,-48.253,110.29
9737.5,-14.961,-40.272,91.176
9790,-15.265,-45.95,110.11
9895,-15.025,-34.377,89.543
9947.5,-14.999,-46.788,105.75
10052,-15.385,-34.829,92.255
10105,-15.368,-48.405,105.98
10210,-15.42,-46.526,87.995
10262,-15.447,-50.698,105.08
10367,-15.497,-45.531,86.462
10420,-15.772,-46.871,102.64
10525,-15.882,-47.926,86.041
10577,-15.727,-43.951,102.09
10682,-16.115,-43.718,86.006
10735,-15.924,-46.588,106.79
10840,-15.807,-48.499,83.981
10892,-15.81,-47.876,104.98
10997,-16.376,-54.553,85.093
11050,-15.949,-55.979,105.68
11155,-16.738,-43.928,85.887
11207,-16.253,-44.648,101.45
11312,-17.377,-46.742,83.322
11365,-16.336,-43.754,98.378
11470,-17.063,-49.805,83.964
11522,-16.49,-43.932,98.913
11627,-17.4,-54.747,81.837
11680,-16.374,-48.402,101.56
11785,-17.934,-50.038,76.521
11837,-16.745,-48.387,97.428
11942,-18.484,-48.274,76.729
11995,-16.594,-51.86,98.166
12100,-18.556,-42.488,80.034
12152,-16.64,-36.457,98.173
12257,-19.308,-44.697,79.888
12310,-16.672,-40.642,97.992
12415,-19.356,-41.242,81.592
12467,-17.312,-41.558,95.442
12572,-19.67,-50.273,80.595
12625,-17.387,-48.995,94.042
12730,-20.155,-47.036,83.897
12782,-17.607,-40.385,92.349
12887,-20.63,-41.881,86.971
12940,-17.508,-46.624,93.614
13045,-21.4,-44.463,89.312
13097,-17.78,-45.98,94.626
13202,-21.094,-42.319,93.882
13255,-18.404,-42.985,91.337
13360,-21.279,-41.87,97.166
13412,-18.301,-43.784,90.065
13517,-21.444,-41.853,94.734
13570,-17.971,-45.821,92.638
13675,-20.974,-38.864,103.36
13727,-18.652,-48.683,90.346
13832,-21.926,-48.426,104.94
13885,-18.845,-39.089,89.948
13990,-21.173,-51.108,107.55
14042,-19.08,-39.055,89.411
14147,-20.345,-42.36,108.14
14199,-19.01,-37.733,90.419
14304,-19.888,-40.922,105.9
14357,-19.144,-41.418,89.242
14462,-19.602,-47.417,100.93
14514,-19.146,-38.124,89.194
14619,-20.13,-43.901,102.79
14672,-19.804,-42.862,92.36
14777,-20.159,-48.594,105.51
14829,-19.875,-45.038,88.596
14934,-20.206,-42.653,102.35
14987,-19.645,-46.618,89.03
15092,-20.314,-62.507,101.59
15144,-20.32,-47.381,90.365
15249,-20.48,-45.092,101.77
15302,-21.283,-37.295,90.006
15407,-20.44,-49.268,102.48
15459,-20.262,-46.367,91.171
15564,-19.748,-47.743,99.504
15617,-20.857,-39.59,87
15722,-20.088,-46.865,99.365
15774,-21.043,-41.493,85.531
15879,-20.091,-42.227,99.735
15932,-20.827,-45.625,86.364
16037,-19.648,-43.787,97.186
16089,-21.772,-39.266,89.193
16194,-20.432,-36.222,99.673
16247,-21.894,-42.266,87.55
16352,-20.349,-46.794,97.603
16404,-22.1,-42.477,87.394
16509,-20.235,-40.895,98.113
16562,-21.947,-40.693,85.145
16667,-20.716,-46.311,107.87
16719,-22.285,-40.617,94.995
16824,-21.234,-43.874,95.063
16877,-22.529,-47.61,90.402
16982,-20.977,-43.696,93.298
17034,-22.105,-39.175,81.782
17139,-21.247,-36.298,97.613
17192,-23.267,-41.817,84.051
17297,-21.762,-51.285,93.808
17349,-24.47,-46.105,82.33
17454,-23.072,-39.881,95.929
17507,-23.619,-40.3,91.454
17612,-22.064,-37.028,102.91
17664,-25.107,-37.19,80.457
17769,-23.904,-40.029,92.881
17822,-26.141,-39.675,82.615
17927,-22.927,-32.485,104.72
17979,-32.903,-33.865,111.02
18084,-21.886,-36.092,110.55
18136,-26.625,-39.905,98.075
18241,-22.77,-40.932,109.88
18294,-28.588,-35.852,87.914
18399,-22.69,-45.685,102.88
18451,-24.868,-32.556,64.647
18556,-23.407,-41.668,113.46
18609,-32.963,-35.136,67.126
18714,-22.109,-29.383,106.13
18766,-29.236,-33.43,98.884
18871,-27.375,-31.497,96.439
18924,-27.656,-29.916,94.883
19029,-26.005,-40.777,99.639
19081,-34.398,-31.244,109.57
19186,-28.241,-29.995,88.025
19239,-26.315,-24.244,92.983
19344,-23.943,-35.367,96.474
19396,-26.156,-31.974,101.35
19501,-23.144,-28.906,84.262
19554,-27.789,-29.575,98.848
19659,-23.826,-26.304,81.247
19711,-27.175,-31.966,80.78
19816,-19.526,-31.2,102.36
19869,-24.984,-36.334,89.446
19974,-27.124,-30.12,66.337


==> data/data_exper_clip_A1_1_ratio.txt <==
100,0.37025,-0.0051843
200,0.29548,-0.19868
300,0.25651,0.1541
400,0.22775,-0.98299
500,0.4155,-1.5891
600,0.13239,-0.76607
700,0.067272,-0.99601
800,0.026884,-0.59316
900,0.13874,-1.211
1000,0.29167,-1.5924
1100,0.20918,-1.4637
1200,0.10884,-1.7563
1300,0.35374,-1.7568
1400,0.21229,-1.6102
1500,0.26682,-2.3708
1600,0.15709,-2.2779
1700,0.0010736,-2.196
1800,0.10859,-2.4438
1900,0.10267,-2.5539
2000,-0.2675,-1.7087
2100,-0.23015,-2.234
2200,-0.35773,-1.4239
2300,-0.20909,-2.0701
2400,-0.12917,-2.3085
2500,-0.17906,-2.7108
2600,-0.1538,-1.7706
2700,0.011279,-1.6622
2800,-0.26762,-1.2754
2900,-0.21211,-1.1299
3000,-0.14119,-0.99715
3100,-0.31011,-2.7784
3200,-0.22283,-2.0002
3300,-0.99787,-2.8303
3400,-0.90619,-2.4377
3500,-0.3789,2.1374
3600,-0.66394,-1.7223
3700,-0.40733,-0.11341
3800,-0.42121,1.1847
3900,-0.72258,-1.1211
4000,-0.35377,-0.078267
4100,-0.3913,0.46889
4200,-0.72229,-1.4554
4300,-0.42164,1.4993
4400,-0.57655,-1.7587
4500,-0.57342,0.14066
4600,-0.24563,3.8109
4700,-0.92639,0.34428
4800,-0.42632,3.8703
4900,-0.13178,4.999
5000,-0.71194,0.52038
5100,-0.17989,2.668
5200,-0.26077,3.8853
5300,-0.65185,2.4841
5400,0.15719,6.1243
5500,-0.3978,2.3137
5600,-0.29111,1.7349
5700,0.81884,6.0628
5800,-0.87376,1.7084
5900,-0.14287,2.9163
6000,0.62215,3.8302
6100,-0.49358,3.1286
6200,0.79776,5.8428
6300,0.087133,1.6554
6400,-0.53654,0.46354
6500,1.5097,2.4138
6600,-0.22353,2.0091
6700,0.31113,1.8005
6800,1.7344,-2.9685
6900,-0.95511,2.1091
7000,0.55801,-1.5961
7100,0.9887,-5.5837
7200,-0.5908,0.79612
7300,0.80701,-5.6042
7400,0.16627,-3.1508
7500,-0.087915,-0.12406
7600,0.71655,-10.286
7700,-0.85204,0.47492
7800,-0.20712,-2.4714
7900,0.77372,-10.277
8000,-0.74851,2.4973
8100,0.43429,-4.8116
8200,0.41497,-8.4884
8300,-0.84221,1.1201
8400,-0.05509,-6.9999
8500,-0.44875,-3.3611
8600,-0.42226,-2.2637
8700,-0.19088,-7.3714
8800,-0.82514,3.4375
8900,-1.0465,-0.81098
9000,-0.39777,-10.037
9100,-1.1583,4.8752
9200,-0.62665,-3.7762
9300,-0.81037,-3.5804
9400,-0.83267,2.1767
9500,-0.4651,-4.8725
9600,-0.60747,0.10147
9700,-0.75391,0.96356
9800,-0.75371,-8.9403
9900,-1.0589,8.0959


==> data/data_exper_clip_A1_2.txt <==
26.247,-0.30762,-31.964,179.24
131.23,-0.34837,-32.421,175.4
183.73,-0.37149,-31.364,173.73
288.71,-0.44504,-31.112,170.12
341.21,-0.50906,-31.986,168.51
446.19,-0.64968,-30.756,164.87
498.69,-0.69341,-31.11,163.26
603.67,-0.86645,-31.597,160.02
656.17,-0.9732,-31.138,158.35
761.15,-1.1826,-30.814,155.24
813.65,-1.2877,-31.342,153.8
918.64,-1.5019,-32.146,151.01
971.13,-1.652,-31.011,149.83
1076.1,-1.8792,-31.304,147.04
1128.6,-2.002,-31.214,145.86
1233.6,-2.3158,-31.337,143.68
1286.1,-2.4216,-32.177,142.28
1391.1,-2.7134,-30.565,140.26
1443.6,-2.8195,-31.448,139.21
1548.6,-3.0999,-31.386,137.22
1601,-3.2215,-30.94,136.52
1706,-3.5404,-31.803,134.59
1758.5,-3.6423,-30.884,133.79
1863.5,-3.9453,-31.433,132.25
1916,-4.0256,-31.478,131.53
2021,-4.3147,-31.571,130.15
2073.5,-4.4684,-31.573,129.36
2178.5,-4.7151,-31.47,128.29
2231,-4.8191,-31.812,127.27
2336,-5.0827,-31.899,126.37
2388.5,-5.1876,-32.132,125.83
2493.4,-5.4782,-31.728,124.54
2545.9,-5.54,-32.348,124.03
2650.9,-5.7947,-31.795,122.86
2703.4,-5.9674,-31.563,122.51
2808.4,-6.1767,-31.845,121.44
2860.9,-6.3283,-31.892,121.13
2965.9,-6.4971,-32.207,120.61
3018.4,-6.6327,-31.929,119.88
3123.4,-6.8315,-31.656,119.09
3175.9,-6.9036,-32.413,118.48
3280.8,-7.1294,-31.802,117.91
3333.3,-7.2344,-32.094,117.63
3438.3,-7.409,-32.859,116.93
3490.8,-7.5588,-32.58,115.96
3595.8,-7.8011,-32.94,116.05
3648.3,-7.8941,-32.423,115.16
3753.3,-8.054,-32.751,114.89
3805.8,-8.117,-32.493,114.64
3910.8,-8.3222,-32.398,114.11
3963.3,-8.481,-32.531,113.76
4068.2,-8.6074,-32.704,113.43
4120.7,-8.7187,-33.496,112.74
4225.7,-8.8965,-32.374,112.21
4278.2,-8.9915,-32.541,112.26
4383.2,-9.1838,-32.938,111.5
4435.7,-9.1883,-33.073,111.25
4540.7,-9.3995,-32.583,111.04
4593.2,-9.4532,-33.667,110.45
4698.2,-9.6411,-33.433,110.12
4750.7,-9.6721,-32.513,109.86
4855.6,-9.8749,-34.003,109.16
4908.1,-9.9503,-33.423,109.14
5013.1,-10.096,-33.733,108.34
5065.6,-10.179,-33.719,108.39
5170.6,-10.381,-33.294,108.27
5223.1,-10.5,-33.443,107.82
5328.1,-10.586,-33.777,107.24
5380.6,-10.605,-33.715,107.04
5485.6,-10.777,-33.722,106.98
5538.1,-10.852,-33.406,107.09
5643,-10.98,-34.044,106.28
5695.5,-11.062,-33.404,105.84
5800.5,-11.327,-33.833,106.21
5853,-11.261,-34.389,105.86
5958,-11.349,-33.595,105.15
6010.5,-11.511,-33.716,105.19
6115.5,-11.675,-34.98,105.01
6168,-11.632,-33.993,104.58
6273,-11.843,-34.491,104.68
6325.5,-11.927,-34.308,103.76
6430.4,-11.994,-33.665,103.93
6482.9,-12.122,-35.163,103.73
6587.9,-12.2,-33.854,103.9
6640.4,-12.33,-34.376,103.22
6745.4,-12.468,-34.917,103.31
6797.9,-12.475,-35.05,103.34
6902.9,-12.54,-34.482,102.39
6955.4,-12.643,-34.873,102.97
7060.4,-12.729,-35.179,102.65
7112.9,-12.908,-35.468,102.72
7217.8,-12.869,-34.921,102.4
7270.3,-13.023,-35.449,101.69
7375.3,-13.119,-35.282,101.74
7427.8,-13.139,-34.676,101.83
7532.8,-13.242,-34.664,101.15
7585.3,-13.301,-35.9,101.07
7690.3,-13.499,-34.883,101.1
7742.8,-13.423,-35.037,100.23
7847.8,-13.587,-34.976,100.22
7900.3,-13.7,-35.276,100.39
8005.2,-13.747,-35.301,99.823
8057.7,-13.869,-35.454,99.671
8162.7,-13.89,-35.708,99.528
8215.2,-14.006,-35.537,99.54
8320.2,-14.045,-35.63,99.596
8372.7,-14.106,-35.198,99.46
8477.7,-14.3,-35.527,99.013
8530.2,-14.273,-35.587,99.08
8635.2,-14.314,-36.118,98.485
8687.7,-14.435,-35.731,98.835
8792.7,-14.561,-35.998,98.737
8845.1,-14.627,-35.615,98.169
8950.1,-14.618,-35.881,97.634
9002.6,-14.669,-35.826,98.06
9107.6,-14.847,-37.058,98.121
9160.1,-14.812,-36.087,98.046
9265.1,-15.017,-35.661,97.339
9317.6,-14.898,-35.7,97.103
9422.6,-15.087,-36.104,96.593
9475.1,-15.162,-35.529,96.917
9580.1,-15.292,-36.956,96.822
9632.5,-15.271,-36.428,96.062
9737.5,-15.434,-36.357,96.337
9790,-15.363,-37.016,96.248
9895,-15.511,-36.919,96.178
9947.5,-15.577,-37.1,96.426
10052,-15.617,-36.289,95.402
10105,-15.705,-36.903,96.214
10210,-15.73,-37.049,95.394
10262,-15.817,-37.145,95.115
10367,-15.976,-37.367,95.162
10420,-15.934,-36.454,94.66
10525,-16.051,-36.572,94.806
10577,-16.192,-37.487,94.836
10682,-16.103,-36.561,94.912
10735,-16.31,-36.966,93.783
10840,-16.286,-36.915,93.877
10892,-16.345,-37.171,93.835
10997,-16.398,-37.424,93.721
11050,-16.537,-37.525,93.684
11155,-16.666,-37.49,92.903
11207,-16.618,-37.989,93.046
11312,-16.7,-36.806,93.125
11365,-16.777,-37.206,93.222
11470,-16.802,-37.221,92.822
11522,-16.949,-37.357,92.336
11627,-16.961,-37.618,92.29
11680,-16.977,-37.084,92.732
11785,-17.147,-37.577,92.389
11837,-17.18,-37.262,92.385
11942,-17.283,-37.587,91.994
11995,-17.259,-38.003,91.709
12100,-17.405,-37.195,91.456
12152,-17.411,-37.169,92.383
12257,-17.526,-37.848,91.67
12310,-17.513,-37.486,90.574
12415,-17.685,-38.21,91.209
12467,-17.709,-37.663,90.933
12572,-17.743,-37.572,90.789
12625,-17.768,-37.702,90.527
12730,-17.964,-37.571,90.288
12782,-17.836,-37.291,90.241
12887,-17.992,-37.835,89.628
12940,-17.995,-38.786,90.381
13045,-18.113,-37.811,89.428
13097,-18.258,-37.461,90.232
13202,-18.275,-37.739,88.914
13255,-18.396,-38.035,89.301
13360,-18.494,-38.499,88.864
13412,-18.407,-37.217,88.913
13517,-18.501,-37.865,88.669
13570,-18.552,-37.981,88.55
13675,-18.679,-37.702,88.492
13727,-18.682,-38.338,87.788
13832,-18.798,-38.897,88.772
13885,-18.829,-38.257,87.531
13990,-18.891,-37.383,87.812
14042,-18.964,-38.062,88.11
14147,-19.082,-38.557,87.542
14199,-19.172,-37.797,86.491
14304,-19.3,-37.878,87.332
14357,-19.276,-38.365,87.246
14462,-19.318,-38.621,86.449
14514,-19.475,-38.49,86.067
14619,-19.522,-37.725,86.684
14672,-19.68,-38.605,85.78
14777,-19.716,-38.185,85.757
14829,-19.772,-38.43,84.714
14934,-19.851,-38.232,86.186
14987,-19.961,-37.413,85.31
15092,-19.889,-37.791,86.122
15144,-20.023,-37.187,84.718
15249,-20.291,-37.764,85.669
15302,-20.322,-37.59,84.599
15407,-20.38,-37.39,84.886
15459,-20.313,-37.922,83.254
15564,-20.59,-37.677,83.616
15617,-20.728,-37.26,83.198
15722,-20.738,-37.741,82.624
15774,-20.842,-36.645,82.488
15879,-21.097,-37.432,82.97
15932,-21.025,-37.597,81.403
16037,-21.236,-37.709,81.518
16089,-21.314,-37.429,81.396
16194,-21.467,-37.159,82.46
16247,-21.607,-36.632,80.189
16352,-21.767,-36.91,80.899
16404,-22.022,-36.654,81.084
16509,-22.197,-36.644,81.16
16562,-22.437,-36.272,80.048
16667,-22.193,-36.417,80.053
16719,-22.658,-36.054,79.422
16824,-22.559,-36.494,80.281
16877,-23.146,-36.413,79.002
16982,-22.853,-35.997,80.695
17034,-23.607,-35.698,80.164
17139,-23.374,-36.025,80.218
17192,-24.1,-35.306,77.768
17297,-23.962,-36.113,79.745
17349,-24.695,-35.097,80.737
17454,-24.256,-35.394,79.843
17507,-25.254,-35.026,78.458
17612,-24.538,-35.778,80.054
17664,-26.362,-34.711,79.993
17769,-25.675,-34.976,82.356
17822,-26.954,-33.786,81.632
17927,-25.889,-34.703,81.654
17979,-28.293,-34.677,84.094
18084,-26.616,-33.967,91.242
18136,-29.49,-34.694,87.623
18241,-26.999,-31.402,90.763
18294,-31.01,-33.627,98.981
18399,-27.749,-32.481,95.544
18451,-31.196,-32.961,110.28
18556,-27.303,-31.608,102.77
18609,-31.098,-31.232,123.84
18714,-27.537,-30.412,105.91
18766,-29.988,-30.757,139.14
18871,-26.623,-28.918,109.44
18924,-30.653,-29.77,140.82
19029,-25.743,-28.601,110.79
19081,-27.117,-27.592,143.79
19186,-25.279,-27.874,110.31
19239,-26.006,-26.859,136.96
19344,-24.883,-28.414,106.5
19396,-25.137,-26.336,129.64
19501,-23.145,-26.568,101.57
19554,-25.449,-26.149,128.3
19659,-23.33,-26.693,96.348
19711,-23.832,-25.915,104.84
19816,-23.01,-26.359,88.081
19869,-22.671,-24.928,91.775
19974,-22.085,-26.504,81.99


==> data/data_exper_clip_A1_2_ratio.txt <==
100,0.19015,-0.092635
200,0.19365,-0.22467
300,0.18165,-0.30244
400,0.19401,-0.41948
500,0.15765,-0.48008
600,0.16389,-0.55034
700,0.16591,-0.55052
800,0.16803,-0.59698
900,0.12792,-0.7305
1000,0.15108,-0.86687
1100,0.12355,-0.80326
1200,0.14741,-1.0449
1300,0.14642,-0.88892
1400,0.14427,-1.0169
1500,0.099568,-1.1095
1600,0.092554,-1.2621
1700,0.12187,-1.2424
1800,0.10216,-1.2877
1900,0.084905,-1.3777
2000,0.050867,-1.5135
2100,0.075074,-1.5021
2200,0.032876,-1.662
2300,0.017825,-1.589
2400,-0.026785,-1.8291
2500,-0.00091411,-1.7065
2600,-0.044331,-1.5702
2700,-0.010186,-1.7541
2800,-0.048994,-1.5347
2900,-0.058906,-1.9422
3000,-0.10129,-1.8494
3100,-0.10917,-1.7318
3200,-0.18382,-1.714
3300,-0.16648,-1.7215
3400,-0.2107,-1.8998
3500,-0.20268,-1.1708
3600,-0.15329,-1.8053
3700,-0.18866,-1.45
3800,-0.26162,-1.6314
3900,-0.26273,-1.6715
4000,-0.23743,-1.7527
4100,-0.2825,-1.7105
4200,-0.28835,-1.5044
4300,-0.29315,-1.7069
4400,-0.31606,-1.4597
4500,-0.34746,-1.4144
4600,-0.37172,-1.0944
4700,-0.3755,-1.3589
4800,-0.45493,-1.1881
4900,-0.42033,-0.91636
5000,-0.40976,-0.49745
5100,-0.42124,-1.0328
5200,-0.36694,-0.75488
5300,-0.41653,-0.71741
5400,-0.48978,-0.64174
5500,-0.45509,-0.69882
5600,-0.49009,-0.78547
5700,-0.47484,-0.012067
5800,-0.36147,-0.69459
5900,-0.51729,-0.52847
6000,-0.4813,-0.43465
6100,-0.44091,-0.25778
6200,-0.5306,-0.32805
6300,-0.45737,0.11877
6400,-0.49908,0.29786
6500,-0.46008,0.12194
6600,-0.48576,-0.083663
6700,-0.44853,-0.033567
6800,-0.49735,-0.27889
6900,-0.5532,0.40497
7000,-0.51984,-0.18717
7100,-0.44243,0.025929
7200,-0.54349,0.10744
7300,-0.49598,0.70048
7400,-0.52186,0.42688
7500,-0.56355,0.4761
7600,-0.5658,0.53538
7700,-0.48851,0.82664
7800,-0.564,1.3704
7900,-0.47878,1.0958
8000,-0.58504,1.0659
8100,-0.51553,1.5787
8200,-0.54004,1.2536
8300,-0.58365,0.98552
8400,-0.53554,1.4529
8500,-0.51565,1.608
8600,-0.61635,1.5165
8700,-0.56738,1.25
8800,-0.49929,1.6788
8900,-0.55965,2.2912
9000,-0.64804,1.3695
9100,-0.56501,1.4714
9200,-0.57348,2.0443
9300,-0.6085,2.5739
9400,-0.62574,2.5804
9500,-0.55916,2.2606
9600,-0.56247,2.378
9700,-0.55791,2.7343
9800,-0.61885,2.9712
9900,-0.5636,2.9773


==> data/data_exper_clip_A1_3.txt <==
26.247,-0.15383,-25.437,179.36
131.23,-0.13383,-24.974,175.24
183.73,-0.15665,-24.915,173.32
288.71,-0.29676,-26.259,169.76
341.21,-0.36254,-24.534,168.11
446.19,-0.50671,-24.987,164.35
498.69,-0.57164,-25.118,162.71
603.67,-0.72934,-25.757,159.77
656.17,-0.83473,-25.223,157.94
761.15,-1.0346,-26.501,154.76
813.65,-1.2097,-25.141,153.14
918.64,-1.3604,-26.374,150.13
971.13,-1.4893,-25.053,149.35
1076.1,-1.7691,-26.735,146.18
1128.6,-1.9296,-26.428,145.16
1233.6,-2.1924,-25.968,142.68
1286.1,-2.3316,-25.417,141.49
1391.1,-2.5202,-25.772,139.46
1443.6,-2.7243,-27.266,138.32
1548.6,-3.0061,-25.66,136.54
1601,-3.1536,-26.118,135.6
1706,-3.4665,-26.618,133.69
1758.5,-3.6332,-26.814,132.92
1863.5,-3.8906,-26.05,130.96
1916,-3.9698,-25.972,130.36
2021,-4.3,-25.688,129.08
2073.5,-4.3653,-25.757,127.44
2178.5,-4.7172,-26.061,126.56
2231,-4.8464,-25.85,125.95
2336,-5.0917,-26.186,124.97
2388.5,-5.1491,-26.398,124.15
2493.4,-5.424,-25.993,123.25
2545.9,-5.6161,-26.456,122.43
2650.9,-5.8537,-26.75,121.54
2703.4,-5.9663,-25.871,121.36
2808.4,-6.2271,-27.4,120.12
2860.9,-6.3792,-26.48,119.37
2965.9,-6.5618,-26.417,118.88
3018.4,-6.7148,-27.698,118.35
3123.4,-6.9279,-27.686,118.1
3175.9,-6.9834,-26.268,117.18
3280.8,-7.2589,-27.583,116.65
3333.3,-7.386,-27.705,115.77
3438.3,-7.6651,-27.319,115.36
3490.8,-7.7045,-27.003,115.33
3595.8,-7.886,-28.025,115.12
3648.3,-8.015,-27.586,114.34
3753.3,-8.1733,-27.291,113.35
3805.8,-8.3075,-26.889,113.36
3910.8,-8.5395,-28.398,112.39
3963.3,-8.6492,-26.511,112.6
4068.2,-8.8213,-27.178,111.96
4120.7,-8.9519,-27.65,111.86
4225.7,-9.1223,-28.269,110.92
4278.2,-9.2343,-27.861,111.1
4383.2,-9.4298,-28.198,110.16
4435.7,-9.4708,-28.289,110.31
4540.7,-9.6359,-28.396,110.22
4593.2,-9.7439,-27.755,109.69
4698.2,-9.8123,-27.162,109.93
4750.7,-9.9386,-27.57,108.88
4855.6,-10.247,-29.08,109.64
4908.1,-10.309,-28.993,108.32
5013.1,-10.465,-28.612,108.36
5065.6,-10.479,-28.022,108.59
5170.6,-10.667,-28.369,107.56
5223.1,-10.685,-28.584,107.74
5328.1,-10.961,-28.258,107.57
5380.6,-10.998,-28.719,107.01
5485.6,-11.23,-28.457,106.55
5538.1,-11.183,-28.318,106.63
5643,-11.301,-29.189,106.13
5695.5,-11.469,-28.182,105.95
5800.5,-11.62,-28.384,105.88
5853,-11.619,-28.893,105.46
5958,-11.871,-28.901,105.88
6010.5,-11.951,-29.234,105.22
6115.5,-11.98,-29.317,105.13
6168,-12.031,-28.89,104.9
6273,-12.293,-29.1,105.36
6325.5,-12.305,-29.095,105.23
6430.4,-12.348,-28.659,104.11
6482.9,-12.549,-28.989,104.1
6587.9,-12.654,-29.393,104.01
6640.4,-12.683,-29.669,104.81
6745.4,-12.849,-28.968,103.83
6797.9,-12.874,-28.901,104.74
6902.9,-13.03,-30.633,103.52
6955.4,-13.102,-28.226,104
7060.4,-13.336,-29.595,103.45
7112.9,-13.346,-29.557,103.52
7217.8,-13.406,-30.217,102.49
7270.3,-13.372,-29.379,102.72
7375.3,-13.477,-30.52,103.47
7427.8,-13.643,-30.198,102.58
7532.8,-13.788,-31.327,102.3
7585.3,-13.89,-29.925,102.33
7690.3,-13.893,-30.509,102.63
7742.8,-13.985,-30.43,100.91
7847.8,-14.048,-29.69,102.09
7900.3,-14.107,-30.498,102.38
8005.2,-14.398,-30.169,102.92
8057.7,-14.35,-31.178,101.28
8162.7,-14.473,-29.984,101.23
8215.2,-14.436,-29.971,101.64
8320.2,-14.581,-30.233,101.59
8372.7,-14.631,-30.197,101.73
8477.7,-14.68,-30.085,102.05
8530.2,-14.812,-30.674,101.44
8635.2,-14.746,-30.004,100.61
8687.7,-15.025,-30.567,101.09
8792.7,-15.094,-31.741,100.98
8845.1,-15.097,-31.225,100.28
8950.1,-15.258,-31.182,100.51
9002.6,-15.18,-30.438,100.58
9107.6,-15.362,-31.091,100.48
9160.1,-15.306,-30.899,100.65
9265.1,-15.426,-31.11,100.32
9317.6,-15.442,-31.815,100.23
9422.6,-15.62,-31.544,100.22
9475.1,-15.712,-31.014,101.01
9580.1,-15.808,-31.16,99.399
9632.5,-15.956,-31.921,100.12
9737.5,-16.115,-31.153,99.344
9790,-16.067,-30.687,99.896
9895,-16.106,-31.372,98.962
9947.5,-16.099,-31.568,100.26
10052,-16.17,-31.497,98.996
10105,-16.228,-31.106,100.24
10210,-16.62,-30.971,98.708
10262,-16.538,-31.733,100.71
10367,-16.584,-31.549,99.789
10420,-16.662,-31.714,100.22
10525,-16.552,-31.757,99.25
10577,-16.517,-30.608,99.793
10682,-16.635,-31.001,99.269
10735,-16.69,-31.993,98.073
10840,-16.838,-31.636,98.792
10892,-16.98,-31.72,99.011
10997,-16.945,-31.416,99.308
11050,-17.083,-32.33,98
11155,-17.154,-32.655,99.178
11207,-17.255,-31.877,98.321
11312,-17.361,-31.078,98.54
11365,-17.301,-31.533,99.119
11470,-17.406,-31.14,98.054
11522,-17.498,-31.282,97.436
11627,-17.577,-31.224,97.611
11680,-17.576,-32.954,98.342
11785,-17.786,-31.192,98.736
11837,-17.938,-32.309,99.108
11942,-17.937,-32.312,98.218
11995,-17.934,-32.443,97.162
12100,-17.948,-32.005,97.809
12152,-17.846,-31.366,97.884
12257,-18.168,-31.459,99.695
12310,-18.134,-31.913,98.393
12415,-18.215,-31.577,98.198
12467,-18.281,-32.328,98.935
12572,-18.246,-31.842,99.347
12625,-18.276,-32.675,96.978
12730,-18.185,-31.93,97.893
12782,-18.7,-31.713,97.356
12887,-18.655,-31.499,96.469
12940,-18.653,-30.579,97.415
13045,-18.63,-31.364,97.598
13097,-18.868,-31.919,97.695
13202,-18.646,-31.471,96.652
13255,-18.881,-32.344,98.779
13360,-18.836,-31.955,96.841
13412,-19.068,-31.812,97.384
13517,-19.081,-32.677,97.98
13570,-18.94,-31.326,97.583
13675,-19.222,-31.665,97.406
13727,-19.225,-31.516,97.312
13832,-19.067,-31.273,97.238
13885,-19.35,-31.837,96.95
13990,-19.355,-31.891,96.519
14042,-19.459,-32.175,97.298
14147,-19.618,-31.881,98.085
14199,-19.619,-31.893,97.642
14304,-19.632,-31.602,98.139
14357,-19.268,-31.73,97.105
14462,-20.013,-32.168,97.275
14514,-19.871,-31.574,96.714
14619,-19.929,-32.388,97.798
14672,-20.06,-30.556,96.074
14777,-19.775,-31.98,97.155
14829,-20.14,-31.993,97.122
14934,-19.899,-31.027,94.999
14987,-20.208,-31.214,96.216
15092,-20.526,-33.034,94.886
15144,-20.487,-31.862,96.1
15249,-20.462,-30.145,96.916
15302,-20.162,-30.623,96.636
15407,-20.657,-31.748,98.081
15459,-20.785,-31.915,98.442
15564,-20.918,-31.131,96.828
15617,-20.84,-31.334,98.08
15722,-21.056,-31.75,97.894
15774,-21.142,-31.325,97.648
15879,-21.331,-31.907,95.967
15932,-21.225,-31.181,96.763
16037,-21.041,-30.528,96.85
16089,-21.469,-31.021,96.692
16194,-21.487,-30.331,97.241
16247,-21.651,-31.508,97.111
16352,-22.133,-31.003,95.646
16404,-21.498,-31.399,95.496
16509,-22.104,-31,96.323
16562,-22.207,-30.693,96.925
16667,-22.081,-31.167,99.079
16719,-22.578,-30.062,95.725
16824,-22.41,-30.346,94.32
16877,-22.666,-31.39,97.142
16982,-22.507,-30.283,97.199
17034,-22.622,-29.944,99.168
17139,-22.682,-30.526,99.079
17192,-22.761,-31.498,100.34
17297,-23.126,-30.014,99.247
17349,-23.112,-29.575,98.408
17454,-23.512,-31.045,100.44
17507,-23.561,-30.6,98.688
17612,-23.231,-30.153,100.88
17664,-23.432,-29.756,99.905
17769,-24.045,-30.528,100.88
17822,-23.985,-30.584,98.463
17927,-23.254,-29.918,102.07
17979,-23.845,-29.194,101.7
18084,-23.414,-29.675,101.6
18136,-24.2,-30.968,102.48
18241,-24.078,-28.764,102.48
18294,-24.221,-26.509,101.22
18399,-24.454,-29.73,101.05
18451,-24.098,-29.982,102.31
18556,-24.286,-29.302,103.21
18609,-24.479,-28.605,101.57
18714,-23.623,-28.348,104.83
18766,-24.244,-27.739,104
18871,-24.02,-27.302,103.13
18924,-24.053,-28.125,101.98
19029,-23.578,-27.981,101
19081,-23.606,-28.457,98.735
19186,-23.559,-27.274,101.9
19239,-23.427,-28.121,99.165
19344,-23.63,-27.988,98.336
19396,-23.72,-28.005,94.493
19501,-23.564,-27.021,92.253
19554,-23.199,-28.296,90.606
19659,-22.862,-28.154,87.007
19711,-22.201,-27.302,89.882
19816,-23.255,-27.501,84.776
19869,-22.351,-27.456,85.234
19974,-22.79,-28.024,81.333


==> data/data_exper_clip_A1_3_ratio.txt <==
100,-0.006295,-0.016527
200,-0.010986,0.18153
300,0.033751,0.064262
400,0.049471,0.044201
500,0.035698,0.067294
600,0.027333,-0.28715
700,0.023544,-0.11578
800,0.07161,0.014823
900,-0.0020532,0.11022
1000,0.0025597,-0.28719
1100,0.030468,-0.016997
1200,0.040668,-0.14344
1300,0.043045,-0.095082
1400,-0.032559,-0.20044
1500,0.0051101,-0.33549
1600,0.024082,-0.3508
1700,0.048322,-0.34818
1800,0.075387,-0.24913
1900,0.029431,-0.17554
2000,0.027685,-0.4222
2100,-0.0021081,0.36844
2200,0.045197,-0.10178
2300,0.033214,-0.21846
2400,-0.066976,-0.19024
2500,-0.039073,-0.38448
2600,0.023103,-0.11528
2700,-0.0072482,-0.59138
2800,-0.0027374,-0.22833
2900,-0.0029099,-0.19027
3000,-0.02535,-0.25255
3100,-0.015973,-0.62263
3200,-0.092791,-0.42645
3300,-0.028939,-0.24497
3400,0.0066407,-0.22577
3500,-0.062236,-0.50809
3600,-0.065523,-0.88003
3700,-0.068515,-0.28044
3800,-0.07902,-0.32246
3900,-0.048274,0.003453
4000,-0.053443,-0.48544
4100,-0.057012,-0.59204
4200,-0.060764,-0.31157
4300,-0.049703,-0.51107
4400,-0.058459,-0.24285
4500,-0.092979,-0.55066
4600,-0.088651,-0.37762
4700,-0.20097,-1.1438
4800,-0.13962,-0.89885
4900,-0.059293,-0.29765
5000,-0.042051,-0.40384
5100,-0.12537,-0.93342
5200,-0.13728,-0.39662
5300,-0.093577,-0.9356
5400,-0.086137,-0.53966
5500,-0.035123,-0.26527
5600,-0.16476,-0.51093
5700,-0.07229,-0.10584
5800,-0.067889,-0.35974
5900,-0.086674,-0.63108
6000,-0.02474,-0.60458
6100,-0.11557,-0.36575
6200,-0.11676,-0.75519
6300,-0.044296,-0.96591
6400,-0.13771,-0.2522
6500,-0.028428,-0.20771
6600,-0.054303,-0.52954
6700,-0.079927,-1.0161
6800,-0.096921,-1.6767
6900,-0.066165,-0.72873
7000,0.00094265,-1.1189
7100,0.03758,-0.77403
7200,-0.023155,-0.10699
7300,-0.14484,-0.52844
7400,-0.096054,-0.84872
7500,-0.031193,-0.55488
7600,-0.0040247,-0.76996
7700,-0.063473,-0.54738
7800,-0.056248,0.04074
7900,-0.071412,-0.90023
8000,0.053475,-1.974
8100,0.0063328,-0.070393
8200,-0.065654,-0.72951
8300,-0.068135,-1.0247
8400,-0.047821,-1.0177
8500,-0.068552,-1.1421
8600,-0.14903,-0.68502
8700,0.015458,-0.99981
8800,0.02502,-0.54488
8900,-0.0013666,-0.21931
9000,-0.13112,-1.1714
9100,-0.05018,-0.90041
9200,-0.11101,-0.70101
9300,-0.1094,-0.50074
9400,-0.090036,-0.93969
9500,-0.017094,-1.4687
9600,0.017559,-0.76263
9700,0.12486,-0.64957
9800,0.074855,-0.59404
9900,0.024502,0.093679


==> data/data_exper_clip_A1_4.txt <==
39.139,-0.30688,-28.205,178.63
195.69,-0.58653,-29.024,172.99
273.97,-0.26213,-28.839,170.58
430.53,-0.66124,-29.956,165.26
508.81,-0.80068,-32.599,162.87
665.36,-1.0772,-30.129,158.22
743.64,-1.1933,-29.22,156.16
900.2,-1.6944,-31.216,151.89
978.47,-1.8384,-27.593,149.58
1135,-2.184,-30.297,146.04
1213.3,-2.3083,-27.804,144.01
1369.9,-2.6069,-29.117,141.23
1448.1,-3.052,-27.684,139.49
1604.7,-3.3454,-28.596,137.49
1683,-3.505,-27.729,135.87
1839.5,-3.7992,-30.134,133.26
1917.8,-4.1096,-31.906,132.29
2074.4,-4.7691,-27.999,129.68
2152.6,-4.7412,-33.626,129.11
2309.2,-4.8588,-29.399,127.75
2387.5,-5.4928,-33.356,127.19
2544,-5.2719,-28.607,123.76
2622.3,-5.4273,-28.821,123.59
2778.9,-6.0534,-32.541,122.44
2857.1,-6.2417,-31.536,121.79
3013.7,-6.7998,-32.738,121.54
3092,-6.8112,-28.565,119.38
3248.5,-7.0076,-31.839,118.6
3326.8,-7.1427,-33.146,117.75
3483.4,-7.3885,-33.451,117.58
3561.6,-7.2897,-31.593,115.51
3718.2,-8.0735,-33.312,116.13
3796.5,-8.1579,-36.553,115.56
3953,-8.3184,-32.688,114.24
4031.3,-8.308,-32.752,113.3
4187.9,-8.6371,-32.664,112.59
4266.1,-8.8895,-34.723,112.34
4422.7,-9.1351,-33.541,113.84
4501,-9.6095,-36.587,113.35
4657.5,-9.3479,-35.156,110.92
4735.8,-9.3633,-33.062,109.81
4892.4,-9.5745,-36.061,110.15
4970.6,-10.051,-36.011,112.31
5127.2,-9.9889,-34.648,109.14
5205.5,-10.189,-36.69,105.55
5362,-10.444,-38.334,107.5
5440.3,-10.432,-33.941,106.25
5596.9,-10.628,-38.742,108.68
5675.1,-10.789,-38.782,108.19
5831.7,-11.026,-37.515,105.44
5910,-11.258,-36.725,104.1
6066.5,-11.37,-35.965,105.32
6144.8,-11.335,-36.584,105.91
6301.4,-11.516,-36.578,103.71
6379.6,-11.703,-36.723,102.37
6536.2,-11.884,-36.926,104.57
6614.5,-11.876,-35.632,101.79
6771,-12.171,-40.307,100.69
6849.3,-12.259,-38.996,102.38
7005.9,-12.431,-35.032,102.08
7084.1,-12.356,-36.723,99.537
7240.7,-12.789,-38.199,100.54
7319,-12.858,-33.657,100.45
7475.5,-12.698,-40.21,101.46
7553.8,-13.091,-39.328,99.792
7710.4,-13.178,-37.788,99.657
7788.6,-13.225,-37.131,98.018
7945.2,-13.701,-35.005,99.351
8023.5,-13.667,-34.682,98.328
8180,-13.721,-37.613,98.571
8258.3,-13.756,-36.946,95.8
8414.9,-14.135,-35.91,93.455
8493.2,-13.787,-37.564,96.511
8649.7,-14.246,-35.162,97.284
8728,-14.576,-39.293,97.099
8884.5,-14.435,-35.554,97.17
8962.8,-14.302,-39.485,95.799
9119.4,-14.598,-40.515,96.334
9197.7,-14.96,-38.169,94.466
9354.2,-14.727,-37.715,96.506
9432.5,-14.832,-43.411,96.144
9589,-15.221,-38.425,93.946
9667.3,-14.816,-40.274,93.133
9823.9,-15.379,-36.871,92.009
9902.2,-15.382,-38.64,94.671
10059,-15.642,-39.449,92.631
10137,-15.61,-38.791,96.949
10294,-15.593,-36.849,92.712
10372,-15.765,-38.646,94.4
10528,-15.747,-42.674,94.769
10607,-16.393,-38.276,93.494
10763,-16.259,-38.512,91.997
10841,-16.718,-38.269,90.9
10998,-16.026,-41.113,91.534
11076,-16.313,-37.955,92.652
11233,-16.813,-38.571,92.244
11311,-16.182,-38.073,92
11468,-16.834,-35.934,90.81
11546,-16.689,-35.509,93.598
11703,-16.865,-35.801,92.679
11781,-16.64,-39.562,90.215
11937,-16.73,-38.486,92.798
12016,-16.682,-36.695,90.818
12172,-17.266,-37.152,90.325
12250,-17.535,-36.084,86.293
12407,-17.808,-39.644,88.769
12485,-17.405,-34.21,88.3
12642,-17.232,-39.97,92.052
12720,-17.293,-37.394,91.898
12877,-17.739,-36.809,89.866
12955,-17.248,-37.272,87.539
13112,-17.908,-38.891,89.004
13190,-17.812,-36.244,88.804
13346,-17.451,-37.211,88.279
13425,-17.636,-36.302,85.738
13581,-17.806,-35.518,84.881
13659,-18.325,-40.202,84.474
13816,-17.962,-34.665,88.658
13894,-17.955,-33.313,83.648
14051,-18.577,-33.298,82.623
14129,-17.836,-39.774,83.75
14286,-18.751,-33.453,83.411
14364,-18.519,-35.381,84.952
14521,-18.025,-32.447,82.354
14599,-18.804,-34.787,82.035
14755,-18.754,-36.213,82.746
14834,-18.832,-33.982,82.215
14990,-19.654,-34.351,80.309
15068,-19.446,-33.092,80.498
15225,-18.823,-35.827,79.238
15303,-19.243,-33.869,80.946
15460,-19.254,-36.221,79.936
15538,-19.643,-37.546,76.685
15695,-19.784,-34.239,73.015
15773,-19.797,-34.017,75.699
15930,-19.43,-34.588,71.768
16008,-19.523,-37.586,69.678
16164,-19.696,-32.467,68.464
16243,-20.334,-38.346,69.727
16399,-20.258,-36.632,68.42
16477,-20.685,-36.017,69.408
16634,-21.128,-37.112,63.434
16712,-21.512,-37.842,68.533
16869,-22.036,-35.905,64.318
16947,-22.351,-34.66,60.147
17104,-22.014,-37.146,57.288
17182,-21.486,-36.264,60.404
17339,-22.721,-36.5,56.848
17417,-23.119,-34.49,51.857
17573,-23.548,-40.849,48.459
17652,-24.914,-32.753,39.944
17808,-25.861,-33.684,40.516
17886,-26.744,-36.613,45.491
18043,-26.466,-38.798,32.196
18121,-29.464,-37.132,31.943
18278,-31.88,-41.063,15.256
18356,-34.526,-37.244,-7.9037
18513,-33.784,-28.927,-27.048
18591,-35.642,-33.317,-96.812
18748,-29.017,-27.048,-105.79
18826,-29.815,-30.779,-100.47
18982,-29.25,-30.308,-143.17
19061,-25.027,-27.758,-141.01
19217,-26.014,-22.411,-154.62
19295,-24.112,-25.3,-159.67
19452,-21.976,-21.647,-161.64
19530,-25.32,-21.201,-185.29
19687,-21.229,-21.53,-181.05
19765,-28.6,-20.348,-213.06
19922,-24.133,-22.872,-249.59


==> data/data_exper_clip_A1_4_ratio.txt <==
100,0.26845,0.012818
200,0.37917,0.085113
300,0.050113,-0.22427
400,0.18845,-0.24723
500,0.24698,-0.40404
600,0.26424,-0.57564
700,0.23429,-0.80792
800,0.27818,-1.0483
900,0.35825,-1.1228
1000,0.32231,-0.89738
1100,0.29411,-1.1306
1200,0.22024,-1.0264
1300,0.15909,-1.3484
1400,0.1885,-1.4978
1500,0.27857,-1.7983
1600,0.20994,-2.2813
1700,0.13667,-2.1332
1800,0.065394,-2.0252
1900,0.1219,-2.1413
2000,0.24436,-2.007
2100,0.30502,-1.9027
2200,0.051863,-2.4888
2300,-0.12184,-2.742
2400,0.22906,-3.059
2500,-0.15335,-1.9576
2600,-0.33182,-1.7811
2700,-0.23387,-2.2358
2800,-0.10489,-2.2722
2900,-0.058732,-2.7291
3000,0.063195,-3.2838
3100,-0.074882,-1.8096
3200,-0.19258,-2.2053
3300,-0.23784,-1.954
3400,-0.29885,-2.3867
3500,-0.41504,-2.3415
3600,-0.48646,-1.4891
3700,-0.18248,-2.4861
3800,-0.21017,-2.4987
3900,-0.30001,-2.2015
4000,-0.45033,-1.7832
4100,-0.50624,-1.6797
4200,-0.46525,-1.7077
4300,-0.38218,-2.2641
4400,-0.40228,-3.6577
4500,-0.06113,-3.6539
4600,-0.39388,-2.4841
4700,-0.66142,-1.5689
4800,-0.77244,-1.6051
4900,-0.73909,-2.137
5000,-0.4481,-3.7655
5100,-0.66606,-2.3707
5200,-0.63914,1.4643
5300,-0.63721,-0.046926
5400,-0.68789,-0.50485
5500,-0.74617,-0.868
5600,-0.78293,-2.8353
5700,-0.72159,-1.9179
5800,-0.7099,-0.48208
5900,-0.58988,0.74398
6000,-0.63747,-0.05018
6100,-0.73635,-0.7912
6200,-0.828,-0.85206
6300,-0.82927,0.59816
6400,-0.74702,1.5226
6500,-0.75259,-0.18605
6600,-0.83747,1.3583
6700,-0.82055,2.0517
6800,-0.77061,1.7252
6900,-0.77742,0.54049
7000,-0.77504,0.55882
7100,-0.90729,3.0903
7200,-0.74458,2.2802
7300,-0.70518,1.9296
7400,-0.87566,1.2312
7500,-0.95452,0.89779
7600,-0.77805,1.8532
7700,-0.8009,2.0964
7800,-0.81768,3.477
7900,-0.61802,2.5147
8000,-0.65232,2.2827
8100,-0.69974,2.7455
8200,-0.78282,2.9259
8300,-0.76626,5.3957
8400,-0.59331,7.1193
8500,-0.99799,4.1049
8600,-0.81898,3.1618
8700,-0.56096,2.9085
8800,-0.55885,3.2047
8900,-0.77367,3.2816
9000,-0.94379,3.4815
9100,-0.83792,3.3201
9200,-0.50605,5.3254
9300,-0.73924,3.9563
9400,-0.88367,2.9889
9500,-0.75404,3.9589
9600,-0.68351,5.0792
9700,-1.003,6.0745
9800,-0.70515,7.0327
9900,-0.69919,4.5811


==> data/data_exper_clip_A1_5.txt <==
39.216,-0.41523,-30.509,178.59
196.08,-0.42432,-25.954,173.25
274.51,-0.5304,-27.606,170.71
431.37,-0.81181,-29.648,165.73
509.8,-1.0751,-26.617,163.31
666.67,-1.3565,-31.529,157.92
745.1,-1.2285,-26.978,155.83
901.96,-1.456,-29.096,152.59
980.39,-1.6242,-29.032,150.14
1137.3,-1.9356,-29.733,145.74
1215.7,-2.2851,-25.344,144.49
1372.5,-2.536,-30.105,141.35
1451,-3.3748,-31.303,140.11
1607.8,-3.2678,-34.422,137.43
1686.3,-3.5878,-33.858,135.36
1843.1,-3.6964,-34.578,132.22
1921.6,-4.0552,-31.312,131.79
2078.4,-4.2315,-28.298,130.58
2156.9,-4.6974,-26.077,129.2
2313.7,-5.2058,-39.945,127.09
2392.2,-5.2481,-28.986,125.74
2549,-5.9453,-25.04,126.66
2627.5,-5.2234,-33.686,123.31
2784.3,-6.4905,-24.17,124.86
2862.7,-6.2443,-38.196,121.9
3019.6,-6.4966,-33.648,119.33
3098,-7.0267,-31.568,119.83
3254.9,-6.7405,-30.889,119.16
3333.3,-7.2279,-27.654,117.56
3490.2,-7.4715,-30.302,115.92
3568.6,-7.6482,-32.076,116.17
3725.5,-7.3106,-29.899,113.98
3803.9,-8.3607,-31.45,116.57
3960.8,-7.921,-34.755,112.41
4039.2,-8.4776,-36.67,112.9
4196.1,-8.8946,-31.155,115.07
4274.5,-8.591,-31.654,112.27
4431.4,-9.2816,-36.758,111.84
4509.8,-8.8507,-35.475,112.26
4666.7,-9.6132,-42.786,111.44
4745.1,-9.237,-38.199,108.15
4902,-10.107,-43.075,111.38
4980.4,-9.4216,-35.453,106.12
5137.3,-9.9179,-38.266,112.75
5215.7,-10.107,-36.043,108.74
5372.5,-10.401,-35.84,109.6
5451,-10.934,-37.831,109.16
5607.8,-10.422,-33.306,104.29
5686.3,-10.601,-50.434,107.48
5843.1,-11.103,-34.408,105.76
5921.6,-11.33,-31.765,105.67
6078.4,-11.276,-45.245,102.97
6156.9,-11.015,-36.855,107.19
6313.7,-11.672,-33.809,102.93
6392.2,-11.816,-47.183,103.93
6549,-12.019,-39.817,104.68
6627.5,-11.919,-38.024,105.79
6784.3,-12.097,-41.727,104.9
6862.7,-12.093,-41.924,103.18
7019.6,-12.549,-44.428,101.52
7098,-12.623,-37.757,97.887
7254.9,-12.512,-34.7,100.59
7333.3,-12.167,-35.718,103.01
7490.2,-13.428,-37.799,98.121
7568.6,-13.066,-37.012,100.11
7725.5,-12.927,-42.393,98.503
7803.9,-13.396,-38.695,98.112
7960.8,-13.575,-37.038,98.669
8039.2,-13.949,-38.427,96.028
8196.1,-13.948,-37.278,94.836
8274.5,-13.252,-35.933,97.477
8431.4,-13.865,-34.862,97.393
8509.8,-13.987,-38.229,99.639
8666.7,-14.415,-37.856,98.2
8745.1,-14.678,-40.815,98.761
8902,-13.974,-39.547,98.143
8980.4,-14.275,-36.253,98.298
9137.3,-14.607,-37.93,92.568
9215.7,-14.537,-41.976,97.429
9372.5,-15.364,-47.038,90.753
9451,-15.257,-38.88,93.735
9607.8,-15.129,-42.806,94.656
9686.3,-14.949,-34.742,93.506
9843.1,-15.752,-45.052,92.263
9921.6,-15.812,-38.458,95.171
10078,-15.157,-44.743,90.323
10157,-16.02,-44.016,91.819
10314,-15.926,-37.176,95.67
10392,-15.747,-36.682,92.47
10549,-15.863,-37.488,92.688
10627,-16.642,-40.554,90.8
10784,-15.811,-36.748,94.7
10863,-16.802,-36.338,92.045
11020,-15.962,-40.399,92.351
11098,-16.161,-38.019,95.763
11255,-16.185,-41.52,89.864
11333,-16.051,-38.608,90.18
11490,-16.384,-47.184,91.899
11569,-16.577,-37.851,90.463
11725,-16.933,-38.097,95.048
11804,-17.592,-36.576,89.886
11961,-17.229,-47.083,88.015
12039,-17.066,-36.913,89.629
12196,-17.477,-33.703,87.021
12275,-17.245,-35.469,93.345
12431,-17.162,-36.049,89.379
12510,-17.814,-38.789,85.051
12667,-17.19,-38.759,94.041
12745,-17.577,-36.338,91.838
12902,-18.016,-47.624,89.342
12980,-17.61,-32.622,86.38
13137,-17.345,-39.953,89.432
13216,-17.177,-40.583,87.097
13373,-16.937,-43.655,87.938
13451,-17.542,-35.478,84.767
13608,-18.124,-32.635,83.924
13686,-18.004,-47.886,87.427
13843,-17.641,-38.809,89.62
13922,-18.542,-32.619,82.964
14078,-17.962,-38.228,83.647
14157,-18.119,-34.433,84.317
14314,-18.045,-38.306,86.454
14392,-18.969,-33.654,85.916
14549,-18.204,-53.714,78.613
14627,-18.031,-35.068,82.709
14784,-18.952,-34.901,82.59
14863,-17.671,-38.676,82.011
15020,-19.872,-34.514,82.696
15098,-18.486,-39.797,75.114
15255,-20.013,-34.728,81.899
15333,-19.606,-29.745,79.445
15490,-18.657,-39.489,82.961
15569,-19.459,-41.937,70.987
15725,-19.899,-34.671,79.478
15804,-18.751,-32.793,71.882
15961,-20.304,-39.189,71.279
16039,-20.382,-42.304,76.866
16196,-19.251,-30.443,67.631
16275,-21.33,-39.218,79.05
16431,-20.07,-34.598,65.005
16510,-21.206,-47.363,63.774
16667,-21.245,-37.043,65.442
16745,-21.009,-33.109,67.796
16902,-21.97,-49.396,59.708
16980,-22.604,-43.858,59.086
17137,-22.449,-47.286,60.181
17216,-21.879,-35.482,53.309
17373,-24.362,-39.164,59.011
17451,-22.117,-30.282,48.648
17608,-25.325,-30.081,43.098
17686,-24.948,-41.469,49.382
17843,-27.473,-30.177,50.003
17922,-26.963,-35.898,37.792
18078,-28.269,-36.308,20.605
18157,-27.784,-34.931,13.824
18314,-28.874,-37.934,27.246
18392,-30.287,-43.121,-9.5561
18549,-31.49,-34.023,-5.3288
18627,-28.337,-33.474,-44.235
18784,-31.971,-29.76,-112.4
18863,-27.18,-33.614,-93.817
19020,-23.198,-30.327,-113.86
19098,-21.442,-28.077,-117.17
19255,-23.72,-30.527,-138.84
19333,-20.625,-14.691,-134.34
19490,-28.612,-33.605,-109.68
19569,-25.81,-22.033,-251.95
19725,-19.919,-18.613,-122.91
19804,-38.663,-35.451,-278.85
19961,-24.872,-9.2883,-329.26


==> data/data_exper_clip_A1_5_ratio.txt <==
100,0.27268,-0.074613
200,0.24039,-0.17853
300,0.2984,-0.42638
400,0.36129,-0.67609
500,0.50381,-0.87646
600,0.53934,-0.62804
700,0.4078,-0.53387
800,0.21525,-1.12
900,0.11758,-1.8573
1000,0.099723,-1.3976
1100,0.049311,-1.0836
1200,0.14731,-1.4123
1300,0.10577,-1.6816
1400,0.23337,-1.857
1500,0.4717,-2.2472
1600,0.14658,-2.2934
1700,0.19739,-1.6331
1800,0.0078548,-1.1927
1900,0.03895,-1.5372
2000,-0.06233,-2.2714
2100,-0.097765,-2.6112
2200,0.10956,-2.4099
2300,0.1864,-2.1859
2400,0.035751,-1.9284
2500,0.23451,-3.6071
2600,-0.24529,-2.6287
2700,-0.17969,-3.2467
2800,0.23197,-4.2774
2900,-0.14616,-2.2976
3000,-0.22162,-1.3733
3100,0.12709,-2.2921
3200,-0.2992,-2.7588
3300,-0.31663,-2.1546
3400,-0.22499,-1.5798
3500,-0.28907,-1.1509
3600,-0.38215,-1.5558
3700,-0.79656,-0.76257
3800,-0.066622,-3.4041
3900,-0.47495,-1.5303
4000,-0.56765,-0.76102
4100,-0.32026,-2.4346
4200,-0.26178,-4.088
4300,-0.62472,-1.804
4400,-0.36234,-1.967
4500,-0.76108,-2.5082
4600,-0.55605,-2.4593
4700,-0.56634,-1.2942
4800,-0.69017,-0.93927
4900,-0.26377,-3.1179
5000,-1.0051,0.99509
5100,-0.86822,-3.8552
5200,-0.74579,-2.2814
5300,-0.71616,-2.5294
5400,-0.54236,-3.0591
5500,-0.48119,-1.3234
5600,-0.97001,1.2963
5700,-0.90473,-1.4897
5800,-0.7252,-0.71571
5900,-0.55051,-0.68145
6000,-0.65676,0.42775
6100,-0.88833,0.64722
6200,-1.0361,-1.7382
6300,-0.73157,1.0236
6400,-0.64732,0.21587
6500,-0.63975,-0.56455
6600,-0.76163,-1.7364
6700,-0.85589,-2.1376
6800,-0.8779,-1.5132
6900,-0.89227,0.043225
7000,-0.70905,0.92222
7100,-0.68428,4.808
7200,-0.86821,2.9175
7300,-1.2343,0.42552
7400,-0.96969,1.2744
7500,-0.39171,3.4661
7600,-0.85695,1.8164
7700,-1.0241,2.998
7800,-0.70435,3.4603
7900,-0.67332,3.0277
8000,-0.56984,3.5692
8100,-0.44466,5.626
8200,-0.60017,5.8216
8300,-1.2729,3.1077
8400,-0.953,3.3875
8500,-0.83285,1.2912
8600,-0.68642,1.3888
8700,-0.49182,1.6353
8800,-0.64449,1.7913
8900,-1.1996,2.0295
9000,-0.99911,1.8261
9100,-0.87198,5.6594
9200,-0.91166,3.3651
9300,-0.5742,5.9157
9400,-0.34534,7.4867
9500,-0.53491,5.1322
9600,-0.71097,4.3017
9700,-0.91656,5.5759
9800,-0.47207,6.6081
9900,-0.28574,4.8075


==> data/data_exper_clip_A2_1.txt <==
26.247,-1.1026,-33.482,177.21
131.23,-0.752,-35.425,176.43
183.73,-0.78186,-26.332,173.03
288.71,-0.88065,-34.165,169.55
341.21,-0.60109,-29.773,168.49
446.19,-1.0667,-26.876,166.71
498.69,-1.3966,-30.575,164.97
603.67,-0.94845,-25.626,161.12
656.17,-0.79479,-30.567,158.42
761.15,-1.4728,-25.509,156.88
813.65,-1.138,-28.582,152.78
918.64,-1.7877,-30.99,152.86
971.13,-2.3656,-30.938,150.61
1076.1,-2.1141,-32.359,148.22
1128.6,-2.7736,-32.171,146.89
1233.6,-2.3028,-32.033,145.75
1286.1,-3.1896,-28.199,142.78
1391.1,-3.1602,-27.234,141.66
1443.6,-3.3321,-29.886,140.64
1548.6,-3.8552,-41.163,140.71
1601,-3.7716,-27.422,137.75
1706,-3.5689,-29.655,137.82
1758.5,-4.1217,-28.431,133.97
1863.5,-4.1014,-30.452,137.36
1916,-4.5384,-31.383,132.42
2021,-3.8622,-29.945,132.36
2073.5,-4.4209,-35.555,130.95
2178.5,-4.0577,-28.091,130.69
2231,-4.9166,-28.437,127.36
2336,-4.9054,-30.852,130.92
2388.5,-5.521,-36.283,127.73
2493.4,-5.3026,-28.795,129.74
2545.9,-6.0819,-37.301,122.62
2650.9,-5.6826,-36.081,127.7
2703.4,-6.8398,-41.895,123.61
2808.4,-5.9835,-31.976,124.3
2860.9,-6.5512,-33.431,119.87
2965.9,-6.4848,-32.975,124.65
3018.4,-7.1987,-32.558,120.05
3123.4,-6.5354,-31.757,126.09
3175.9,-7.8386,-40.573,121.12
3280.8,-6.0392,-34.151,122.89
3333.3,-4.5985,-24.67,123.64
3438.3,-6.7032,-31.235,120.59
3490.8,-7.6498,-32.388,112.84
3595.8,-6.6731,-35.753,120.71
3648.3,-8.3759,-29.285,117.07
3753.3,-7.1654,-33.923,117.28
3805.8,-8.1763,-33.773,113.2
3910.8,-7.1449,-34.936,118.45
3963.3,-8.873,-33.929,118.77
4068.2,-7.6504,-38.822,116.47
4120.7,-9.0103,-37.508,114.73
4225.7,-7.5208,-32.742,118.94
4278.2,-8.9787,-37.772,110.39
4383.2,-7.9911,-39.661,120.16
4435.7,-9.824,-35.758,114.21
4540.7,-7.863,-30.138,114.22
4593.2,-9.8555,-29.978,106.84
4698.2,-7.9702,-32.796,111.76
4750.7,-10.228,-39.999,102.12
4855.6,-8.1954,-39.196,109.41
4908.1,-10.35,-39.959,103.62
5013.1,-8.4888,-36.317,113.05
5065.6,-10.958,-38.531,108.02
5170.6,-8.653,-37.803,110.44
5223.1,-11.215,-38.569,101.35
5328.1,-8.6103,-36.194,107.9
5380.6,-11.038,-39.499,101.15
5485.6,-8.8748,-32.219,108.1
5538.1,-11.932,-38.114,108.44
5643,-8.8509,-31.455,109.8
5695.5,-11.939,-31.218,101.3
5800.5,-9.102,-34.24,104.53
5853,-11.733,-33.734,103.89
5958,-9.3035,-34.632,100.79
6010.5,-13.038,-42.085,99.043
6115.5,-9.5967,-39.378,100.66
6168,-13.63,-36.087,91.015
6273,-9.4852,-32.054,103.66
6325.5,-13.175,-36.326,99.803
6430.4,-9.3142,-33.72,105.81
6482.9,-14.823,-32.506,97.016
6587.9,-10.122,-34.359,98.572
6640.4,-14.215,-37.496,98.613
6745.4,-10.117,-32.076,94.247
6797.9,-14.857,-35.43,100.48
6902.9,-9.6232,-31.586,95.863
6955.4,-15.19,-45.671,103.95
7060.4,-10.138,-38.515,95.061
7112.9,-15.261,-30.744,110
7217.8,-10.491,-30.554,95.75
7270.3,-15.858,-29.449,111.22
7375.3,-10.713,-34.195,93.581
7427.8,-15.513,-38.423,112.95
7532.8,-10.885,-30.648,88.671
7585.3,-15.415,-32.809,115.15
7690.3,-10.443,-29.348,90.88
7742.8,-16.311,-28.48,112.93
7847.8,-10.988,-25.767,88.974
7900.3,-15.827,-28.142,113.26
8005.2,-11.55,-45.189,88.633
8057.7,-16.656,-41.457,113.35
8162.7,-11.736,-32.648,83.148
8215.2,-16.34,-41.566,112.99
8320.2,-11.389,-38.04,84.067
8372.7,-15.277,-33.029,115.95
8477.7,-12.185,-41.93,83.053
8530.2,-15.054,-41.274,113.99
8635.2,-12.552,-34.448,79.631
8687.7,-15.671,-36.424,114.28
8792.7,-12.171,-35.646,78.67
8845.1,-14.754,-29.185,113.62
8950.1,-11.743,-28.83,78.326
9002.6,-15.354,-34.358,109.88
9107.6,-12.194,-36.881,75.033
9160.1,-15.88,-34.775,114.27
9265.1,-12.39,-35.445,77.605
9317.6,-15.788,-38.73,113.8
9422.6,-13.304,-29.065,71.149
9475.1,-15.62,-35.414,110.21
9580.1,-14.08,-36.781,70.988
9632.5,-16.17,-38.752,112.2
9737.5,-13.701,-34.262,67.875
9790,-15.752,-36.845,110.77
9895,-14.054,-30.02,69.023
9947.5,-14.876,-33.935,107.39
10052,-14.908,-28.028,67.417
10105,-15.455,-35.069,108.97
10210,-14.947,-39.769,65.822
10262,-15.225,-37.139,107.42
10367,-14.765,-39.712,66.95
10420,-15.862,-34.89,107.03
10525,-16.143,-41.806,63.844
10577,-15.365,-35.816,105.58
10682,-16.789,-39.809,61.256
10735,-15.803,-39.787,112.58
10840,-15.771,-37.22,59.401
10892,-15.8,-40.19,108.26
10997,-17.268,-31.13,57.824
11050,-16.755,-32.19,110.25
11155,-19.209,-29.352,60.487
11207,-15.421,-36.665,104.72
11312,-20.022,-35.58,57.188
11365,-15.103,-36.353,100.57
11470,-20.3,-32.197,62.66
11522,-15.416,-38.411,100.42
11627,-21.522,-39.819,62.371
11680,-16.016,-38.571,108.78
11785,-19.454,-33.01,59.717
11837,-15.782,-33.465,100.05
11942,-20.756,-28.156,55.676
11995,-15.436,-38.832,101.33
12100,-23.001,-29.459,71.074
12152,-15.916,-45.38,104.44
12257,-23.391,-27.517,74.235
12310,-16.368,-35.291,105.75
12415,-24.043,-42.881,95.695
12467,-15.577,-45.081,93.506
12572,-25.131,-40.431,89.955
12625,-16.022,-43.855,92.459
12730,-23.238,-36.093,109.93
12782,-16.636,-38.328,93.108
12887,-21.802,-29.11,124.31
12940,-15.931,-41.68,96.344
13045,-22.78,-38.568,111.13
13097,-15.439,-33.549,98.843
13202,-19.259,-31.824,125.9
13255,-16.281,-35.357,87.403
13360,-17.61,-33.604,116
13412,-16.274,-36.579,85.759
13517,-18.435,-28.542,114.02
13570,-15.193,-37.234,99.074
13675,-16.659,-32.019,125.49
13727,-16.013,-40.729,91.839
13832,-19.76,-41.445,102.91
13885,-16.472,-33.226,80.604
13990,-15.562,-34.583,116.89
14042,-16.417,-36.781,82.004
14147,-14.305,-31.754,115.61
14199,-16.458,-34.294,80.079
14304,-15.576,-29.064,102.74
14357,-16.278,-38.711,81.344
14462,-15.549,-28.542,102.61
14514,-16.404,-26.307,74.196
14619,-16.269,-35.305,91.243
14672,-17.326,-36.774,79.643
14777,-16.876,-31.779,93.406
14829,-17.135,-37.067,76.663
14934,-16.154,-31.685,94.832
14987,-15.673,-28.55,68.181
15092,-15.726,-38.069,85.107
15144,-17.438,-31.022,59.344
15249,-16.336,-32.558,74.435
15302,-17.598,-28.262,67.047
15407,-15.476,-33.072,89.43
15459,-17.487,-38.459,59.779
15564,-13.992,-25.967,84.669
15617,-16.69,-32.767,62.581
15722,-17.058,-28.834,79.17
15774,-17.516,-31.697,49.233
15879,-15.463,-29.719,71.632
15932,-17.809,-47.986,36.845
16037,-16.515,-36.535,68.206
16089,-17.45,-29.215,48.825
16194,-15.787,-29.208,63.278
16247,-17.915,-31.957,41.694
16352,-17.649,-26.43,64.02
16404,-18.672,-29.233,27.82
16509,-19.456,-27.834,45.202
16562,-18.122,-36.071,19.601
16667,-19.951,-30.478,103.28
16719,-18.411,-23.098,27.897
16824,-15.912,-32.135,60.728
16877,-19.857,-27.238,22.217
16982,-19.704,-25.966,57.764
17034,-19.247,-26.3,20.361
17139,-17.21,-27.019,54.69
17192,-20.936,-33.984,-1.3611
17297,-21.18,-31.085,63.294
17349,-19.281,-27.843,5.325
17454,-20.479,-29.82,54.756
17507,-20.248,-26.773,-31.05
17612,-21.584,-34.308,58.537
17664,-18.598,-30.052,-14.351
17769,-22.607,-36.558,7.721
17822,-18.908,-26.464,-49.707
17927,-20.817,-30.898,17.044
17979,-18.038,-26.295,-60.708
18084,-24.357,-25.227,44.74
18136,-17.507,-23.824,-49.078
18241,-32.68,-24.495,94.117
18294,-20.375,-22.866,-57.047
18399,-28.187,-33.89,53.397
18451,-20.598,-28.124,-2.8121
18556,-24.722,-30.756,122.67
18609,-18.588,-23.683,292.81
18714,-26.572,-30.895,392.49
18766,-18.043,-24.751,275.44
18871,-34.433,-21.315,300.54
18924,-25.504,-24.673,296.47
19029,-30.615,-34.091,424.25
19081,-14.993,-25.42,258.13
19186,-31.89,-19.949,388.89
19239,-23.223,-15.153,259.37
19344,-21.872,-31.527,416.61
19396,-30.199,-18.849,293
19501,-20.587,-24.786,427.03
19554,-20.029,-19.057,287.37
19659,-24.098,-38.654,398.16
19711,-22.662,-22.683,329.21
19816,-16.955,-33.015,442.26
19869,-23.569,-23.463,455.52
19974,-32.762,-21.233,438.42


==> data/data_exper_clip_A2_1_ratio.txt <==
100,0.70875,-0.21639
200,0.60789,0.45788
300,0.54267,0.15007
400,0.46522,-1.4404
500,0.85297,-2.187
600,0.2673,-1.6682
700,0.17738,-1.2774
800,0.13165,-0.26756
900,0.33328,-2.0695
1000,0.73288,-1.7592
1100,0.59663,-1.9127
1200,0.3839,-2.7813
1300,0.87242,-1.5092
1400,0.60208,-2.4272
1500,0.7398,-3.6494
1600,0.64677,-2.5385
1700,0.18054,-4.3585
1800,0.45514,-3.4173
1900,0.48665,-3.5574
2000,-0.21196,-3.4613
2100,-0.12724,-3.2964
2200,-0.32509,-3.114
2300,-0.064449,-4.6081
2400,0.25084,-4.0902
2500,-0.090602,-6.0806
2600,0.15937,-3.3817
2700,0.79347,-3.0912
2800,-0.15977,-4.2576
2900,0.076709,-2.6546
3000,0.25585,-3.3776
3100,-0.21731,-7.2173
3200,0.25173,-4.8902
3300,-1.8488,-7.0785
3400,-1.6809,-6.4166
3500,-0.22263,1.2758
3600,-1.164,-6.2485
3700,-0.4025,-3.599
3800,-0.31249,-0.61334
3900,-1.3186,-5.4191
4000,-0.33725,-6.0734
4100,-0.50968,-4.1115
4200,-1.2782,-7.0699
4300,-0.55985,-2.0186
4400,-0.96462,-8.2915
4500,-1.0932,-4.5116
4600,-0.11732,2.1747
4700,-1.9776,-2.6733
4800,-1.0084,2.7934
4900,-0.38006,3.7036
5000,-1.7865,-3.9273
5100,-0.53174,-1.4957
5200,-0.82027,1.9155
5300,-1.7455,0.5325
5400,-0.531,3.9518
5500,-1.6382,-1.8835
5600,-1.4318,-3.414
5700,0.24939,4.4048
5800,-2.573,1.0056
5900,-1.2563,2.5147
6000,0.19185,5.3585
6100,-2.0654,4.3575
6200,-0.081993,9.4104
6300,-1.1532,2.6506
6400,-2.2047,0.11283
6500,1.2694,6.6092
6600,-1.8081,5.0805
6700,-1.1973,7.1022
6800,1.7409,2.6553
6900,-3.3596,6.8352
7000,-0.5209,2.4735
7100,0.39348,-3.612
7200,-2.281,4.3876
7300,0.52544,-3.8326
7400,-1.004,-0.47792
7500,-1.688,5.5781
7600,0.62854,-10.148
7700,-2.703,6.8035
7800,-1.0573,1.7192
7900,1.6164,-11.654
8000,-2.6089,11.053
8100,-0.060824,-0.0043032
8200,0.22418,-3.548
8300,-2.4735,10.936
8400,-0.3304,-6.601
8500,-1.5134,4.45
8600,-1.6039,9.0602
8700,0.16116,-10.018
8800,-2.5803,16.773
8900,-2.1306,5.0016
9000,-0.18213,-8.8941
9100,-3.011,22.029
9200,-1.0784,-0.51634
9300,-1.0502,-1.9162
9400,-1.8906,18.965
9500,-0.52252,-1.7395
9600,-1.0302,12.262
9700,-1.4274,15.251
9800,-0.42026,-7.5912
9900,-1.952,26.512


==> data/data_exper_clip_A2_2.txt <==
26.247,-0.41962,-26.941,179.34
131.23,-0.46928,-27.155,175.4
183.73,-0.48932,-26.413,173.97
288.71,-0.56766,-26.603,170.31
341.21,-0.61268,-26.599,168.7
446.19,-0.7823,-25.561,165.27
498.69,-0.7894,-26.283,163.59
603.67,-0.96785,-27.271,160.39
656.17,-1.0741,-26.009,158.72
761.15,-1.2823,-25.841,155.63
813.65,-1.4043,-26.252,154.08
918.64,-1.5879,-27.087,151.39
971.13,-1.7562,-26.301,150.2
1076.1,-1.9619,-26.582,147.4
1128.6,-2.0867,-26.199,146.37
1233.6,-2.4456,-26.142,144.26
1286.1,-2.5136,-27.116,142.68
1391.1,-2.8333,-25.744,140.88
1443.6,-2.9025,-26.346,139.78
1548.6,-3.1864,-25.964,137.81
1601,-3.2757,-25.826,137.24
1706,-3.641,-26.631,135.24
1758.5,-3.7159,-25.817,134.55
1863.5,-4.0468,-26.454,132.94
1916,-4.0609,-26.445,132.42
2021,-4.3929,-26.279,131.12
2073.5,-4.5568,-26.444,130.16
2178.5,-4.7536,-26.106,129.61
2231,-4.8418,-26.568,128.32
2336,-5.14,-26.987,127.39
2388.5,-5.2211,-27.05,126.84
2493.4,-5.5137,-26.624,125.7
2545.9,-5.5631,-27.043,125.27
2650.9,-5.8105,-26.853,124.01
2703.4,-5.9872,-26.551,123.71
2808.4,-6.201,-26.509,122.44
2860.9,-6.3637,-26.604,121.83
2965.9,-6.4687,-27.033,121.82
3018.4,-6.67,-26.717,121.28
3123.4,-6.8195,-26.767,120.15
3175.9,-6.8414,-26.916,119.58
3280.8,-7.0761,-26.141,118.88
3333.3,-7.1688,-27.008,118.84
3438.3,-7.3129,-27.324,118.23
3490.8,-7.4795,-27.09,116.67
3595.8,-7.748,-27.32,117.25
3648.3,-7.8183,-26.905,115.83
3753.3,-7.967,-27.332,116.18
3805.8,-8.0121,-27.16,115.85
3910.8,-8.2078,-26.686,115.52
3963.3,-8.4517,-27.055,114.97
4068.2,-8.516,-27.095,114.8
4120.7,-8.6096,-27.666,113.73
4225.7,-8.7532,-26.771,113.46
4278.2,-8.8777,-26.56,113.61
4383.2,-9.1148,-27.357,112.38
4435.7,-9,-27.372,112.22
4540.7,-9.2413,-26.447,112.09
4593.2,-9.2772,-27.279,111.55
4698.2,-9.4672,-27.949,111.34
4750.7,-9.4726,-26.91,111.14
4855.6,-9.7181,-27.865,110.33
4908.1,-9.7612,-26.955,110
5013.1,-9.8639,-27.521,109.14
5065.6,-9.9227,-27.511,109.21
5170.6,-10.168,-27.516,109.33
5223.1,-10.309,-27.432,108.2
5328.1,-10.389,-27.499,107.43
5380.6,-10.342,-27.834,107.66
5485.6,-10.51,-27.102,107.35
5538.1,-10.603,-27.435,107.83
5643,-10.669,-27.617,106.67
5695.5,-10.837,-27.481,105.92
5800.5,-11.138,-27.296,107.09
5853,-10.965,-28.477,106.75
5958,-10.992,-27.75,105.75
6010.5,-11.252,-27.397,105.87
6115.5,-11.503,-28.375,105.94
6168,-11.231,-27.783,104.61
6273,-11.457,-28.104,105.29
6325.5,-11.657,-27.451,103.79
6430.4,-11.621,-27.139,103.99
6482.9,-11.783,-28.351,104.02
6587.9,-11.898,-27.253,103.92
6640.4,-12.047,-27.714,103.46
6745.4,-12.279,-28.529,102.94
6797.9,-12.189,-28.314,103.4
6902.9,-12.145,-27.741,101.41
6955.4,-12.322,-28.33,103
7060.4,-12.341,-28.273,103.26
7112.9,-12.574,-28.952,102.27
7217.8,-12.427,-28.058,102.53
7270.3,-12.57,-28.364,101.48
7375.3,-12.742,-28.46,101.47
7427.8,-12.806,-27.325,101.9
7532.8,-12.787,-27.818,100.25
7585.3,-12.899,-28.707,100.8
7690.3,-13.118,-28.033,100.77
7742.8,-12.898,-28.193,99.593
7847.8,-13.116,-28.351,99.162
7900.3,-13.214,-28.422,99.89
8005.2,-13.274,-28.622,98.5
8057.7,-13.502,-28.339,97.913
8162.7,-13.413,-28.125,99.168
8215.2,-13.563,-28.849,97.803
8320.2,-13.439,-28.508,98.448
8372.7,-13.623,-28.15,98.558
8477.7,-13.872,-28.645,97.942
8530.2,-13.689,-28.913,97.5
8635.2,-13.745,-29.094,96.712
8687.7,-13.848,-28.843,97.53
8792.7,-14.102,-29.02,96.726
8845.1,-14.113,-27.962,96.458
8950.1,-13.869,-28.58,95.784
9002.6,-14.106,-28.362,96.268
9107.6,-14.33,-29.46,96.098
9160.1,-14.201,-28.728,96.639
9265.1,-14.45,-28.175,94.648
9317.6,-14.325,-28.613,94.755
9422.6,-14.633,-28.818,93.441
9475.1,-14.518,-28.615,94.376
9580.1,-14.824,-29.108,94.035
9632.5,-14.747,-29.213,93.446
9737.5,-14.873,-28.801,92.636
9790,-14.733,-29.508,93.628
9895,-14.973,-29.068,92.799
9947.5,-15.03,-29.641,94.376
10052,-14.892,-28.866,92.658
10105,-15.133,-29.439,93.943
10210,-15.085,-28.62,91.315
10262,-15.281,-29.298,91.544
10367,-15.355,-29.801,91.648
10420,-15.294,-28.584,91.368
10525,-15.57,-29.017,91.443
10577,-15.752,-29.29,90.828
10682,-15.293,-29.032,91.348
10735,-15.791,-28.898,89.196
10840,-15.509,-29.186,88.342
10892,-15.992,-29.393,88.819
10997,-15.725,-29.58,89.059
11050,-15.868,-29.357,89.515
11155,-16.251,-30.008,87.058
11207,-16.311,-29.399,87.719
11312,-16.143,-29.309,86.891
11365,-16.28,-29.371,87.293
11470,-16.29,-29.198,86.64
11522,-16.489,-29.472,85.582
11627,-16.453,-29.746,85.824
11680,-16.408,-29.109,86.762
11785,-16.755,-29.997,85.819
11837,-16.653,-29.453,84.915
11942,-16.921,-29.505,85.53
11995,-16.82,-29.204,84.35
12100,-16.899,-29.08,85.032
12152,-16.963,-29.038,85.286
12257,-16.884,-29.782,83.918
12310,-17.179,-29.278,83.209
12415,-17.037,-29.046,83.696
12467,-17.362,-29.527,83.071
12572,-17.195,-29.889,82.413
12625,-17.493,-29.098,84.073
12730,-17.67,-29.343,82.702
12782,-17.136,-29.746,82.141
12887,-17.533,-30.048,82.222
12940,-17.532,-29.693,81.509
13045,-17.942,-29.601,79.13
13097,-17.964,-29.542,82.127
13202,-18.177,-29.307,79.065
13255,-18.399,-29.708,78.414
13360,-18.317,-29.442,78.581
13412,-18.133,-29.073,79.104
13517,-18.298,-29.377,78.225
13570,-18.358,-28.977,77.773
13675,-18.437,-29.111,76.282
13727,-18.68,-29.671,77.545
13832,-18.838,-29.671,78.257
13885,-18.684,-29.284,76.755
13990,-18.92,-29.543,75.427
14042,-18.71,-29.84,77.105
14147,-18.92,-28.884,74.324
14199,-19.191,-29.826,74.879
14304,-19.157,-29.829,75.09
14357,-19.277,-29.619,74.514
14462,-19.591,-29.132,72.8
14514,-19.87,-29.538,72.584
14619,-19.625,-29.512,72.986
14672,-20.445,-29.671,71.326
14777,-20.047,-29.099,70.848
14829,-19.875,-29.885,70.435
14934,-20.566,-29.289,73.724
14987,-20.585,-29.073,70.307
15092,-20.307,-29.362,71.91
15144,-20.493,-29.08,65.811
15249,-21.059,-29.127,70.523
15302,-21.459,-28.53,67.981
15407,-21.477,-28.509,68.14
15459,-21.228,-29.53,66.324
15564,-21.254,-28.862,66.2
15617,-21.727,-29.55,67.027
15722,-21.985,-29.745,63.488
15774,-22.119,-29.05,61.643
15879,-22.242,-29.364,65.291
15932,-22.269,-28.291,62.072
16037,-22.575,-28.732,60.562
16089,-23.397,-29.209,59.726
16194,-23.317,-28.587,64.85
16247,-23.639,-28.627,57.384
16352,-23.727,-28.736,56.849
16404,-24.425,-29.285,59.098
16509,-24.936,-28.982,57.986
16562,-26.113,-28.321,51.322
16667,-25.92,-29.568,57.872
16719,-26.663,-29.764,54.322
16824,-26.079,-28.544,52.357
16877,-27.045,-29.111,52.377
16982,-25.759,-29.194,51.027
17034,-29.651,-28.796,44.658
17139,-27.365,-28.738,52.05
17192,-28.658,-27.935,31.95
17297,-30.209,-28.827,55.41
17349,-33.475,-28.481,40.461
17454,-30.029,-28.933,51.491
17507,-34.065,-28.407,39.951
17612,-30.233,-28.339,47.214
17664,-40.745,-28.127,30.568
17769,-40.176,-28.051,54.127
17822,-45.055,-26.455,-6.0423
17927,-35.742,-26.41,48.283
17979,-42.099,-26.972,-123.32
18084,-38.02,-26.826,-223.55
18136,-35.266,-26.335,-120.34
18241,-41.129,-25.333,-231.68
18294,-30.68,-24.416,-140.61
18399,-35.241,-24.71,-196.96
18451,-27.27,-24.425,-136.55
18556,-35.595,-23.959,-208.05
18609,-26.505,-23.117,-150.24
18714,-32.037,-23.869,-196.22
18766,-25.237,-22.55,-161.4
18871,-29.191,-23.397,-208.1
18924,-24.397,-22.663,-153.23
19029,-27.79,-21.724,-214.35
19081,-23.933,-20.921,-168.18
19186,-26.997,-22.556,-221.09
19239,-24.791,-20.628,-178.54
19344,-27.954,-23.252,-231.65
19396,-23.841,-20.203,-197.51
19501,-24.447,-22.526,-246.78
19554,-23.908,-20.366,-202.02
19659,-24.778,-21.708,-265.79
19711,-26.071,-19.217,-256.87
19816,-24.188,-21.625,-279.44
19869,-24.464,-19.666,-264.35
19974,-22.558,-22.091,-293.91


==> data/data_exper_clip_A2_2_ratio.txt <==
100,0.3084,-0.12532
200,0.31222,-0.46097
300,0.30021,-0.49391
400,0.31375,-0.7268
500,0.25371,-0.81052
600,0.2651,-0.91481
700,0.26632,-0.92875
800,0.28026,-0.90485
900,0.21948,-1.091
1000,0.24949,-1.2383
1100,0.20712,-1.2357
1200,0.26237,-1.6097
1300,0.24198,-1.3219
1400,0.25792,-1.6296
1500,0.18443,-1.6945
1600,0.1474,-1.9869
1700,0.21974,-1.9061
1800,0.18658,-2.0203
1900,0.14048,-2.2072
2000,0.12021,-2.4647
2100,0.15109,-2.4311
2200,0.064949,-2.869
2300,0.063003,-2.6195
2400,0.0069152,-2.8553
2500,0.03307,-2.879
2600,-0.024922,-2.768
2700,0.0093781,-2.9493
2800,-0.025022,-2.5545
2900,-0.047025,-2.8279
3000,-0.087276,-3.1889
3100,-0.11003,-2.868
3200,-0.24401,-2.7847
3300,-0.2242,-2.7826
3400,-0.2956,-3.1684
3500,-0.27974,-1.9216
3600,-0.20816,-2.9613
3700,-0.26992,-2.428
3800,-0.36456,-2.8528
3900,-0.37613,-3.0691
4000,-0.28838,-3.0149
4100,-0.38462,-2.8437
4200,-0.42315,-2.6879
4300,-0.39785,-2.9545
4400,-0.4234,-2.3696
4500,-0.51754,-2.4403
4600,-0.54758,-2.2
4700,-0.55036,-2.5838
4800,-0.63459,-2.4207
4900,-0.60441,-1.8284
5000,-0.63617,-1.3046
5100,-0.66346,-1.9326
5200,-0.5675,-1.4351
5300,-0.61169,-0.96032
5400,-0.7537,-1.2157
5500,-0.71693,-1.1715
5600,-0.77525,-1.3191
5700,-0.69891,-0.13396
5800,-0.55023,-1.5719
5900,-0.84023,-1.2858
6000,-0.76006,-1.0952
6100,-0.62644,-1.1451
6200,-0.92734,-0.53739
6300,-0.78446,-0.19145
6400,-0.8423,0.2462
6500,-0.79287,-0.12429
6600,-0.78295,-0.15618
6700,-0.67881,0.07028
6800,-0.78591,-0.31933
6900,-0.94491,1.3612
7000,-0.86926,-0.46245
7100,-0.78973,0.22012
7200,-0.96743,0.074077
7300,-0.92803,0.93009
7400,-0.87827,0.53763
7500,-0.98029,1.0696
7600,-0.96513,0.80811
7700,-0.89619,1.2075
7800,-1.0596,2.2336
7900,-0.9652,1.5941
8000,-1.0587,2.3481
8100,-0.92736,2.774
8200,-0.99302,2.5912
8300,-1.1585,2.2477
8400,-1.0048,2.399
8500,-1.0108,2.8957
8600,-1.1904,3.2248
8700,-1.1399,2.6382
8800,-0.96583,3.6481
8900,-1.1976,4.0748
9000,-1.221,3.1645
9100,-1.0857,3.4781
9200,-1.1681,3.9395
9300,-1.1793,5.0365
9400,-1.1058,5.5598
9500,-1.1617,4.8601
9600,-1.0516,5.1001
9700,-1.1055,6.0473
9800,-1.2405,5.6641
9900,-1.1029,6.2303


==> data/data_exper_clip_A2_3.txt <==
26.247,-0.18869,-21.551,179.43
131.23,-0.2523,-20.702,175.5
183.73,-0.2856,-21.572,173.28
288.71,-0.38165,-21.316,169.99
341.21,-0.42743,-20.899,168.25
446.19,-0.51748,-21.235,164.36
498.69,-0.60115,-21.349,163.29
603.67,-0.78648,-21.677,159.11
656.17,-0.80961,-21.338,158.1
761.15,-1.0364,-20.179,154.47
813.65,-1.1655,-21.896,153.71
918.64,-1.411,-22.252,150.49
971.13,-1.4827,-21.122,149.11
1076.1,-1.8261,-22.081,146.58
1128.6,-1.8958,-22.009,145.3
1233.6,-2.2129,-22.247,142.94
1286.1,-2.3562,-21.721,141.86
1391.1,-2.6909,-22.235,140.02
1443.6,-2.7108,-21.839,138.32
1548.6,-2.9827,-22.36,136.48
1601,-3.151,-21.883,135.88
1706,-3.4475,-20.94,133.67
1758.5,-3.6707,-21.665,132.2
1863.5,-3.8949,-22.64,131.69
1916,-3.9806,-22.33,130.12
2021,-4.1214,-21.566,128.79
2073.5,-4.4074,-22.365,127.96
2178.5,-4.7404,-22.202,127.38
2231,-4.82,-22.996,126.38
2336,-5.1909,-22.568,125.31
2388.5,-5.1619,-22.785,124.59
2493.4,-5.439,-23.102,123.78
2545.9,-5.6118,-22.131,123.25
2650.9,-5.911,-22.133,121.08
2703.4,-5.8992,-23.544,121.94
2808.4,-6.1562,-22.954,120.91
2860.9,-6.3074,-22.809,120.29
2965.9,-6.5612,-23.485,118.65
3018.4,-6.6511,-23.08,119.55
3123.4,-6.9089,-22.967,117.46
3175.9,-7.0106,-23.209,117.89
3280.8,-7.2074,-23.263,116.47
3333.3,-7.3739,-23.434,116.4
3438.3,-7.452,-24.06,115.66
3490.8,-7.7211,-23.848,115.43
3595.8,-7.7511,-23.244,114.74
3648.3,-8.0318,-23.295,113.96
3753.3,-8.0787,-23.549,113.64
3805.8,-8.2071,-24.274,114.36
3910.8,-8.5319,-23.621,113.02
3963.3,-8.5312,-22.976,113.79
4068.2,-8.719,-23.568,111.79
4120.7,-8.7891,-24.892,112.01
4225.7,-9.0733,-24.125,111.16
4278.2,-9.1546,-24.01,111.82
4383.2,-9.2547,-23.605,110.34
4435.7,-9.3475,-23.537,110.87
4540.7,-9.6887,-24.14,109.94
4593.2,-9.537,-23.084,110.38
4698.2,-9.9372,-25.074,109.34
4750.7,-9.9471,-23.944,109.31
4855.6,-10.112,-24.098,108.94
4908.1,-10.247,-23.79,107.82
5013.1,-10.176,-24.417,108.97
5065.6,-10.549,-23.836,108.89
5170.6,-10.481,-23.481,107.93
5223.1,-10.674,-24.715,108.17
5328.1,-10.767,-24.675,107.26
5380.6,-11.12,-25.118,106.99
5485.6,-11.098,-24.932,106.69
5538.1,-11.217,-25.045,106.84
5643,-11.194,-24.355,106.64
5695.5,-11.35,-25.737,106.74
5800.5,-11.552,-25.574,105.29
5853,-11.597,-25.497,106.96
5958,-11.785,-25.451,105.4
6010.5,-11.9,-26.202,105.27
6115.5,-11.996,-25.074,104.73
6168,-11.958,-25.167,106.19
6273,-12.196,-24.994,105.06
6325.5,-12.228,-25.055,105.94
6430.4,-12.25,-25.688,104.57
6482.9,-12.366,-25.261,104.24
6587.9,-12.533,-25.749,104.46
6640.4,-12.636,-24.734,104.07
6745.4,-12.876,-24.455,103.74
6797.9,-12.763,-25.728,103.44
6902.9,-12.822,-24.923,103.67
6955.4,-13.053,-25.97,103.69
7060.4,-13.231,-27.449,103.03
7112.9,-13.166,-25.502,103.23
7217.8,-13.453,-26.112,102.48
7270.3,-13.332,-26.118,103.12
7375.3,-13.231,-26.171,102.08
7427.8,-13.619,-25.985,101.39
7532.8,-13.583,-26.994,103.73
7585.3,-13.499,-24.88,102.76
7690.3,-13.965,-27.6,102.56
7742.8,-14.021,-26.528,102.23
7847.8,-13.885,-26.066,100.88
7900.3,-14.056,-25.904,102.74
8005.2,-14.029,-26.01,101.63
8057.7,-14.235,-25.787,100.35
8162.7,-14.273,-27.132,101.77
8215.2,-14.29,-25.544,100.01
8320.2,-14.422,-26.422,101.66
8372.7,-14.589,-26.314,101.63
8477.7,-14.419,-25.696,100.34
8530.2,-14.774,-26.074,100.26
8635.2,-14.825,-26.239,99.85
8687.7,-14.801,-26.142,100.15
8792.7,-14.744,-26.079,100.09
8845.1,-14.957,-26.886,99.532
8950.1,-14.981,-26.754,99.512
9002.6,-15.266,-26.93,99.559
9107.6,-15.211,-26.789,100.46
9160.1,-15.318,-26.802,100.2
9265.1,-15.426,-27.537,100.84
9317.6,-15.367,-27.06,98.98
9422.6,-15.817,-26.263,99.107
9475.1,-15.438,-26.494,99.131
9580.1,-15.433,-26.5,99.055
9632.5,-15.794,-26.304,99.86
9737.5,-16.109,-26.961,99.392
9790,-16.039,-26.861,100.15
9895,-16.001,-26.867,99.971
9947.5,-15.863,-26.263,99.236
10052,-15.937,-26.693,99.047
10105,-16.011,-26.315,97.923
10210,-16.158,-26.592,97.816
10262,-16.29,-26.683,96.446
10367,-16.413,-26.931,98.132
10420,-16.292,-27.077,98.485
10525,-16.557,-26.707,96.263
10577,-16.917,-27.106,98.394
10682,-16.686,-26.755,97.112
10735,-16.688,-27.483,97.366
10840,-16.665,-26.852,97.541
10892,-16.966,-27.603,98.411
10997,-16.995,-27.561,96.761
11050,-17.098,-28.063,97.048
11155,-17.073,-26.812,98.613
11207,-17.114,-26.73,97.323
11312,-17.196,-26.036,95.734
11365,-17.451,-27.365,97.117
11470,-17.39,-27.106,95.173
11522,-17.487,-27.093,98.563
11627,-17.488,-27.062,96.715
11680,-17.797,-26.591,95.365
11785,-17.748,-27.38,97.399
11837,-17.728,-26.689,95.586
11942,-17.738,-27.6,98.158
11995,-17.676,-27.771,100.12
12100,-18.053,-26.848,96.169
12152,-18.041,-26.974,95.955
12257,-18.322,-27.387,94.162
12310,-18.315,-27.713,96.618
12415,-17.95,-27.137,96.382
12467,-18.272,-27.642,97.792
12572,-18.238,-27.536,96.948
12625,-18.197,-26.894,97.321
12730,-18.389,-27.296,97.156
12782,-18.537,-26.956,96.677
12887,-18.777,-26.901,95.816
12940,-18.702,-28.387,96.685
13045,-18.814,-28.406,94.191
13097,-18.491,-27.551,95.438
13202,-18.73,-26.91,92.958
13255,-19.297,-26.582,95.112
13360,-18.908,-26.925,93.834
13412,-18.967,-26.823,93.59
13517,-18.579,-27.291,94.397
13570,-19.247,-26.615,96.302
13675,-19.181,-27.396,94.246
13727,-19.192,-27.496,92.675
13832,-19.457,-27.52,92.408
13885,-19.623,-27.004,96.252
13990,-19.512,-26.388,94.667
14042,-19.507,-27.088,95.836
14147,-19.439,-26.566,92.579
14199,-19.453,-27.56,96.428
14304,-19.743,-26.799,95.403
14357,-20.103,-26.8,94.608
14462,-19.811,-27.673,93.839
14514,-20.586,-27.48,95.218
14619,-20.212,-26.713,92.91
14672,-19.987,-26.582,93.966
14777,-20.342,-26.795,94.445
14829,-20.38,-26.786,95.498
14934,-20.758,-26.287,94.155
14987,-20.812,-26.758,95.84
15092,-21.248,-26.854,93.334
15144,-20.737,-27.083,97.424
15249,-20.69,-26.755,91.964
15302,-20.947,-27.302,93.668
15407,-20.794,-26.197,94.071
15459,-21.384,-26.793,92.045
15564,-21.001,-27.29,94.119
15617,-21.649,-26.528,91.481
15722,-21.498,-26.506,90.656
15774,-21.663,-26.236,94.094
15879,-21.451,-27.139,93.656
15932,-21.249,-25.431,91.641
16037,-21.8,-27.07,95.138
16089,-21.788,-27.067,91.007
16194,-21.919,-26.544,93.291
16247,-22.136,-26.023,93.081
16352,-22.773,-27.241,88.897
16404,-22.042,-26.609,92.749
16509,-22.786,-26.497,93.459
16562,-22.678,-26.515,91.722
16667,-22.915,-25.797,92.498
16719,-22.427,-26.895,97.189
16824,-24.301,-27.338,95.11
16877,-23.132,-25.918,93.844
16982,-24.233,-26,92.887
17034,-23.513,-26.1,92.003
17139,-24.205,-24.741,97.37
17192,-23.546,-25.799,94.088
17297,-23.756,-25.986,92.622
17349,-23.694,-26.067,93.787
17454,-24.359,-25.529,92.54
17507,-24.364,-25.043,96.168
17612,-24.667,-25.978,97.486
17664,-24.994,-25.554,95.76
17769,-26.859,-25.105,97.879
17822,-24.945,-25.151,99.596
17927,-25.575,-25.546,100.62
17979,-26.346,-25.427,110.95
18084,-25.736,-24.634,93.641
18136,-26.094,-24.748,102.26
18241,-26.254,-24.432,104.58
18294,-25.322,-24.737,104.21
18399,-25.529,-24.628,106.38
18451,-26.696,-25.328,93.614
18556,-25.139,-24.764,97.849
18609,-25.069,-24.119,104.14
18714,-25.068,-24.618,102.13
18766,-25.54,-24.535,108.64
18871,-25.299,-23.428,100.23
18924,-27.131,-23.072,102.3
19029,-24.944,-24.489,107.01
19081,-26.267,-22.788,97.032
19186,-25.189,-23.601,94.775
19239,-25.342,-24.72,107.1
19344,-23.947,-23.401,90.818
19396,-23.888,-23.659,88.685
19501,-23.547,-23.475,94.995
19554,-23.179,-21.38,88.44
19659,-23.611,-23.337,80.336
19711,-23.507,-23.484,86.737
19816,-23.144,-24.155,81.752
19869,-22.451,-22.918,86.173
19974,-23.105,-23.92,79.099


==> data/data_exper_clip_A2_3_ratio.txt <==
100,0.087254,-0.2184
200,0.11122,0.17372
300,0.11436,-0.14214
400,0.084228,-0.018153
500,0.065538,-0.5038
600,0.083487,0.32836
700,0.0094725,-0.082598
800,0.039513,-0.32843
900,0.031359,-0.28846
1000,0.012945,-0.22136
1100,0.046401,-0.29871
1200,0.043392,-0.36783
1300,0.086561,-0.49521
1400,0.1072,-0.67111
1500,-0.013646,-0.30242
1600,0.021037,-0.62139
1700,0.030331,-0.33939
1800,0.10005,-0.10812
1900,0.038257,-0.23268
2000,-0.11219,-0.14168
2100,0.035357,-0.22415
2200,0.048234,-0.75596
2300,0.088334,-0.58241
2400,-0.05394,-0.64522
2500,-0.026386,-0.94687
2600,0.050022,-0.27483
2700,-0.066282,-1.0997
2800,-0.073391,-0.99951
2900,-0.048639,-0.68249
3000,-0.066729,-0.95154
3100,-0.045082,-0.39419
3200,-0.08337,-0.92603
3300,-0.066265,-0.35883
3400,-0.13221,-0.6451
3500,-0.058748,-0.57083
3600,-0.18857,-0.50267
3700,-0.1063,-0.22695
3800,-0.17874,-1.2449
3900,-0.065589,-0.67089
4000,-0.16601,-1.1949
4100,-0.19578,-0.61761
4200,-0.13816,-0.52515
4300,-0.14899,-1.1139
4400,-0.21705,-0.54293
4500,-0.10961,-0.59703
4600,-0.27452,-0.98434
4700,-0.080192,-0.59207
4800,-0.19761,-0.78982
4900,-0.13267,0.23369
5000,-0.30258,-0.88296
5100,-0.13922,-1.2551
5200,-0.22578,-0.80122
5300,-0.23795,-0.82299
5400,-0.010272,-0.54768
5500,-0.12157,-0.42148
5600,-0.21394,-0.89435
5700,-0.19007,-0.84174
5800,-0.1359,0.22259
5900,-0.13682,-1.2458
6000,-0.083163,-0.54656
6100,-0.11025,-0.0321
6200,-0.19636,-1.5589
6300,-0.131,-1.1893
6400,-0.22984,-0.78475
6500,-0.20198,-0.39997
6600,-0.15895,-0.7068
6700,-0.085152,-0.64512
6800,-0.20973,-0.40362
6900,-0.27093,-0.84224
7000,-0.071611,-0.76052
7100,-0.12449,-0.45274
7200,-0.015681,-0.050311
7300,-0.24319,-0.42206
7400,-0.23944,0.44658
7500,-0.17941,-1.1669
7600,-0.33212,-1.127
7700,0.002524,-0.73505
7800,-0.12926,0.099931
7900,-0.12333,-1.2523
8000,-0.29981,-0.76912
8100,-0.14269,0.26667
8200,-0.22712,0.27174
8300,-0.22508,-0.76774
8400,-0.14704,-0.49565
8500,-0.23584,0.34129
8600,-0.10862,0.2119
8700,-0.22289,-0.073264
8800,-0.29606,0.32527
8900,-0.21268,0.65898
9000,-0.063578,-0.14875
9100,-0.18364,-0.80449
9200,-0.10411,-0.62016
9300,-0.15919,0.15437
9400,0.046612,0.20346
9500,-0.31482,0.041873
9600,-0.2781,-0.44958
9700,0.061769,-0.58613
9800,0.039358,-0.92429
9900,-0.093637,-0.72175


==> data/data_exper_clip_A2_4.txt <==
39.139,-0.35758,-23.117,178.73
195.69,-0.79965,-22.832,172.8
273.97,-0.19624,-23.242,170.65
430.53,-0.82244,-24.124,165.15
508.81,-0.97409,-27.795,162.7
665.36,-1.3062,-25.055,158.08
743.64,-1.307,-23.556,157.06
900.2,-1.9828,-26.342,152.35
978.47,-2.092,-22.845,149.48
1135,-2.3082,-23.786,146.38
1213.3,-2.3958,-22.396,143.79
1369.9,-2.7882,-24.348,142.42
1448.1,-3.3208,-22.002,139.6
1604.7,-3.5446,-23.323,138.55
1683,-3.7545,-23.065,136.96
1839.5,-3.8384,-24.386,134.01
1917.8,-4.2953,-26.433,133.16
2074.4,-5.1548,-22.828,129.88
2152.6,-4.9589,-28.45,129.99
2309.2,-4.7067,-23.437,129.04
2387.5,-5.7795,-26.861,128.47
2544,-5.1333,-23.197,123.68
2622.3,-5.2985,-23.308,125.02
2778.9,-6.093,-26.535,123.64
2857.1,-6.4118,-24.989,122.86
3013.7,-7.0452,-26.618,123.18
3092,-7.1194,-22.5,120.62
3248.5,-7.0365,-27.195,119.19
3326.8,-7.2423,-25.645,118.27
3483.4,-7.4433,-26.477,119.31
3561.6,-6.9508,-25.24,117.46
3718.2,-8.4842,-26.721,117.2
3796.5,-8.1975,-27.574,116.92
3953,-8.3115,-25.286,116.7
4031.3,-8.0837,-24.109,114.33
4187.9,-8.5147,-24.259,114.09
4266.1,-8.8678,-27.776,113.93
4422.7,-9.1877,-24.427,117
4501,-10.432,-28.63,116.36
4657.5,-9.276,-26.038,113.68
4735.8,-9.0693,-24.007,111.44
4892.4,-9.1697,-27.696,112.6
4970.6,-10.43,-25.735,117.78
5127.2,-9.8586,-26.256,110.56
5205.5,-9.9971,-25.838,106.64
5362,-10.376,-29.642,110.34
5440.3,-10.193,-23.975,107.14
5596.9,-10.5,-27.677,112.7
5675.1,-10.743,-28.969,112.46
5831.7,-10.747,-28.088,108.28
5910,-11.12,-27.802,105.82
6066.5,-11.317,-27.084,107.94
6144.8,-10.993,-28.58,110.71
6301.4,-11.23,-26.359,105.55
6379.6,-10.993,-27.968,102.31
6536.2,-11.735,-25.582,109.48
6614.5,-11.03,-26.181,101.55
6771,-11.552,-29.016,101.08
6849.3,-11.852,-29.147,105.09
7005.9,-11.893,-27.401,106.42
7084.1,-11.529,-34.277,98.973
7240.7,-12.129,-30.072,103.01
7319,-12.192,-27.87,102.01
7475.5,-11.612,-30.576,105.49
7553.8,-12.251,-30.973,101.54
7710.4,-12.462,-27.811,104.79
7788.6,-12.253,-30.378,97.827
7945.2,-13.09,-29.052,101.78
8023.5,-12.938,-27.436,101.32
8180,-12.761,-30.345,102.4
8258.3,-12.506,-29.979,92.159
8414.9,-13.21,-31.289,85.158
8493.2,-12.454,-28.308,96.824
8649.7,-13.265,-26.77,97.409
8728,-13.169,-31.64,98.221
8884.5,-13.081,-25.803,101.48
8962.8,-12.335,-30.355,94.128
9119.4,-13.133,-30.291,96.906
9197.7,-13.645,-28.568,87.395
9354.2,-12.793,-28.581,99.49
9432.5,-12.889,-35.314,96.111
9589,-13.85,-26.38,90.523
9667.3,-13.118,-30.628,88.085
9823.9,-14.114,-26.66,85.642
9902.2,-13.46,-31.616,93.792
10059,-14.137,-27.475,89.144
10137,-13.096,-29.377,92.637
10294,-13.733,-25.646,82.524
10372,-13.487,-27.305,90.802
10528,-12.886,-29.825,89.799
10607,-14.777,-27.944,86.328
10763,-14.608,-27.288,79.864
10841,-16.077,-27.42,81.998
10998,-14.146,-29.774,80.335
11076,-13.834,-27.346,83.717
11233,-15.241,-28.959,79.925
11311,-14.023,-26.337,79.986
11468,-15.171,-26.254,77.939
11546,-14.629,-25.695,80.437
11703,-14.626,-23.422,80.375
11781,-14.579,-31.917,74.904
11937,-14.203,-25.051,77.732
12016,-14.573,-26.038,73.141
12172,-15.964,-28.902,73.11
12250,-17.022,-24.897,70.676
12407,-16.442,-28.271,72.239
12485,-15.406,-25.49,69.418
12642,-14.553,-28.059,69.683
12720,-15.578,-31.417,69.903
12877,-16.881,-28.941,69.127
12955,-15.974,-29.523,64.601
13112,-16.206,-29.327,65.771
13190,-17.12,-31.004,64.024
13346,-16.371,-27.306,64.002
13425,-16.718,-29.701,60.256
13581,-16.931,-30.485,56.937
13659,-18.238,-31.325,59.038
13816,-17.48,-29.46,56.573
13894,-17.57,-26.567,54.864
14051,-18.143,-27.436,55.433
14129,-18.014,-31.719,49.369
14286,-18.361,-30.87,54.577
14364,-18.242,-29.8,52.666
14521,-18.03,-29.616,46.951
14599,-19.255,-31.657,48.186
14755,-20.025,-31.926,48.362
14834,-20.067,-32.353,42.184
14990,-20.178,-34.833,44.026
15068,-20.212,-31.759,39.142
15225,-19.775,-31.229,39.565
15303,-20.715,-33.093,38.391
15460,-22.599,-32.355,39.253
15538,-20.519,-33.419,32.088
15695,-22.424,-33.437,40.537
15773,-21.103,-34.059,17.848
15930,-23.559,-34.69,29.158
16008,-21.181,-33.866,18.172
16164,-23.312,-31.093,15.373
16243,-26.271,-31.107,10.293
16399,-24.968,-36.212,15.331
16477,-23.593,-30.838,15.72
16634,-25.533,-32.798,-12.844
16712,-25.348,-30.789,-5.4324
16869,-26.269,-34.742,-21.914
16947,-25.622,-37.248,-13.924
17104,-26.67,-27.075,-31.058
17182,-29.467,-37.11,-20.359
17339,-25.535,-27.637,-66.377
17417,-30.261,-30.342,-55.174
17573,-27.191,-29.924,-41.832
17652,-23.827,-29.054,-71.423
17808,-22.56,-28.148,-81.128
17886,-19.918,-24.59,-99.293
18043,-23.433,-22.117,-105.96
18121,-22.038,-24.028,-117.71
18278,-20.278,-21.057,-114.49
18356,-18.283,-18.411,-130.47
18513,-18.076,-19.927,-125.26
18591,-14.956,-21.793,-128.79
18748,-14.991,-15.368,-132.85
18826,-15.168,-18.68,-144.11
18982,-17.22,-19.129,-153.84
19061,-13.41,-17.669,-162.93
19217,-13.771,-15.033,-162.64
19295,-15.187,-18.293,-170.02
19452,-11.067,-10.618,-171.66
19530,-16.735,-13.248,-201.17
19687,-14.331,-7.8694,-177.78
19765,-20.277,-12.959,-188.12
19922,-22.458,-14.023,-249.73


==> data/data_exper_clip_A2_4_ratio.txt <==
100,0.3807,0.023901
200,0.57614,0.26771
300,0.020157,-0.26504
400,0.30322,-0.16962
500,0.41899,-0.23349
600,0.46952,-0.42332
700,0.41246,-1.1285
800,0.45211,-1.7869
900,0.64641,-1.5868
1000,0.5586,-0.85901
1100,0.44804,-1.3712
1200,0.3141,-0.89671
1300,0.2976,-1.9052
1400,0.40228,-2.2704
1500,0.52475,-2.2226
1600,0.41131,-3.3113
1700,0.36377,-3.1877
1800,0.1586,-2.8644
1900,0.27313,-2.9866
2000,0.53065,-2.524
2100,0.63517,-2.3224
2200,0.1571,-3.4928
2300,-0.25237,-4.008
2400,0.4801,-4.2303
2500,-0.17657,-2.2618
2600,-0.46347,-2.7868
2700,-0.28255,-3.5553
2800,-0.030783,-3.4379
2900,0.13099,-3.9572
3000,0.30161,-4.8734
3100,0.21916,-3.0131
3200,-0.076673,-2.9983
3300,-0.16275,-2.5017
3400,-0.21988,-3.4719
3500,-0.44615,-4.1146
3600,-0.65955,-3.2228
3700,0.13022,-3.6519
3800,-0.17156,-3.8842
3900,-0.29096,-4.2876
4000,-0.58839,-3.3856
4100,-0.68694,-2.9166
4200,-0.57249,-3.2209
4300,-0.38821,-4.1966
4400,-0.36076,-6.5941
4500,0.75075,-6.6644
4600,-0.15385,-5.3302
4700,-0.85447,-3.7156
4800,-1.1114,-3.5736
4900,-1.074,-4.8783
5000,-0.16723,-8.4795
5100,-0.71046,-4.4986
5200,-0.82695,0.34867
5300,-0.75582,-2.1991
5400,-0.83945,-2.4038
5500,-0.94354,-2.9508
5600,-0.90791,-6.8615
5700,-0.80442,-5.9559
5800,-0.94071,-3.6112
5900,-0.74553,-1.1161
6000,-0.7268,-2.2861
6100,-0.91453,-4.3435
6200,-1.1504,-4.6098
6300,-1.1155,-1.269
6400,-1.3875,0.94254
6500,-1.0372,-3.9407
6600,-1.5588,0.6453
6700,-1.5451,1.9429
6800,-1.3122,0.47575
6900,-1.2265,-2.6905
7000,-1.3079,-3.7179
7100,-1.7182,3.347
7200,-1.4503,0.60058
7300,-1.3693,0.15684
7400,-1.7631,-1.6006
7500,-1.9665,-2.4161
7600,-1.5818,-0.89048
7700,-1.5256,-2.8086
7800,-1.7649,3.4776
7900,-1.3385,0.84087
8000,-1.3462,-0.53996
8100,-1.542,-0.65452
8200,-1.8171,1.0022
8300,-1.9334,10.276
8400,-1.551,14.974
8500,-2.3159,3.8003
8600,-1.9174,2.9772
8700,-1.814,2.143
8800,-1.9409,0.61503
8900,-2.2536,0.15073
9000,-2.7968,4.6201
9100,-2.3688,3.0258
9200,-1.8309,12.246
9300,-2.4674,4.4543
9400,-2.8225,1.77
9500,-2.4606,5.4536
9600,-2.1023,8.7296
9700,-2.6167,11.398
9800,-2.0415,13.199
9900,-2.6043,5.6117


==> data/data_exper_clip_A2_5.txt <==
39.216,-0.7476,-25.277,178.85
196.08,-0.5255,-20.681,173.12
274.51,-0.78355,-22.426,170.99
431.37,-1.2149,-25.619,166.04
509.8,-1.3826,-21.067,163.95
666.67,-1.7974,-27.611,158.02
745.1,-1.4252,-22.101,155.21
901.96,-1.564,-24.152,153.96
980.39,-1.7208,-25.013,151.2
1137.3,-1.7986,-23.007,145.19
1215.7,-2.5665,-20.75,145.55
1372.5,-2.4306,-23.906,142.32
1451,-3.8507,-25.802,140.71
1607.8,-3.3533,-26.641,138.89
1686.3,-3.7828,-27.757,135.22
1843.1,-3.6083,-25.672,132.18
1921.6,-4.2129,-26.392,132.28
2078.4,-4.1727,-24.221,132.06
2156.9,-4.8343,-21.106,129.67
2313.7,-5.5139,-29.69,128.29
2392.2,-5.553,-24.77,126.42
2549,-6.3216,-19.981,128.88
2627.5,-4.9073,-29.546,125.3
2784.3,-7.0371,-18.268,126.49
2862.7,-6.1489,-31.536,122.84
3019.6,-6.6437,-26.897,119.44
3098,-7.6106,-25.045,119.6
3254.9,-6.3403,-25.443,122.29
3333.3,-7.4123,-21.27,117.65
3490.2,-7.6208,-23.369,116.28
3568.6,-7.7277,-25.217,118.65
3725.5,-6.6357,-23.628,115.81
3803.9,-8.652,-24.514,118.87
3960.8,-7.3331,-27.45,112.48
4039.2,-8.4395,-30.342,113.07
4196.1,-9.1502,-23.4,118.27
4274.5,-8.4803,-25.413,112.91
4431.4,-9.5241,-29.355,113.46
4509.8,-8.4239,-25.637,114.93
4666.7,-9.9948,-28.858,113.26
4745.1,-8.517,-27.932,108.18
4902,-10.731,-35.895,115.05
4980.4,-8.6699,-24.84,105.45
5137.3,-9.7457,-30.285,119.39
5215.7,-9.8709,-26.906,110.84
5372.5,-10.417,-29.764,114.75
5451,-11.324,-28.108,114.42
5607.8,-9.576,-21.945,105.26
5686.3,-9.8738,-40.219,111.06
5843.1,-11.164,-23.787,109.25
5921.6,-11.023,-25.245,108.73
6078.4,-10.922,-32.582,104.15
6156.9,-10.483,-29.859,113.16
6313.7,-10.917,-27.401,104.14
6392.2,-12.116,-36.453,106.92
6549,-12.394,-27.807,108.69
6627.5,-10.871,-32.547,113.57
6784.3,-11.761,-30.148,110.38
6862.7,-11.404,-35.304,108.37
7019.6,-12.461,-33.971,106.84
7098,-11.365,-28.962,94.243
7254.9,-11.507,-25.948,101.96
7333.3,-11.41,-28.022,110.34
7490.2,-13.348,-29.983,98.773
7568.6,-12.369,-28.794,103.61
7725.5,-11.633,-31.965,99.267
7803.9,-12.695,-29.985,97.059
7960.8,-12.684,-28,102.07
8039.2,-12.992,-31.899,93.774
8196.1,-13.09,-28.802,88.158
8274.5,-12.086,-31.998,99.965
8431.4,-12.933,-26.228,100.34
8509.8,-12.61,-27.968,108.52
8666.7,-13.281,-30.814,105.9
8745.1,-13.445,-44.324,100.65
8902,-11.892,-30.009,99.531
8980.4,-12.468,-30.571,103.64
9137.3,-13.837,-28.091,85.929
9215.7,-12.043,-30.607,102.53
9372.5,-14.606,-32.713,75.391
9451,-13.943,-26.495,89.524
9607.8,-13.443,-30.407,97.617
9686.3,-12.923,-24.871,85.779
9843.1,-14.816,-32.323,86.384
9921.6,-14.354,-29.774,96.463
10078,-13.568,-33.947,76.924
10157,-15.228,-28.228,86.068
10314,-13.933,-26.367,91.465
10392,-13.568,-27.886,91.824
10549,-14.277,-27.01,82.319
10627,-16.611,-30.001,78.045
10784,-13.116,-28.928,87.391
10863,-15.389,-23.657,86.803
11020,-13.542,-28.811,82.018
11098,-13.278,-24.561,86.807
11255,-14.828,-39.106,72.909
11333,-13.881,-26.426,77.878
11490,-13.942,-32.448,80.952
11569,-14.32,-25.563,77.061
11725,-13.926,-25.212,84.158
11804,-17.015,-30.913,77.002
11961,-17.233,-28.823,68.959
12039,-15.631,-26.033,76.1
12196,-16.508,-23.184,69.104
12275,-15.152,-27.983,78.307
12431,-15.78,-25.756,70.612
12510,-17.262,-27.886,67.29
12667,-13.706,-28.569,72.969
12745,-16.073,-24.676,70.058
12902,-18.187,-34.784,67.657
12980,-16.25,-27.978,65.298
13137,-15.664,-33.098,66.174
13216,-15.859,-35.908,61.085
13373,-16.775,-27.756,60.897
13451,-15.655,-28.043,57.417
13608,-16.75,-29.57,59.201
13686,-18.134,-31.05,57.02
13843,-16.513,-32.154,58.008
13922,-18.357,-25.398,54.107
14078,-18.567,-31.678,54.798
14157,-17.554,-27.695,58.683
14314,-18.712,-31.988,53.819
14392,-19.419,-28.375,47.189
14549,-18.471,-34.743,46.85
14627,-17.735,-29.804,46.16
14784,-19.599,-32.761,43.606
14863,-18.49,-26.362,44.909
15020,-20.458,-31.151,45.947
15098,-19.338,-43.582,38.985
15255,-21.295,-33.356,25.372
15333,-20.664,-27.466,45.606
15490,-21.765,-33.062,32.919
15569,-21.431,-37.393,31.814
15725,-21.184,-35.032,29.415
15804,-21.995,-37.112,28.97
15961,-22.303,-37.086,13.493
16039,-22.472,-31.47,9.7196
16196,-22.694,-32.539,16.039
16275,-26.876,-33.052,5.6153
16431,-25.384,-31.086,13.49
16510,-24.425,-34.999,-1.9183
16667,-23.191,-30.802,-0.25508
16745,-26.306,-42.26,-59.628
16902,-24.2,-27.94,-3.6312
16980,-26.129,-30.756,-2.6752
17137,-27.067,-30.573,-37.993
17216,-26.351,-29.848,-18.221
17373,-24.379,-28.131,-90.62
17451,-28.485,-31.376,-31.455
17608,-29.933,-35.896,-64.797
17686,-33.439,-27.91,-63.721
17843,-21.539,-44.535,-90.401
17922,-20.797,-22.462,-105.69
18078,-23.771,-23.661,-115.66
18157,-16.684,-24.748,-87.876
18314,-21.439,-23.312,-87.216
18392,-20.318,-25.709,-143.78
18549,-23.548,-27.197,-121.74
18627,-12.177,-17.429,-117.14
18784,-17.231,-26.319,-171.79
18863,-11.83,-16.853,-130.34
19020,-9.9331,-30.738,-139.62
19098,-10.569,-14.654,-157.16
19255,-13.83,-18.459,-146.34
19333,-10.493,-11.047,-167.45
19490,-17.972,-19.838,-142.39
19569,-18.382,-18.651,-164.82
19725,-13.116,-20.913,-196.59
19804,-17.843,-13.973,-114.36
19961,-17.029,-6.6812,-136.77


==> data/data_exper_clip_A2_5_ratio.txt <==
100,0.51479,-0.17988
200,0.34902,-0.063098
300,0.57509,-0.71059
400,0.73338,-0.97596
500,0.82355,-1.4731
600,0.92226,-0.95596
700,0.74321,-0.32626
800,0.38135,-1.1941
900,0.22676,-3.1987
1000,0.16769,-2.2577
1100,-0.031254,-0.91945
1200,0.34063,-2.1467
1300,0.17992,-2.688
1400,0.3146,-2.6914
1500,0.82263,-3.1123
1600,0.25095,-3.7167
1700,0.36756,-1.4991
1800,-0.0025834,-1.1251
1900,0.12632,-1.8817
2000,-0.01247,-3.2539
2100,-0.10529,-3.8095
2200,0.29119,-3.0785
2300,0.47853,-3.3196
2400,0.34402,-2.6869
2500,0.58722,-5.3439
2600,-0.338,-4.7003
2700,-0.13825,-5.0745
2800,0.64333,-5.7734
2900,-0.18582,-3.0377
3000,-0.10605,-1.5814
3100,0.69747,-2.1042
3200,-0.37472,-4.7177
3300,-0.39359,-3.5388
3400,-0.055314,-1.7848
3500,-0.14839,-1.7787
3600,-0.46376,-3.9075
3700,-1.3571,-2.6982
3800,0.16756,-5.6855
3900,-0.74298,-2.4674
4000,-0.8938,-0.88111
4100,-0.24907,-3.7803
4200,-0.025497,-7.1661
4300,-0.68259,-2.6022
4400,-0.19621,-3.3848
4500,-1.1104,-5.0388
4600,-0.54483,-4.634
4700,-0.68195,-2.3509
4800,-0.99237,-2.2437
4900,0.34038,-6.7411
5000,-1.6899,0.75085
5100,-1.1878,-8.7621
5200,-0.96857,-5.2903
5300,-0.81931,-6.2658
5400,-0.40239,-8.246
5500,-0.51356,-5.2493
5600,-1.7617,0.10422
5700,-1.5687,-5.0643
5800,-0.89773,-4.2301
5900,-0.75573,-3.8602
6000,-0.98708,-1.6915
6100,-1.2925,-1.846
6200,-1.6262,-6.393
6300,-1.4653,-0.59956
6400,-0.34408,-2.8323
6500,-0.2889,-4.2574
6600,-1.341,-8.1967
6700,-1.5851,-8.8559
6800,-1.2857,-6.9386
6900,-1.4482,-5.178
7000,-0.87798,-4.3836
7100,-1.9394,8.39
7200,-1.9622,3.3044
7300,-2.0953,-4.3699
7400,-1.4689,-3.2168
7500,-0.55407,2.4585
7600,-1.6779,-1.138
7700,-2.2244,1.7893
7800,-1.437,4.4226
7900,-1.4901,1.3529
8000,-1.4929,2.9959
8100,-1.3632,9.5944
8200,-1.4754,12.042
8300,-2.4033,0.54443
8400,-1.9349,0.52824
8500,-2.1544,-6.8467
8600,-1.9272,-6.8133
8700,-1.6672,-3.5954
8800,-2.2,0.078915
8900,-3.272,0.63548
9000,-2.6867,-2.0164
9100,-1.9073,9.4532
9200,-3.0894,0.61068
9300,-2.22,11.812
9400,-1.3039,18.945
9500,-1.9679,7.102
9600,-2.3789,1.6989
9700,-2.8602,13.141
9800,-1.7433,12.995
9900,-1.6024,5.4881

